SuperShaper: Task-Agnostic Super Pre-training of BERT Models with Variable Hidden Dimensions

Task-agnostic pre-training followed by task-specific fine-tuning is a default approach to train NLU models. Such models need to be deployed on devices across the cloud and the edge with varying resource and accuracy constraints. For a given task, repeating pre-training and fine-tuning across tens of devices is prohibitively expensive. We propose SuperShaper, a task agnostic pre-training approach which simultaneously pre-trains a large number of Transformer models by varying shapes, i.e., by varying the hidden dimensions across layers. This is enabled by a backbone network with linear bottleneck matrices around each Transformer layer which are sliced to generate differently shaped sub-networks. In spite of its simple design space and efficient implementation, SuperShaper discovers networks that effectively trade-off accuracy and model size: Discovered networks are more accurate than a range of hand-crafted and automatically searched networks on GLUE benchmarks. Further, we find two critical advantages of shape as a design variable for Neural Architecture Search (NAS): (a) heuristics of good shapes can be derived and networks found with these heuristics match and even improve on carefully searched networks across a range of parameter counts, and (b) the latency of networks across multiple CPUs and GPUs are insensitive to the shape and thus enable device-agnostic search. In summary, SuperShaper radically simplifies NAS for language models and discovers networks that generalize across tasks, parameter constraints, and devices.

==> Images/1080ti_lc.dat <==
0.240000009536743 10.9700002670288
0.296000003814697 7.8899998664856
0.330000042915344 6.78999996185303
0.360000014305115 6.26000022888184
0.419999957084656 5.73999977111816

==> Images/1080ti_pc.dat <==
0.240000009536743 11.6999998092651
0.25 10.9700002670288
0.289999961853027 8.59000015258789
0.330000042915344 6.98000001907349
0.350000023841858 6.61999988555908
0.389999985694885 6.17000007629395
0.430000066757202 5.82999992370605
0.450000047683716 5.65000009536743

==> Images/Xeon_lc.dat <==
0.157000064849854 9.38000011444092
0.159999966621399 8.86999988555908
0.169999957084656 7.8899998664856
0.230000019073486 6.42000007629395

==> Images/Xeon_pc.dat <==
0.139999985694885 10.9700002670288
0.169999957084656 8.59000015258789
0.200000047683716 6.98000001907349
0.220000028610229 6.61999988555908
0.240000009536743 6.17000007629395
0.269999980926514 5.82999992370605
0.289999961853027 5.65000009536743

==> Images/k80_lc.dat <==
1.02999997138977 9.27000045776367
1.12999999523163 8.11999988555908
1.22000002861023 7.36999988555908
1.36000001430511 6.5
1.4099999666214 6.23999977111816

==> Images/k80_pc.dat <==
0.86899995803833 11.6999998092651
0.934999942779541 10.9700002670288
1.07000005245209 8.59000015258789
1.25399994850159 6.98000001907349
1.3400000333786 6.61999988555908
1.53600001335144 6.17000007629395
1.68700003623962 5.82999992370605
1.76999998092651 5.65000009536743

==> Images/loss_perplexity.dat <==
0.0505000352859497 5.26454830169678
0.10099995136261 5.37605285644531
0.15149998664856 4.28074645996094
0.202000021934509 4.37210702896118
0.252500057220459 3.95512866973877
0.302999973297119 3.96881461143494
0.353500008583069 3.95243310928345
0.404000043869019 3.85671830177307
0.454499959945679 3.91033864021301
0.504999995231628 3.81758618354797
0.555500030517578 3.81738972663879
0.605999946594238 3.88667011260986
0.656499981880188 4.04910039901733
0.707000017166138 3.8385751247406
0.757499933242798 3.82840085029602
0.808000087738037 3.76743006706238
0.858500003814697 3.91049313545227
0.908999919891357 3.8230242729187
0.959500074386597 3.7950873374939
1.00999999046326 3.74658250808716
1.06050002574921 3.80200386047363
1.16149997711182 3.72833013534546
1.21200001239777 3.75587511062622
1.26250004768372 3.71308612823486
1.31299996376038 3.71755933761597
1.36349999904633 3.68445944786072
1.41400003433228 3.71357250213623
1.46449995040894 3.55475163459778
1.51499998569489 3.42118763923645
1.56550002098083 3.50138998031616
1.61600005626678 3.44024991989136
1.66649997234344 3.65672326087952
1.71700000762939 3.55623197555542
1.76750004291534 3.15235447883606
1.817999958992 3.11751890182495
1.86849999427795 3.58494997024536
1.9190000295639 3.40846991539001
1.96949994564056 3.27668285369873
2.01999998092651 3.08302569389343
2.07049989700317 2.2498676776886
2.12100005149841 3.14586710929871
2.17149996757507 2.94881010055542
2.22199988365173 3.19162082672119
2.27250003814697 3.4531364440918
2.32299995422363 3.10582518577576
2.37350010871887 3.48577523231506
2.42400002479553 3.10823154449463
2.47449994087219 3.30383133888245
2.52500009536743 2.95546126365662
2.57550001144409 2.98922181129456
2.62599992752075 2.5209321975708
2.67650008201599 2.93370461463928
2.72699999809265 3.016273021698
2.77749991416931 2.6798996925354
2.82800006866455 3.1294047832489
2.87849998474121 3.1891884803772
2.92899990081787 2.71542811393738
2.97950005531311 2.64885926246643
3.02999997138977 2.54596471786499
3.08049988746643 2.59811305999756
3.13100004196167 2.58955979347229
3.18149995803833 2.61530709266663
3.23200011253357 2.65881085395813
3.28250002861023 2.5761775970459
3.33299994468689 2.836261510849
3.38350009918213 2.64442276954651
3.43400001525879 2.95676803588867
3.48449993133545 2.99516820907593
3.53500008583069 2.51494216918945
3.58550000190735 3.25329232215881
3.63599991798401 2.51474213600159
3.68650007247925 2.50214076042175
3.73699998855591 2.31007814407349
3.78749990463257 2.86256170272827
3.83800005912781 2.59108471870422
3.88849997520447 2.79896450042725
3.93899989128113 2.24298191070557
3.98950004577637 2.25869083404541
4.03999996185303 2.44431185722351
4.09049987792969 2.39663553237915
4.14099979400635 2.37733340263367
4.19150018692017 2.51072692871094
4.24200010299683 2.43319845199585
4.29250001907349 2.19046425819397
4.34299993515015 2.29432702064514
4.39349985122681 2.75255727767944
4.44399976730347 2.11508393287659
4.49450016021729 2.21113681793213
4.54500007629395 2.40866947174072
4.59549999237061 2.93462920188904
4.64599990844727 2.35298418998718
4.69649982452393 2.1489474773407
4.74700021743774 2.36561822891235
4.7975001335144 2.50007081031799
4.84800004959106 2.14313268661499
4.89849996566772 2.07866382598877
4.94899988174438 2.51165175437927
4.99949979782104 2.3847484588623
5.05000019073486 1.94172608852386
5.10050010681152 2.22425627708435
5.15100002288818 2.07278752326965
5.20149993896484 3.04546666145325
5.2519998550415 2.30728507041931
5.30249977111816 1.94770908355713
5.35300016403198 2.17198514938354
5.40350008010864 2.26930689811707
5.4539999961853 2.11395621299744
5.50449991226196 1.99445617198944
5.55499982833862 2.19640970230103
5.60550022125244 2.12932348251343
5.6560001373291 1.97886729240417
5.70650005340576 1.94154334068298
5.75699996948242 1.98753750324249
5.80749988555908 1.93014752864838
5.85799980163574 2.08263230323792
5.90850019454956 1.99116218090057
5.95900011062622 1.99005913734436
6.00950002670288 1.99817478656769
6.05999994277954 1.7741801738739
6.1104998588562 2.20007276535034
6.16099977493286 1.90494692325592
6.21150016784668 2.31898593902588
6.26200008392334 2.17419266700745
6.3125 1.89904010295868
6.36299991607666 2.01516771316528
6.41349983215332 1.8497428894043
6.46400022506714 1.62377452850342
6.5145001411438 1.96641302108765
6.56500005722046 1.77219617366791
6.61549997329712 1.86212396621704
6.66599988937378 1.98409175872803
6.71649980545044 1.92124974727631
6.76700019836426 1.76793158054352
6.85699987411499 2.29442811012268
6.90749979019165 2.02690839767456
6.95800018310547 1.82021641731262
7.00850009918213 1.71531367301941
7.05900001525879 1.98420107364655
7.10949993133545 1.73090040683746
7.15999984741211 1.87909913063049
7.21049976348877 1.76829612255096
7.26100015640259 2.07193112373352
7.31150007247925 1.71089291572571
7.36199998855591 1.67968285083771
7.41249990463257 1.67171406745911
7.46299982070923 1.54631853103638
7.51350021362305 1.98390781879425
7.56400012969971 1.85796773433685
7.61450004577637 1.61289465427399
7.66499996185303 1.73979997634888
7.71549987792969 1.79007589817047
7.76599979400635 1.59712982177734
7.81650018692017 2.2305908203125
7.86700010299683 1.8829550743103
7.91750001907349 1.64035487174988
7.96799993515015 1.89201414585114
8.01850032806396 1.61311066150665
8.06900024414062 1.70040965080261
8.11950016021729 1.55732727050781
8.17000007629395 1.65166354179382
8.22049999237061 1.59881412982941
8.27099990844727 1.57046580314636
8.32149982452393 2.03647136688232
8.37199974060059 1.90811562538147
8.42249965667725 1.76925420761108
8.47299957275391 1.55092430114746
8.52350044250488 1.67788755893707
8.57400035858154 1.41413307189941
8.6245002746582 1.50096893310547
8.67500019073486 1.83276379108429
8.72550010681152 1.55586063861847
8.77600002288818 1.70802187919617
8.82649993896484 1.70368695259094
8.8769998550415 1.82143342494965
8.92749977111816 1.61507403850555
8.97799968719482 1.64018177986145
9.02849960327148 1.71594679355621
9.12950038909912 1.90860271453857
9.18000030517578 1.94768559932709
9.23050022125244 1.66386711597443
9.2810001373291 1.63139939308167
9.33150005340576 1.76952159404755
9.38199996948242 1.5715092420578
9.43249988555908 1.4468115568161
9.48299980163574 1.47325110435486
9.5334997177124 1.46196818351746
9.58399963378906 1.64128279685974
9.63449954986572 1.665607213974
9.6850004196167 1.45651757717133
9.73550033569336 1.47244453430176
9.78600025177002 1.58355641365051
9.83650016784668 1.60255253314972
9.88700008392334 1.4895054101944
9.9375 1.42587029933929
9.98799991607666 1.74017810821533
10.0384998321533 1.56111621856689
10.08899974823 1.54036223888397
10.1394996643066 1.52473127841949
10.1899995803833 1.50637447834015
10.2405004501343 1.40132939815521
10.2910003662109 1.51780951023102
10.3415002822876 1.41586339473724
10.3920001983643 1.34089207649231
10.4425001144409 1.51919400691986
10.4930000305176 1.66644287109375
10.5434999465942 1.43259823322296
10.5939998626709 1.35128653049469
10.6444997787476 1.73855626583099
10.6949996948242 1.46025502681732
10.7454996109009 1.67888307571411
10.7959995269775 1.47751581668854
10.8465003967285 1.47845661640167
10.8970003128052 1.48598539829254
10.9475002288818 1.38627946376801
10.9980001449585 1.31731390953064
11.0485000610352 1.58295071125031
11.0989999771118 1.48193383216858
11.1494998931885 1.43273305892944
11.1999998092651 1.6255396604538
11.2504997253418 1.69649875164032
11.3009996414185 1.63513445854187
11.3514995574951 1.32823646068573
11.4020004272461 1.36047649383545
11.4525003433228 1.52388751506805
11.5030002593994 1.2897721529007
11.5535001754761 1.34362518787384
11.6040000915527 1.38143849372864
11.6545000076294 1.59181654453278
11.7049999237061 1.65019524097443
11.7554998397827 1.30851459503174
11.8059997558594 1.78857481479645
11.856499671936 1.38817000389099
11.9069995880127 1.51197791099548
11.9575004577637 1.59883987903595
12.0080003738403 1.45234847068787
12.058500289917 1.54622864723206
12.1090002059937 1.42044997215271
12.1595001220703 1.27201294898987
12.210000038147 1.34386813640594
12.2604999542236 1.35041952133179
12.3109998703003 1.37736999988556
12.361499786377 1.43679714202881
12.4119997024536 1.32510721683502
12.4624996185303 1.38415431976318
12.5129995346069 1.35235774517059
12.5635004043579 1.32437753677368
12.6140003204346 1.48936688899994
12.6645002365112 1.29796779155731
12.7150001525879 1.42812740802765
12.7655000686646 1.38648045063019
12.8159999847412 1.32958137989044
12.8664999008179 1.43955862522125
12.9169998168945 1.36192750930786
12.9674997329712 1.27897906303406
13.0179996490479 1.63035249710083
13.0684995651245 1.40598130226135
13.1190004348755 1.66940128803253
13.1695003509521 1.35570132732391
13.2200002670288 1.46646189689636
13.2705001831055 1.362513422966
13.3210000991821 1.45358562469482
13.3715000152588 1.44377946853638
13.4219999313354 1.65198695659637
13.4724998474121 1.29306542873383
13.5229997634888 1.24224472045898
13.5734996795654 1.26144540309906
13.6634998321533 1.47313213348389
13.71399974823 1.43113005161285
13.7644996643066 1.59307563304901
13.8149995803833 1.34772968292236
13.8655004501343 1.38252925872803
13.9160003662109 1.34864068031311
13.9665002822876 1.38282287120819
14.0170001983643 1.38357675075531
14.0675001144409 1.56174337863922
14.1180000305176 1.41945397853851
14.1684999465942 1.51843822002411
14.2189998626709 1.54853916168213
14.2694997787476 1.27808213233948
14.3199996948242 1.29541850090027
14.3704996109009 1.53177869319916
14.4209995269775 1.49580883979797
14.4715003967285 1.37447047233582
14.5220003128052 1.34951674938202
14.5725002288818 1.41254985332489
14.6230001449585 1.40155208110809
14.6735000610352 1.36765122413635
14.7239999771118 1.37391340732574
14.7744998931885 1.24158155918121
14.8249998092651 1.39218962192535
14.8754997253418 1.47387099266052
14.9259996414185 1.28905832767487
14.9764995574951 1.44743323326111
15.0270004272461 1.32353174686432
15.0775003433228 1.42669355869293
15.1280002593994 1.26204442977905
15.1785001754761 1.25931572914124
15.2290000915527 1.41436219215393
15.2795000076294 1.36571741104126
15.3299999237061 1.3493013381958
15.3804998397827 1.34526717662811
15.4309997558594 1.30023467540741
15.481499671936 1.57259559631348
15.5319995880127 1.19128847122192
15.5825004577637 1.46537244319916
15.6330003738403 1.37198877334595
15.683500289917 1.37670254707336
15.7340002059937 1.36508703231812
15.7845001220703 1.44820010662079
15.835000038147 1.4410879611969
15.8854999542236 1.23660457134247
15.9359998703003 1.37379956245422
15.986499786377 1.22589159011841
16.0370006561279 1.25796914100647
16.0874996185303 1.58304369449615
16.1380004882812 1.25983691215515
16.1884994506836 1.38520443439484
16.2390003204346 1.28314340114594
16.2894992828369 1.2203460931778
16.3400001525879 1.32810854911804
16.3904991149902 1.29525625705719
16.4409999847412 1.21639454364777
16.4915008544922 1.37381708621979
16.5419998168945 1.38545477390289
16.5925006866455 1.15285778045654
16.6429996490479 1.24938642978668
16.6935005187988 1.3208384513855
16.7439994812012 1.18940198421478
16.7945003509521 1.36422979831696
16.8449993133545 1.34377658367157
16.8955001831055 1.31978726387024
16.9459991455078 1.26009976863861
16.9965000152588 1.17197000980377
17.0470008850098 1.31512260437012
17.0974998474121 1.27294254302979
17.1480007171631 1.60366117954254
17.1984996795654 1.24815535545349
17.2490005493164 1.30516445636749
17.2994995117188 1.23842561244965
17.3500003814697 1.28612804412842
17.4004993438721 1.33992695808411
17.451000213623 1.4737012386322
17.5014991760254 1.43745672702789
17.5520000457764 1.38960266113281
17.6025009155273 1.27476406097412
17.6529998779297 1.28461933135986
17.7035007476807 1.27682280540466
17.753999710083 1.15243268013
17.804500579834 1.41942715644836
17.8549995422363 1.35758471488953
17.9055004119873 1.26046907901764
17.9559993743896 1.39459788799286
18.0065002441406 1.20649528503418
18.056999206543 1.28170561790466
18.1075000762939 1.52453231811523
18.1580009460449 1.40761840343475
18.2084999084473 1.20763313770294
18.2590007781982 1.2647225856781
18.3094997406006 1.22542798519135
18.3600006103516 1.34470748901367
18.4104995727539 1.3421905040741
18.4610004425049 1.24367201328278
18.5114994049072 1.31977736949921
18.5620002746582 1.26016139984131
18.6124992370605 1.21832728385925
18.6630001068115 1.33296120166779
18.7134990692139 1.20306026935577
18.7639999389648 1.18938457965851
18.8145008087158 1.32361137866974
18.8649997711182 1.17911636829376
18.9155006408691 1.309197306633
18.9659996032715 1.23207950592041
19.0165004730225 1.32280290126801
19.0669994354248 1.31433749198914
19.1175003051758 1.20067512989044
19.1679992675781 1.22796261310577
19.2185001373291 1.16037261486053
19.2689990997314 1.23969066143036
19.3194999694824 1.39805340766907
19.3700008392334 1.26837992668152
19.4204998016357 1.30460548400879
19.4710006713867 1.20950531959534
19.57200050354 1.25263750553131
19.6224994659424 1.26833510398865
19.6730003356934 1.25486052036285
19.7740001678467 1.19005882740021
19.824499130249 1.26240921020508
19.875 1.28902673721313
19.925500869751 1.32576334476471
19.9759998321533 1.18903470039368
20.0265007019043 1.20713114738464
20.0769996643066 1.47326302528381
20.1275005340576 1.08518898487091
20.17799949646 1.18907761573792
20.2285003662109 1.3239666223526
20.2789993286133 1.15545070171356
20.3295001983643 1.20990037918091
20.3799991607666 1.27550435066223
20.4699993133545 1.33454716205597
20.5205001831055 1.34828853607178
20.5709991455078 1.3121896982193
20.6215000152588 1.27018320560455
20.6720008850098 1.39983296394348
20.7224998474121 1.40012276172638
20.7730007171631 1.14090800285339
20.8234996795654 1.19824433326721
20.8740005493164 1.1646294593811
20.9244995117188 1.25574970245361
20.9750003814697 1.36663973331451
21.0254993438721 1.20049118995667
21.076000213623 1.33789527416229
21.1264991760254 1.31017446517944
21.1770000457764 1.24087357521057
21.2275009155273 1.40769648551941
21.2779998779297 1.21869266033173
21.3285007476807 1.25429463386536
21.378999710083 1.18337798118591
21.429500579834 1.34723317623138
21.4799995422363 1.29054152965546
21.5305004119873 1.26836812496185
21.5809993743896 1.29385900497437
21.6315002441406 1.26313328742981
21.681999206543 1.08872151374817
21.7325000762939 1.27128899097443
21.7830009460449 1.40101778507233
21.8334999084473 1.26291406154633
21.8840007781982 1.09692335128784
21.9344997406006 1.1883579492569
21.9850006103516 1.13512575626373
22.0354995727539 1.35389912128448
22.0860004425049 1.31704711914062
22.1870002746582 1.35613560676575
22.2374992370605 1.4105019569397
22.2880001068115 1.29930055141449
22.3384990692139 1.16809344291687
22.3889999389648 1.2216728925705
22.4395008087158 1.27126407623291
22.4899997711182 1.29470729827881
22.5405006408691 1.39239048957825
22.5909996032715 1.25601089000702
22.6415004730225 1.24210560321808
22.6919994354248 1.2738196849823
22.7425003051758 1.22518169879913
22.7929992675781 1.34374904632568
22.8435001373291 1.11612856388092
22.8939990997314 1.33286416530609
22.9444999694824 1.33810317516327
22.9950008392334 1.09336674213409
23.0454998016357 1.3377765417099
23.0960006713867 1.16375660896301
23.1464996337891 1.20650887489319
23.19700050354 1.41723680496216
23.2474994659424 1.12424838542938
23.2980003356934 1.34731090068817
23.3484992980957 1.2421088218689
23.3990001678467 1.30727326869965
23.449499130249 1.18296325206757
23.5 1.12404119968414
23.550500869751 1.28340125083923
23.6009998321533 1.35053992271423
23.6515007019043 1.21999037265778
23.7019996643066 1.18200707435608
23.7525005340576 1.22611999511719
23.80299949646 1.25236439704895
23.8535003662109 1.17178821563721
23.9039993286133 1.2441987991333
23.9545001983643 1.18861699104309
24.0049991607666 1.33904349803925
24.0555000305176 1.30339086055756
24.1060009002686 1.21243572235107
24.1564998626709 1.38186049461365
24.2070007324219 1.09405279159546
24.2574996948242 1.14676368236542
24.3080005645752 1.20667469501495
24.3584995269775 1.23817074298859
24.4090003967285 1.28103268146515
24.4594993591309 1.43020617961884
24.5100002288818 1.22738337516785
24.5604991912842 1.24752402305603
24.6110000610352 1.17875623703003
24.6615009307861 1.51605033874512
24.7119998931885 1.22222089767456
24.7625007629395 1.15635669231415
24.8129997253418 1.32247686386108
24.8635005950928 1.08112001419067
24.9139995574951 1.2332878112793
24.9645004272461 1.16578125953674
25.0149993896484 1.27288544178009
25.0655002593994 1.40533113479614
25.1159992218018 1.15720808506012
25.1665000915527 1.11956381797791
25.2169990539551 1.32720959186554
25.2674999237061 1.09551858901978
25.318000793457 1.27777969837189
25.3684997558594 1.09880220890045
25.4190006256104 1.38740932941437
25.4694995880127 1.13086152076721
25.5200004577637 1.23272585868835
25.570499420166 1.24622273445129
25.621000289917 1.27769935131073
25.7220001220703 1.17658364772797
25.7724990844727 1.21801018714905
25.8229999542236 1.1970808506012
25.8735008239746 1.29743647575378
25.923999786377 1.17687618732452
25.9745006561279 1.2212005853653
26.0249996185303 1.09263002872467
26.0755004882812 1.18484842777252
26.1259994506836 1.21602618694305
26.1765003204346 1.18241906166077
26.2269992828369 1.13076782226562
26.2775001525879 1.05019450187683
26.3279991149902 1.23946809768677
26.3784999847412 1.10690546035767
26.4290008544922 1.22455883026123
26.4794998168945 1.1307498216629
26.5300006866455 1.08480942249298
26.5804996490479 1.19481861591339
26.6310005187988 1.18831825256348
26.6814994812012 1.23992049694061
26.7320003509521 1.13034331798553
26.7824993133545 1.25880825519562
26.8330001831055 1.16903114318848
26.8834991455078 1.2275356054306
26.9340000152588 1.37654066085815
26.9845008850098 1.1163318157196
27.0349998474121 1.07316529750824
27.0855007171631 1.18836104869843
27.1359996795654 1.12965512275696
27.1865005493164 1.13920927047729
27.2765007019043 1.1766072511673
27.3269996643066 1.20010387897491
27.3775005340576 1.14984166622162
27.42799949646 1.2139767408371
27.4785003662109 1.18348181247711
27.5289993286133 1.05982434749603
27.5795001983643 1.10088229179382
27.6299991607666 1.2074773311615
27.6805000305176 1.22438681125641
27.7310009002686 1.2086865901947
27.7814998626709 1.06126201152802
27.8320007324219 1.24624526500702
27.8824996948242 1.07437574863434
27.9330005645752 1.08566999435425
27.9834995269775 1.14425528049469
28.0340003967285 1.18076550960541
28.0844993591309 1.1040186882019
28.1350002288818 1.11806178092957
28.1854991912842 1.44511771202087
28.2360000610352 1.30449247360229
28.2865009307861 1.31864535808563
28.3369998931885 1.20329618453979
28.3875007629395 1.16111254692078
28.4379997253418 1.33504605293274
28.4885005950928 1.13449895381927
28.5389995574951 1.13574492931366
28.5895004272461 1.17370700836182
28.6399993896484 1.18565690517426
28.6905002593994 1.16250479221344
28.7409992218018 1.15210115909576
28.7915000915527 1.37704336643219
28.8419990539551 1.14061117172241
28.8924999237061 1.22970247268677
28.943000793457 1.16440784931183
28.9934997558594 1.15840101242065
29.0440006256104 1.11956489086151
29.0944995880127 1.19798505306244
29.1450004577637 1.11752188205719
29.195499420166 1.1388475894928
29.246000289917 1.25002658367157
29.2964992523193 1.24156427383423
29.3470001220703 1.16942918300629
29.3974990844727 1.11963188648224
29.4479999542236 1.28969585895538
29.4985008239746 1.12924551963806
29.548999786377 1.18982291221619
29.5995006561279 1.15177822113037
29.6499996185303 1.14893341064453
29.7005004882812 1.25339305400848
29.7509994506836 1.1513364315033
29.8015003204346 1.03310179710388
29.8519992828369 1.27355873584747
29.9025001525879 1.11285591125488
29.9529991149902 1.03293645381927
30.0034999847412 1.22954607009888
30.0540008544922 1.05242693424225
30.1044998168945 1.16341519355774
30.1550006866455 1.06242036819458
30.2054996490479 1.2544686794281
30.2560005187988 1.11804020404816
30.3064994812012 1.08289122581482
30.3570003509521 1.18739283084869
30.4074993133545 1.07921290397644
30.4580001831055 1.19900500774384
30.5084991455078 1.1967670917511
30.5590000152588 1.10588765144348
30.6095008850098 1.29782545566559
30.6599998474121 1.3705962896347
30.7105007171631 1.19209849834442
30.7609996795654 1.30972647666931
30.8115005493164 1.17087554931641
30.8619995117188 1.23927140235901
30.9125003814697 1.19152808189392
30.9629993438721 1.12831926345825
31.013500213623 1.2107025384903
31.0639991760254 1.1172422170639
31.1145000457764 1.13059055805206
31.1650009155273 1.0791939496994
31.2154998779297 1.27935349941254
31.2660007476807 1.16752767562866
31.316499710083 1.17401146888733
31.367000579834 1.26605308055878
31.4174995422363 1.03519797325134
31.4680004119873 1.06526362895966
31.5184993743896 1.12750399112701
31.5690002441406 1.0969489812851
31.619499206543 1.09756660461426
31.6700000762939 1.19179666042328
31.7205009460449 1.12635505199432
31.7709999084473 1.10108840465546
31.8215007781982 1.06178629398346
31.9225006103516 1.19294476509094
31.9729995727539 1.08479011058807
32.0234985351562 1.12567067146301
32.0740013122559 1.07803821563721
32.1245002746582 1.06061613559723
32.1749992370605 1.06827712059021
32.2254981994629 1.1001763343811
32.2760009765625 1.22465407848358
32.3264999389648 1.12556803226471
32.3769989013672 1.09405660629272
32.4275016784668 1.10495245456696
32.4780006408691 1.22472012042999
32.5284996032715 1.17007839679718
32.5789985656738 1.18956661224365
32.6295013427734 1.2179194688797
32.6800003051758 1.15250861644745
32.7304992675781 1.03025543689728
32.7809982299805 1.25039517879486
32.8315010070801 1.01526081562042
32.8819999694824 0.986149072647095
32.9324989318848 1.11838281154633
32.9830017089844 1.10165500640869
33.0335006713867 1.10653412342072
33.0839996337891 1.1014438867569
33.1344985961914 1.10407590866089
33.185001373291 1.24464666843414
33.2355003356934 1.28589034080505
33.2859992980957 0.955730676651001
33.336498260498 1.04401957988739
33.3870010375977 1.05091047286987
33.4375 1.30613791942596
33.4879989624023 1.15710341930389
33.538501739502 1.02646481990814
33.5890007019043 1.15001916885376
33.6394996643066 1.06688272953033
33.689998626709 1.16912221908569
33.7405014038086 1.12390244007111
33.7910003662109 1.16059052944183
33.8414993286133 1.18419313430786
33.8919982910156 1.03399395942688
33.9930000305176 1.2987916469574
34.0830001831055 1.26119124889374
34.1334991455078 1.15297734737396
34.1839981079102 0.971767425537109
34.2345008850098 1.09729945659637
34.2849998474121 1.20483434200287
34.3354988098145 1.1780903339386
34.3860015869141 1.0725314617157
34.4365005493164 1.13006818294525
34.4869995117188 1.166588306427
34.5374984741211 1.07265555858612
34.5880012512207 1.13859581947327
34.638500213623 1.14240777492523
34.6889991760254 1.0448409318924
34.7394981384277 1.28687179088593
34.7900009155273 1.07374954223633
34.8404998779297 1.05719232559204
34.890998840332 1.19747424125671
34.9415016174316 1.18217122554779
34.992000579834 1.10166013240814
35.0424995422363 1.08733534812927
35.0929985046387 1.16242587566376
35.1435012817383 1.05483961105347
35.1940002441406 1.16226327419281
35.244499206543 1.35549294948578
35.3455009460449 1.01308286190033
35.3959999084473 1.11900782585144
35.4464988708496 1.24906265735626
35.4970016479492 1.13376104831696
35.5475006103516 1.21677803993225
35.5979995727539 1.23636972904205
35.6484985351562 1.0369279384613
35.6990013122559 1.13737547397614
35.7495002746582 1.28951013088226
35.7999992370605 1.04783487319946
35.8504981994629 1.1964955329895
35.9010009765625 1.15598595142365
35.9514999389648 1.29474246501923
36.0019989013672 1.17178654670715
36.0525016784668 1.06353163719177
36.1030006408691 1.10045576095581
36.1534996032715 1.23936486244202
36.2039985656738 1.05329763889313
36.2545013427734 1.18218445777893
36.3050003051758 1.18832421302795
36.3554992675781 1.14446675777435
36.4059982299805 1.13907718658447
36.4565010070801 1.19171535968781
36.5069999694824 1.07240223884583
36.6080017089844 1.12814545631409
36.6585006713867 1.10367107391357
36.7089996337891 1.13237297534943
36.7594985961914 1.04607820510864
36.810001373291 1.08350431919098
36.8605003356934 1.2345062494278
36.9109992980957 1.05785858631134
36.961498260498 1.241370677948
37.0120010375977 1.04719853401184
37.0625 1.11647367477417
37.1129989624023 1.10751914978027
37.163501739502 1.14756107330322
37.2140007019043 1.11511147022247
37.2644996643066 1.07854020595551
37.314998626709 1.01306641101837
37.3655014038086 1.06610977649689
37.4160003662109 1.11387479305267
37.4664993286133 1.05457830429077
37.5169982910156 1.16219735145569
37.5675010681152 0.987054586410522
37.6180000305176 1.22004771232605
37.6684989929199 1.36552715301514
37.7190017700195 1.18649399280548
37.7695007324219 1.19654476642609
37.8199996948242 1.0256335735321
37.8704986572266 1.29751300811768
37.9210014343262 1.15285801887512
37.9715003967285 1.05198049545288
38.0219993591309 1.17638838291168
38.0724983215332 1.1853529214859
38.1230010986328 1.0587010383606
38.1735000610352 1.16625154018402
38.2239990234375 1.26215779781342
38.2745018005371 1.0846358537674
38.3250007629395 1.13340258598328
38.3754997253418 1.16911435127258
38.4259986877441 1.15699875354767
38.4765014648438 1.1124142408371
38.5270004272461 1.32114446163177
38.5774993896484 1.13560605049133
38.6279983520508 1.06208050251007
38.6785011291504 1.05292963981628
38.7290000915527 1.23589980602264
38.7794990539551 1.06172525882721
38.8300018310547 1.14950525760651
38.880500793457 1.14283359050751
38.9309997558594 1.37387466430664
38.9814987182617 1.17195534706116
39.0320014953613 1.0380699634552
39.0825004577637 1.14978528022766
39.132999420166 1.13522636890411
39.1834983825684 1.18732213973999
39.234001159668 1.11660504341125
39.2845001220703 1.10389220714569
39.3349990844727 1.0771781206131
39.3855018615723 1.2619389295578
39.4360008239746 1.07293808460236
39.486499786377 1.24312007427216
39.5369987487793 1.32276928424835
39.5875015258789 1.11096668243408
39.6380004882812 1.13906991481781
39.6884994506836 1.1642028093338
39.7389984130859 1.1800320148468
39.7895011901855 1.05037796497345
39.8400001525879 1.16022753715515
39.8904991149902 1.19841885566711
39.9410018920898 1.06558907032013
39.9915008544922 0.975586652755737
40.0419998168945 1.04036152362823
40.0924987792969 1.18444764614105
40.1430015563965 1.09665298461914
40.1935005187988 1.11984634399414
40.2439994812012 1.07673335075378
40.2944984436035 1.1197806596756
40.3450012207031 0.999234437942505
40.3955001831055 1.05264258384705
40.4459991455078 1.19011378288269
40.4964981079102 1.02054071426392
40.5470008850098 1.08010900020599
40.5974998474121 1.08325719833374
40.6479988098145 1.26403486728668
40.6985015869141 1.08938992023468
40.7490005493164 1.05647730827332
40.7994995117188 1.13514876365662
40.8894996643066 0.991831541061401
40.939998626709 1.2212632894516
40.9905014038086 1.32319021224976
41.0410003662109 1.25273978710175
41.0914993286133 1.11065089702606
41.1419982910156 1.12443459033966
41.1925010681152 1.06299591064453
41.2430000305176 1.05452740192413
41.2934989929199 1.0586131811142
41.3440017700195 1.01035869121552
41.3945007324219 1.08160758018494
41.4449996948242 1.05797111988068
41.4954986572266 1.04024052619934
41.5460014343262 1.03176605701447
41.5965003967285 1.04840493202209
41.6469993591309 1.05157315731049
41.6974983215332 1.09221208095551
41.7480010986328 1.16126704216003
41.7985000610352 1.04331541061401
41.8489990234375 1.06767296791077
41.8995018005371 0.978026866912842
41.9500007629395 1.04836142063141
42.0004997253418 1.18885362148285
42.0509986877441 1.13830900192261
42.1015014648438 1.07831168174744
42.1520004272461 1.09444355964661
42.2024993896484 1.20213460922241
42.2529983520508 1.02807903289795
42.3035011291504 1.07850670814514
42.3540000915527 1.08737826347351
42.4044990539551 1.10376167297363
42.4550018310547 1.09413313865662
42.505500793457 1.05558013916016
42.5559997558594 1.05251097679138
42.6064987182617 0.935416698455811
42.6570014953613 1.01046979427338
42.7075004577637 1.09377348423004
42.757999420166 1.06474244594574
42.8084983825684 0.968532800674438
42.859001159668 1.09313321113586
42.9095001220703 1.30939638614655
42.9599990844727 0.986182451248169
43.0105018615723 1.20064926147461
43.0610008239746 1.20469403266907
43.111499786377 1.09630215167999
43.1619987487793 1.05152130126953
43.2125015258789 1.07469439506531
43.2630004882812 1.10896944999695
43.3134994506836 1.30049252510071
43.3639984130859 1.05731558799744
43.4145011901855 1.08482551574707
43.4650001525879 1.12611651420593
43.5154991149902 0.98620080947876
43.5660018920898 1.07272934913635
43.6165008544922 1.00361835956573
43.6669998168945 1.20174372196198
43.7174987792969 1.06704246997833
43.7680015563965 0.999995231628418
43.8185005187988 1.217689037323
43.8689994812012 1.13952803611755
43.9194984436035 1.1935225725174
43.9700012207031 1.13557851314545
44.0205001831055 1.11246562004089
44.0709991455078 0.98494029045105
44.1214981079102 1.15524840354919
44.1720008850098 0.985474824905396
44.2224998474121 1.08612108230591
44.2729988098145 1.17289686203003
44.3235015869141 1.05253744125366
44.3740005493164 1.10597944259644
44.4244995117188 1.07541978359222
44.4749984741211 1.03562307357788
44.5255012512207 1.0558876991272
44.576000213623 1.10702550411224
44.6264991760254 1.17168307304382
44.6769981384277 1.06277000904083
44.7779998779297 1.00371658802032
44.828498840332 0.981828212738037
44.8790016174316 1.16437447071075
44.929500579834 0.968384265899658
44.9799995422363 0.982400417327881
45.0304985046387 1.1736398935318
45.0810012817383 1.11610305309296
45.1315002441406 0.987077832221985
45.181999206543 0.965722918510437
45.2324981689453 1.1264808177948
45.2830009460449 1.18117153644562
45.3334999084473 1.17054581642151
45.3839988708496 1.15553510189056
45.4345016479492 1.13258600234985
45.4850006103516 1.05925178527832
45.5354995727539 1.04074931144714
45.5859985351562 1.12865829467773
45.6365013122559 1.10463166236877
45.6870002746582 1.14005434513092
45.7374992370605 1.07301080226898
45.7879981994629 1.07324934005737
45.8385009765625 1.04051780700684
45.8889999389648 1.05031847953796
45.9394989013672 1.11953568458557
45.9900016784668 1.09522151947021
46.0405006408691 1.19320213794708
46.0909996032715 1.06005990505219
46.1414985656738 1.12162804603577
46.1920013427734 1.13478767871857
46.2425003051758 1.04945182800293
46.2929992675781 1.25916814804077
46.3434982299805 1.06469213962555
46.3940010070801 1.10414588451385
46.4444999694824 1.13029873371124
46.4949989318848 1.0868843793869
46.5455017089844 1.21209132671356
46.5960006713867 1.02491295337677
46.6464996337891 1.13746190071106
46.6969985961914 1.02785527706146
46.747501373291 1.0327981710434
46.7980003356934 0.948068261146545
46.8484992980957 0.998836874961853
46.898998260498 1.06762623786926
46.9495010375977 1.01115620136261
47 1.03418052196503
47.0504989624023 1.16945457458496
47.101001739502 0.935274839401245
47.1515007019043 1.06121265888214
47.2019996643066 1.22436487674713
47.252498626709 0.964422464370728
47.3030014038086 0.972757816314697
47.3535003662109 1.07264494895935
47.4039993286133 0.9820237159729
47.4544982910156 1.18097054958344
47.5050010681152 1.10483074188232
47.5555000305176 1.07990336418152
47.6059989929199 1.04936158657074
47.6959991455078 0.961516380310059
47.7464981079102 1.08577740192413
47.7970008850098 1.0267151594162
47.8474998474121 1.04094457626343
47.8979988098145 1.09123229980469
47.9485015869141 1.10410952568054
47.9990005493164 0.993224143981934
48.0494995117188 1.07069075107574
48.0999984741211 1.12142217159271
48.1505012512207 1.1607391834259
48.201000213623 1.10520100593567
48.2514991760254 1.21783185005188
48.3019981384277 1.07602000236511
48.3525009155273 1.01359796524048
48.4029998779297 1.00411486625671
48.453498840332 1.10194945335388
48.5040016174316 1.16174590587616
48.554500579834 1.18086612224579
48.6049995422363 1.22668778896332
48.6554985046387 1.01162171363831
48.7060012817383 1.25265026092529
48.7565002441406 1.13369226455688
48.806999206543 1.02674090862274
48.8574981689453 1.17961657047272
48.9080009460449 0.979212284088135
48.9584999084473 1.04882657527924
49.0089988708496 1.02737832069397
49.0595016479492 1.10279786586761
49.1100006103516 1.04894828796387
49.1604995727539 1.00783479213715
49.2109985351562 1.20771944522858
49.2615013122559 1.11803376674652
49.3120002746582 1.28825557231903
49.3624992370605 1.07288002967834
49.4129981994629 1.04684638977051
49.4635009765625 1.17820656299591
49.5139999389648 1.00385665893555
49.5644989013672 1.05486071109772
49.6150016784668 1.16013765335083
49.6655006408691 1.14269709587097
49.7159996032715 1.0083292722702
49.7664985656738 1.04619157314301
49.8170013427734 1.00510835647583
49.8675003051758 1.15003705024719
49.9179992675781 1.14300894737244
49.9684982299805 1.00690829753876
50.0190010070801 1.02803182601929
50.0694999694824 0.985126972198486
50.1199989318848 1.0400698184967
50.1705017089844 1.13508665561676
50.2210006713867 1.09271240234375
50.2714996337891 1.13476586341858
50.3219985961914 1.02023875713348
50.372501373291 1.00697910785675
50.4230003356934 1.00401163101196
50.4734992980957 1.02571523189545
50.523998260498 1.05661499500275
50.5745010375977 0.997175693511963
50.625 1.05116641521454
50.6754989624023 1.1386706829071
50.726001739502 0.968178749084473
50.7765007019043 1.10069417953491
50.8269996643066 1.13728201389313
50.877498626709 0.98569667339325
50.9280014038086 1.1237199306488
50.9785003662109 1.03810322284698
51.0289993286133 1.01036250591278
51.0794982910156 1.09901320934296
51.1300010681152 1.04158425331116
51.1805000305176 1.00761699676514
51.2309989929199 1.1442756652832
51.2815017700195 1.00808501243591
51.3320007324219 1.0451991558075
51.3824996948242 1.06083548069
51.4329986572266 0.99382472038269
51.4835014343262 1.06429696083069
51.5340003967285 1.00164687633514
51.5844993591309 1.0166711807251
51.6349983215332 1.05463397502899
51.6855010986328 1.1505138874054
51.7360000610352 1.10522294044495
51.7864990234375 1.07190144062042
51.8370018005371 1.10092985630035
51.8875007629395 0.940129995346069
51.9379997253418 1.06523072719574
51.9884986877441 1.17668211460114
52.0390014648438 0.972525954246521
52.0895004272461 1.02301585674286
52.1399993896484 0.971351981163025
52.1904983520508 0.997807264328003
52.2410011291504 0.971135139465332
52.2915000915527 1.06481683254242
52.3419990539551 0.994019508361816
52.3925018310547 1.03019654750824
52.443000793457 1.01315772533417
52.4934997558594 1.03319454193115
52.5439987182617 0.99141538143158
52.5945014953613 1.12787115573883
52.6450004577637 0.984614968299866
52.695499420166 1.11579287052155
52.7459983825684 1.20482063293457
52.796501159668 0.968647241592407
52.8470001220703 1.08413350582123
52.8974990844727 0.954015254974365
52.9480018615723 1.08170187473297
52.9985008239746 1.00371384620667
53.048999786377 1.00079917907715
53.0994987487793 1.06338548660278
53.1500015258789 1.03312718868256
53.2005004882812 1.0490540266037
53.2509994506836 1.24340379238129
53.3014984130859 1.05817925930023
53.3520011901855 1.05081474781036
53.4025001525879 1.22305679321289
53.4529991149902 0.998318672180176
53.5035018920898 1.05679833889008
53.5540008544922 1.09053337574005
53.6044998168945 1.04935848712921
53.6549987792969 1.1542911529541
53.7055015563965 1.21720492839813
53.7560005187988 0.987103700637817
53.8064994812012 0.885290861129761
53.8569984436035 1.00425660610199
53.9075012207031 1.05013525485992
53.9580001831055 1.05553507804871
54.0084991455078 1.16218841075897
54.0589981079102 1.18993747234344
54.1095008850098 1.09710991382599
54.1599998474121 1.10730314254761
54.2104988098145 0.980372428894043
54.2610015869141 1.01072371006012
54.3115005493164 1.08413231372833
54.3619995117188 1.05661475658417
54.4124984741211 1.03474724292755
54.502498626709 1.01229786872864
54.5530014038086 0.983315944671631
54.6035003662109 1.14983701705933
54.6539993286133 1.09129977226257
54.7044982910156 1.23139190673828
54.7550010681152 1.04671359062195
54.8055000305176 1.282883644104
54.8559989929199 1.25929939746857
54.9065017700195 1.05994844436646
54.9570007324219 1.08696949481964
55.0074996948242 0.980067253112793
55.1085014343262 1.0277271270752
55.1590003967285 1.00111865997314
55.2094993591309 0.990276336669922
55.2599983215332 1.05120837688446
55.3105010986328 1.06480026245117
55.3610000610352 1.06121361255646
55.4114990234375 1.02418792247772
55.4620018005371 1.29295861721039
55.5125007629395 1.03567683696747
55.5629997253418 0.950179815292358
55.6134986877441 1.03709387779236
55.6640014648438 1.13613939285278
55.7145004272461 1.04575026035309
55.7649993896484 1.04305028915405
55.8154983520508 1.12331902980804
55.8660011291504 1.04131674766541
55.9165000915527 1.01498520374298
55.9669990539551 1.1792471408844
56.0175018310547 0.999313116073608
56.068000793457 1.10223436355591
56.1184997558594 1.21856498718262
56.1689987182617 1.01348447799683
56.2195014953613 1.1520574092865
56.320499420166 0.993005275726318
56.3709983825684 1.06176280975342
56.421501159668 1.04282641410828
56.4720001220703 1.17209184169769
56.5224990844727 1.00142586231232
56.5730018615723 1.02416300773621
56.6235008239746 0.945830583572388
56.673999786377 1.17558658123016
56.7244987487793 1.06640839576721
56.7750015258789 1.11670100688934
56.8255004882812 1.07922875881195
56.8759994506836 1.20490074157715
56.9264984130859 1.02862966060638
56.9770011901855 1.07448840141296
57.0275001525879 1.00380551815033
57.0779991149902 1.03659510612488
57.1285018920898 1.02253210544586
57.1790008544922 1.06379270553589
57.2294998168945 1.0946524143219
57.2799987792969 1.01197981834412
57.3305015563965 1.06206679344177
57.3810005187988 1.04562270641327
57.4314994812012 0.974512100219727
57.4819984436035 1.08794379234314
57.5325012207031 1.09966468811035
57.5830001831055 1.02875530719757
57.6334991455078 1.0303430557251
57.6839981079102 1.00538551807404
57.7345008850098 1.0133969783783
57.7849998474121 1.05433559417725
57.8354988098145 1.10524165630341
57.8860015869141 0.995876789093018
57.9365005493164 1.00281095504761
57.9869995117188 1.1696629524231
58.0374984741211 1.03072464466095
58.0880012512207 1.11016166210175
58.138500213623 1.05550873279572
58.1889991760254 1.12555801868439
58.2394981384277 0.981565356254578
58.2900009155273 0.994034767150879
58.3404998779297 0.99093770980835
58.390998840332 1.13796544075012
58.4415016174316 1.01037561893463
58.492000579834 0.956103324890137
58.5424995422363 1.12067174911499
58.5929985046387 0.972684979438782
58.6435012817383 0.982499003410339
58.6940002441406 1.13535833358765
58.744499206543 1.11886060237885
58.7949981689453 1.06414484977722
58.8455009460449 1.12066042423248
58.8959999084473 0.951306939125061
58.9464988708496 1.06003379821777
58.9970016479492 1.00439012050629
59.0475006103516 1.01481425762177
59.0979995727539 1.13721990585327
59.1484985351562 1.00818133354187
59.1990013122559 1.02216804027557
59.2495002746582 0.966753125190735
59.2999992370605 1.0043740272522
59.3504981994629 1.10550117492676
59.4010009765625 1.02290940284729
59.4514999389648 0.966461658477783
59.5019989013672 1.04912149906158
59.5525016784668 1.06351673603058
59.6030006408691 1.11616706848145
59.6534996032715 0.956431150436401
59.7039985656738 0.97303032875061
59.7545013427734 1.04435396194458
59.8050003051758 0.988886594772339
59.8554992675781 1.00445961952209
59.9059982299805 1.25751423835754
59.9565010070801 1.0814915895462
60.0069999694824 1.06063556671143
60.0574989318848 1.11008560657501
60.1080017089844 1.02757120132446
60.1585006713867 1.13164663314819
60.2089996337891 1.04320442676544
60.2594985961914 1.05745851993561
60.310001373291 1.08217239379883
60.3605003356934 1.09973514080048
60.4109992980957 1.0899670124054
60.461498260498 1.03698718547821
60.5120010375977 1.04964208602905
60.5625 1.02001142501831
60.6129989624023 0.940002202987671
60.663501739502 1.08014047145844
60.7140007019043 1.04808127880096
60.7644996643066 1.06138968467712
60.814998626709 0.959927558898926
60.8655014038086 1.01604008674622
60.9160003662109 1.08145499229431
60.9664993286133 0.912507772445679
61.0169982910156 0.975524544715881
61.0675010681152 1.17765974998474
61.1180000305176 1.03674411773682
61.1684989929199 1.13104951381683
61.2190017700195 1.11352109909058
61.3089981079102 1.02805650234222
61.3595008850098 0.986177682876587
61.4099998474121 1.02185153961182
61.4604988098145 0.920286655426025
61.5110015869141 0.900174379348755
61.5615005493164 0.946810841560364
61.6119995117188 0.930631160736084
61.6624984741211 1.07310843467712
61.7130012512207 0.995604276657104
61.763500213623 1.09800338745117
61.8139991760254 1.07674849033356
61.9150009155273 1.16338872909546
61.9654998779297 0.984546661376953
62.015998840332 1.05996489524841
62.117000579834 0.965415954589844
62.1674995422363 1.1858012676239
62.2179985046387 0.933558225631714
62.2685012817383 0.947933435440063
62.3190002441406 1.06730568408966
62.369499206543 1.11033916473389
62.4199981689453 1.08962261676788
62.4705009460449 1.10310912132263
62.5209999084473 1.07174587249756
62.5714988708496 1.18810153007507
62.6220016479492 1.01558041572571
62.6725006103516 1.09163331985474
62.7229995727539 1.10379874706268
62.7734985351562 1.01681590080261
62.8240013122559 1.09099221229553
62.8745002746582 0.979825258255005
62.9249992370605 0.949822187423706
62.9754981994629 0.936756014823914
63.0260009765625 1.12806642055511
63.0764999389648 1.0265771150589
63.1269989013672 0.975943803787231
63.1775016784668 1.06918156147003
63.2280006408691 1.03994286060333
63.2784996032715 0.966100215911865
63.3289985656738 0.951963663101196
63.4300003051758 1.2106112241745
63.4804992675781 1.06421065330505
63.5309982299805 1.10519778728485
63.5815010070801 1.09934210777283
63.6319999694824 0.938611626625061
63.6824989318848 1.00641191005707
63.7330017089844 1.13245248794556
63.7835006713867 1.02195417881012
63.8339996337891 1.05775010585785
63.8844985961914 1.08356535434723
63.935001373291 1.17436790466309
63.9855003356934 1.03368508815765
64.036003112793 1.07061624526978
64.0865020751953 0.996711015701294
64.1370010375977 1.01885104179382
64.1875 1.13194942474365
64.2379989624023 0.996704459190369
64.2884979248047 0.962210297584534
64.338996887207 1.07340729236603
64.3895034790039 1.08337962627411
64.4400024414062 1.06047785282135
64.4905014038086 1.05294990539551
64.5410003662109 0.933273077011108
64.5914993286133 1.03446888923645
64.6419982910156 1.09347283840179
64.692497253418 1.05691230297089
64.7429962158203 1.0866961479187
64.7935028076172 1.07767069339752
64.8440017700195 0.92225980758667
64.8945007324219 0.937766075134277
64.9449996948242 1.13446056842804
64.9954986572266 0.957380294799805
65.0459976196289 1.04628014564514
65.0964965820312 0.955885171890259
65.1470031738281 0.951813459396362
65.1975021362305 1.12496769428253
65.2480010986328 0.979686975479126
65.2985000610352 0.943127155303955
65.3489990234375 1.02206766605377
65.3994979858398 1.13176620006561
65.4499969482422 1.13825726509094
65.5005035400391 1.07419991493225
65.5510025024414 0.936742305755615
65.6015014648438 1.32824623584747
65.6520004272461 1.05463242530823
65.7024993896484 1.0598863363266
65.7529983520508 1.05189371109009
65.8034973144531 0.969265818595886
65.8539962768555 0.947420358657837
65.9045028686523 0.984427213668823
65.9550018310547 1.06704521179199
66.005500793457 1.03350985050201
66.0559997558594 1.06566488742828
66.1064987182617 1.01375865936279
66.1569976806641 0.926516771316528
66.2074966430664 1.0393785238266
66.2580032348633 0.947235822677612
66.3085021972656 0.968715190887451
66.359001159668 1.2014251947403
66.4095001220703 1.20452868938446
66.4599990844727 0.966351866722107
66.510498046875 1.00265717506409
66.5609970092773 1.08948302268982
66.6115036010742 1.00936639308929
66.6620025634766 1.12077558040619
66.7125015258789 1.21401143074036
66.7630004882812 1.00161850452423
66.8134994506836 1.06834292411804
66.8639984130859 1.18221485614777
66.9144973754883 1.08517968654633
66.9649963378906 0.924279928207397
67.0155029296875 0.961674451828003
67.0660018920898 0.956794142723083
67.1165008544922 0.977767467498779
67.1669998168945 0.931102275848389
67.2174987792969 1.12567436695099
67.2679977416992 0.996593713760376
67.3184967041016 1.03695595264435
67.3690032958984 1.07496726512909
67.4195022583008 1.05449366569519
67.4700012207031 1.16652798652649
67.5205001831055 1.04664862155914
67.5709991455078 1.02361047267914
67.6214981079102 1.00939106941223
67.6719970703125 0.96712589263916
67.7225036621094 1.03434181213379
67.7730026245117 0.934547305107117
67.8235015869141 0.952830076217651
67.8740005493164 1.06503260135651
67.9244995117188 0.91781222820282
67.9749984741211 0.909806489944458
68.0254974365234 0.980315327644348
68.1155014038086 1.08782732486725
68.1660003662109 0.966099500656128
68.2164993286133 1.03324496746063
68.2669982910156 0.976177334785461
68.317497253418 0.995003581047058
68.3679962158203 1.08601224422455
68.4185028076172 1.00699138641357
68.4690017700195 1.15834283828735
68.5195007324219 1.00013244152069
68.5699996948242 0.999224662780762
68.6204986572266 1.06411600112915
68.6709976196289 1.08127081394196
68.7214965820312 0.970514535903931
68.7720031738281 1.07662439346313
68.8225021362305 1.10073506832123
68.8730010986328 0.990801095962524
68.9235000610352 1.02943193912506
68.9739990234375 1.00422692298889
69.0244979858398 1.00076496601105
69.0749969482422 1.15603637695312
69.1255035400391 1.1739274263382
69.1760025024414 0.988797903060913
69.2265014648438 1.07996487617493
69.2770004272461 0.940372228622437
69.3274993896484 1.21698868274689
69.3779983520508 1.01555466651917
69.4284973144531 0.971898078918457
69.4789962768555 1.1348375082016
69.5295028686523 1.09100914001465
69.5800018310547 1.08368420600891
69.630500793457 0.915269136428833
69.6809997558594 0.99252462387085
69.7314987182617 1.0212516784668
69.7819976806641 1.00800108909607
69.8324966430664 1.16559243202209
69.8830032348633 0.918325185775757
69.9335021972656 1.03407657146454
69.984001159668 1.0415426492691
70.0345001220703 1.04588878154755
70.0849990844727 1.02161431312561
70.135498046875 1.02595269680023
70.1859970092773 1.08131289482117
70.2365036010742 0.983758926391602
70.2870025634766 0.995242953300476
70.3375015258789 1.12927210330963
70.3880004882812 1.0519597530365
70.4384994506836 1.04219174385071
70.4889984130859 0.974268436431885
70.5394973754883 1.11371064186096
70.5899963378906 0.922420501708984
70.6405029296875 0.981558322906494
70.6910018920898 0.982913255691528
70.7415008544922 1.19088685512543
70.7919998168945 1.04341685771942
70.8424987792969 0.988179445266724
70.8929977416992 1.14607644081116
70.9434967041016 1.04810559749603
70.9940032958984 1.07075440883636
71.0445022583008 0.960677623748779
71.0950012207031 0.960148811340332
71.1455001831055 1.03081333637238
71.1959991455078 0.958543300628662
71.2464981079102 1.06562423706055
71.2969970703125 0.993161201477051
71.3475036621094 0.990193843841553
71.3980026245117 0.985369920730591
71.4485015869141 1.11506354808807
71.4990005493164 0.899651050567627
71.5494995117188 1.12934637069702
71.5999984741211 0.97418475151062
71.6504974365234 1.09108996391296
71.7009963989258 1.02677357196808
71.7515029907227 1.01667404174805
71.802001953125 0.943667888641357
71.8525009155273 1.06516408920288
71.9029998779297 0.949172496795654
71.953498840332 1.15434801578522
72.0039978027344 1.01934969425201
72.0544967651367 1.07917785644531
72.1050033569336 1.08096528053284
72.1555023193359 1.11992621421814
72.2060012817383 1.07600247859955
72.2565002441406 1.08115553855896
72.306999206543 0.871235132217407
72.3574981689453 0.963104724884033
72.4079971313477 1.12444746494293
72.4585037231445 1.02949631214142
72.5090026855469 1.01429069042206
72.5595016479492 1.0941526889801
72.6100006103516 1.06372690200806
72.6604995727539 1.00388216972351
72.7109985351562 1.02461409568787
72.7614974975586 1.08001220226288
72.8119964599609 1.03786766529083
72.8625030517578 1.04052042961121
72.9130020141602 0.969331741333008
72.9635009765625 0.960897922515869
73.0139999389648 1.21234345436096
73.0644989013672 1.06647169589996
73.1149978637695 1.05302047729492
73.1654968261719 1.07788133621216
73.2160034179688 0.966714143753052
73.2665023803711 0.969551086425781
73.3170013427734 1.02753674983978
73.3675003051758 1.25956892967224
73.4179992675781 0.977736234664917
73.4684982299805 1.11843645572662
73.5189971923828 1.04181051254272
73.5695037841797 1.18884098529816
73.620002746582 0.949066400527954
73.6705017089844 1.15801274776459
73.7210006713867 0.982266664505005
73.7714996337891 1.00223481655121
73.8219985961914 1.10395658016205
73.8724975585938 1.26236546039581
73.9229965209961 1.04316401481628
73.973503112793 1.06872916221619
74.0240020751953 0.999503135681152
74.0745010375977 0.925003290176392
74.125 0.941254138946533
74.1754989624023 1.01683127880096
74.2259979248047 1.08805763721466
74.276496887207 1.00896084308624
74.3270034790039 1.04703259468079
74.3775024414062 0.949121952056885
74.4280014038086 1.02914071083069
74.4785003662109 1.01973593235016
74.5289993286133 1.04519140720367
74.5794982910156 0.896729230880737
74.629997253418 0.919583201408386
74.6804962158203 1.02093505859375
74.7310028076172 0.905303239822388
74.7815017700195 0.987470388412476
74.8320007324219 1.01196825504303
74.9219970703125 0.985973358154297
74.9725036621094 0.920273065567017
75.0230026245117 0.9905686378479
75.0735015869141 1.06790995597839
75.1240005493164 1.05336093902588
75.1744995117188 1.22045266628265
75.2249984741211 1.00265526771545
75.2754974365234 0.98977267742157
75.3259963989258 1.02085530757904
75.3765029907227 1.0590215921402
75.427001953125 1.00737702846527
75.4775009155273 1.0585595369339
75.5279998779297 1.05555844306946
75.578498840332 1.0215460062027
75.6289978027344 1.19435656070709
75.6794967651367 1.0563542842865
75.7300033569336 1.01505255699158
75.7805023193359 1.03700983524323
75.8310012817383 1.10433828830719
75.8815002441406 1.1842668056488
75.931999206543 0.906016826629639
75.9824981689453 0.880449295043945
76.0329971313477 0.94376277923584
76.0835037231445 1.06551492214203
76.1340026855469 0.911536693572998
76.1845016479492 0.945951342582703
76.2350006103516 1.23803400993347
76.2854995727539 0.959257960319519
76.3359985351562 1.10481941699982
76.3864974975586 1.11044907569885
76.4369964599609 1.10854828357697
76.4875030517578 1.24807024002075
76.5380020141602 1.13370323181152
76.5885009765625 0.902296781539917
76.6389999389648 0.953789710998535
76.6894989013672 0.982149481773376
76.7399978637695 0.986407041549683
76.7904968261719 0.964897155761719
76.8410034179688 1.02184462547302
76.8915023803711 0.933287143707275
76.9420013427734 0.968405485153198
76.9925003051758 1.00845098495483
77.0429992675781 1.24005961418152
77.0934982299805 0.943160772323608
77.1439971923828 1.03119194507599
77.1945037841797 0.939785242080688
77.245002746582 0.957151532173157
77.2955017089844 0.938690185546875
77.3460006713867 0.949050188064575
77.3964996337891 1.02519309520721
77.4469985961914 1.0654388666153
77.4974975585938 0.962070465087891
77.5479965209961 1.04071402549744
77.598503112793 1.01056802272797
77.6490020751953 1.01235842704773
77.6995010375977 1.09342110157013
77.75 0.929786801338196
77.8004989624023 1.02746474742889
77.8509979248047 0.911001324653625
77.901496887207 0.988955974578857
77.9520034790039 0.923148632049561
78.0025024414062 0.994246006011963
78.0530014038086 1.0209926366806
78.1035003662109 1.19302523136139
78.1539993286133 0.987559080123901
78.2044982910156 0.970259666442871
78.254997253418 1.06792652606964
78.3054962158203 0.994125843048096
78.3560028076172 1.05199444293976
78.4065017700195 0.971847295761108
78.4570007324219 0.897650957107544
78.5074996948242 0.908913373947144
78.5579986572266 1.10371267795563
78.6084976196289 0.958772897720337
78.6589965820312 1.13139653205872
78.7095031738281 0.978690147399902
78.7600021362305 1.0372576713562
78.8105010986328 1.13747560977936
78.8610000610352 1.03316736221313
78.9114990234375 1.00740349292755
78.9619979858398 0.964406251907349
79.0124969482422 1.0629962682724
79.0630035400391 0.875868558883667
79.1135025024414 0.966070890426636
79.1640014648438 1.07371187210083
79.2145004272461 0.922995090484619
79.2649993896484 0.986820936203003
79.3154983520508 1.08146548271179
79.3659973144531 1.01039862632751
79.4164962768555 1.12379348278046
79.4670028686523 1.11919367313385
79.5175018310547 1.0452960729599
79.568000793457 1.23234450817108
79.6184997558594 1.02248311042786
79.6689987182617 0.943480968475342
79.7194976806641 0.948632001876831
79.7699966430664 1.09167563915253
79.8205032348633 0.931886672973633
79.8710021972656 0.98961353302002
79.921501159668 0.896381497383118
79.9720001220703 0.938891768455505
80.0224990844727 1.00664114952087
80.1234970092773 0.881092190742493
80.1740036010742 1.28160500526428
80.2245025634766 0.922155857086182
80.2750015258789 1.19513463973999
80.3255004882812 1.06120300292969
80.3759994506836 1.0499175786972
80.4264984130859 0.993508100509644
80.4769973754883 0.967496037483215
80.5274963378906 1.18370735645294
80.5780029296875 1.11333608627319
80.6285018920898 1.01708579063416
80.6790008544922 0.881868958473206
80.7294998168945 1.02136957645416
80.7799987792969 1.02941346168518
80.8304977416992 1.15369880199432
80.8809967041016 0.973351955413818
80.9315032958984 1.03744006156921
80.9820022583008 0.946199178695679
81.0325012207031 1.08186507225037
81.0830001831055 1.0017101764679
81.1334991455078 0.961027860641479
81.1839981079102 1.07786750793457
81.2344970703125 0.990358233451843
81.2850036621094 0.894205451011658
81.3355026245117 1.03044986724854
81.3860015869141 0.965157985687256
81.4365005493164 0.991954445838928
81.4869995117188 0.984115958213806
81.5374984741211 1.1439608335495
81.5879974365234 0.9578617811203
81.6384963989258 0.976937294006348
81.7285003662109 0.931643962860107
81.7789993286133 1.18763864040375
81.8294982910156 0.945451021194458
81.879997253418 0.979032278060913
81.9304962158203 0.962985754013062
81.9810028076172 0.952020287513733
82.0315017700195 1.07425045967102
82.0820007324219 0.944159984588623
82.1324996948242 1.24618601799011
82.1829986572266 0.903725624084473
82.2334976196289 1.02712142467499
82.2839965820312 1.04638731479645
82.3345031738281 0.906199932098389
82.3850021362305 0.962516784667969
82.4355010986328 0.989450693130493
82.4860000610352 1.10484910011292
82.5364990234375 0.922868728637695
82.5869979858398 1.01503682136536
82.6374969482422 0.971476316452026
82.6880035400391 1.16709077358246
82.7385025024414 0.962782382965088
82.7890014648438 1.0326052904129
82.8395004272461 1.11133599281311
82.8899993896484 0.947927713394165
82.9404983520508 1.07194292545319
82.9909973144531 0.988830327987671
83.0414962768555 0.950171709060669
83.0920028686523 0.962459206581116
83.1425018310547 1.08023869991302
83.193000793457 0.913794279098511
83.2434997558594 1.04854917526245
83.2939987182617 1.01811540126801
83.3444976806641 1.01894307136536
83.3949966430664 0.992422580718994
83.4455032348633 1.05418133735657
83.4960021972656 1.17733299732208
83.546501159668 1.02014172077179
83.5970001220703 0.940759897232056
83.6474990844727 0.981113195419312
83.697998046875 0.959614515304565
83.7484970092773 1.02765500545502
83.7990036010742 1.15297603607178
83.8495025634766 0.995165944099426
83.9000015258789 1.50595581531525
83.9505004882812 1.1101405620575
84.0009994506836 0.891542911529541
84.0514984130859 0.930085897445679
84.1019973754883 0.902351856231689
84.1524963378906 1.04044318199158
84.2030029296875 1.10418498516083
84.2535018920898 1.09134721755981
84.3040008544922 0.966418623924255
84.3544998168945 1.02207267284393
84.4049987792969 1.1059330701828
84.4554977416992 0.989812970161438
84.5059967041016 1.06179738044739
84.5565032958984 0.971720218658447
84.6070022583008 0.980566382408142
84.6575012207031 1.04730331897736
84.7080001831055 0.927119731903076
84.7584991455078 1.10397517681122
84.8089981079102 1.03945100307465
84.8594970703125 1.21164441108704
84.9100036621094 0.967695713043213
84.9605026245117 0.943415880203247
85.0110015869141 1.0381555557251
85.0615005493164 0.907341241836548
85.1119995117188 0.996298551559448
85.1624984741211 1.01553916931152
85.2129974365234 1.26170480251312
85.2634963989258 1.22002685070038
85.3140029907227 1.15466785430908
85.364501953125 1.05389201641083
85.4150009155273 0.967714309692383
85.4654998779297 1.20230913162231
85.515998840332 0.922104358673096
85.5664978027344 1.0988792181015
85.6169967651367 1.04182386398315
85.6675033569336 0.924665451049805
85.7180023193359 0.926607370376587
85.7685012817383 0.947866082191467
85.8190002441406 0.895854949951172
85.869499206543 1.01520597934723
85.9199981689453 1.08979439735413
85.9704971313477 1.14352309703827
86.0210037231445 0.91964316368103
86.0715026855469 1.03120911121368
86.1220016479492 1.01482617855072
86.1725006103516 1.006028175354
86.2229995727539 0.99017596244812
86.2734985351562 1.07717263698578
86.3239974975586 0.99653697013855
86.3744964599609 1.01079142093658
86.4250030517578 0.959519624710083
86.4755020141602 0.993053436279297
86.5260009765625 0.993674039840698
86.5764999389648 1.04855263233185
86.6269989013672 0.997571110725403
86.6774978637695 1.09283781051636
86.7279968261719 1.16009962558746
86.7785034179688 1.08784484863281
86.8290023803711 0.938352346420288
86.8795013427734 1.03327238559723
86.9300003051758 1.19165539741516
86.9804992675781 1.25958943367004
87.0309982299805 0.998004913330078
87.0814971923828 1.09558534622192
87.1320037841797 1.00073289871216
87.182502746582 0.989599704742432
87.2330017089844 0.906558156013489
87.2835006713867 0.941533088684082
87.3339996337891 1.08711850643158
87.3844985961914 0.972320556640625
87.4349975585938 1.10939681529999
87.4854965209961 1.01541674137115
87.536003112793 1.05234527587891
87.5865020751953 1.0231329202652
87.6370010375977 0.896345615386963
87.6875 0.901425123214722
87.7379989624023 0.924342274665833
87.7884979248047 1.0431135892868
87.838996887207 1.00795269012451
87.8895034790039 1.00169932842255
87.9400024414062 1.13411116600037
87.9905014038086 0.953974723815918
88.0410003662109 0.958997964859009
88.0914993286133 1.07469427585602
88.1419982910156 0.977276802062988
88.192497253418 1.01201701164246
88.2429962158203 0.979767560958862
88.2935028076172 1.13884496688843
88.3440017700195 0.954952836036682
88.3945007324219 1.06580317020416
88.4449996948242 0.995555281639099
88.5350036621094 0.991073727607727
88.5855026245117 0.937655925750732
88.6360015869141 1.02943646907806
88.6865005493164 1.09080445766449
88.7369995117188 0.908025741577148
88.7874984741211 1.10203623771667
88.8379974365234 0.996523857116699
88.8884963989258 0.899503946304321
88.9390029907227 1.04272043704987
88.989501953125 1.00908553600311
89.0400009155273 1.25412392616272
89.0904998779297 1.04196155071259
89.140998840332 1.1240394115448
89.1914978027344 1.0267676115036
89.2419967651367 1.0201004743576
89.2925033569336 0.954429984092712
89.3430023193359 0.995010495185852
89.3935012817383 1.01169574260712
89.4440002441406 0.954692244529724
89.494499206543 1.09025609493256
89.5449981689453 1.18375325202942
89.5954971313477 0.961238384246826
89.6460037231445 1.04737734794617
89.6965026855469 0.989540219306946
89.7470016479492 1.02261233329773
89.7975006103516 1.00945317745209
89.8479995727539 0.951872110366821
89.8984985351562 1.02292382717133
89.9489974975586 1.18993508815765
89.9994964599609 1.01765620708466
90.0500030517578 1.06669771671295
90.1005020141602 1.04684352874756
90.1510009765625 1.02357196807861
90.2014999389648 1.04212462902069
90.2519989013672 0.95047926902771
90.3024978637695 1.09013879299164
90.3529968261719 0.907384395599365
90.4035034179688 0.958775043487549
90.4540023803711 1.06383013725281
90.5045013427734 1.0529158115387
90.5550003051758 1.06581556797028
90.6054992675781 0.961519241333008
90.6559982299805 1.05996477603912
90.7570037841797 0.986677885055542
90.807502746582 1.06327700614929
90.8580017089844 1.16413176059723
90.9085006713867 0.997013688087463
90.9589996337891 0.978100538253784
91.0094985961914 0.951966047286987
91.0599975585938 0.933112859725952
91.1104965209961 0.964564561843872
91.161003112793 0.979905128479004
91.2115020751953 0.976228833198547
91.2620010375977 1.09224283695221
91.3125 1.00959277153015
91.3629989624023 0.914595603942871
91.4134979248047 1.09721732139587
91.463996887207 0.911349058151245
91.5145034790039 0.902736902236938
91.5650024414062 0.891559362411499
91.6155014038086 0.970056653022766
91.6660003662109 0.951029062271118
91.7164993286133 1.05042219161987
91.7669982910156 0.946930646896362
91.817497253418 1.04050159454346
91.8679962158203 0.943206906318665
91.9185028076172 1.06728601455688
91.9690017700195 1.21362507343292
92.0195007324219 1.10271942615509
92.0699996948242 0.881141185760498
92.1204986572266 0.975530624389648
92.1709976196289 1.11300265789032
92.2720031738281 0.946025133132935
92.3225021362305 1.07243549823761
92.3730010986328 1.08708298206329
92.4235000610352 0.989484786987305
92.4739990234375 0.94811749458313
92.5244979858398 0.957475543022156
92.5749969482422 0.884338855743408
92.6255035400391 0.936928033828735
92.6760025024414 0.96709144115448
92.7265014648438 0.916183710098267
92.7770004272461 0.94341504573822
92.8274993896484 1.01341772079468
92.8779983520508 1.03991115093231
92.9284973144531 1.13779759407043
92.9789962768555 0.939986944198608
93.0295028686523 0.964585065841675
93.0800018310547 1.05021297931671
93.130500793457 1.07441961765289
93.1809997558594 0.979209899902344
93.2314987182617 1.0976722240448
93.2819976806641 0.952173590660095
93.3324966430664 0.934235334396362
93.3830032348633 0.934998512268066
93.4335021972656 0.956501722335815
93.484001159668 0.972766160964966
93.5345001220703 0.986660003662109
93.5849990844727 1.18352210521698
93.635498046875 0.955044984817505
93.6859970092773 0.981273412704468
93.7365036010742 0.955145597457886
93.7870025634766 1.14205992221832
93.8375015258789 0.98905348777771
93.8880004882812 0.898026466369629
93.9384994506836 1.06862461566925
93.9889984130859 1.09034156799316
94.0394973754883 1.01519370079041
94.0899963378906 0.845672488212585
94.1405029296875 1.01293182373047
94.1910018920898 1.09834253787994
94.2415008544922 0.951843023300171
94.2919998168945 1.07923710346222
94.3424987792969 0.948171496391296
94.3929977416992 0.985387563705444
94.4434967041016 0.942676544189453
94.4940032958984 0.974043607711792
94.5445022583008 1.01902627944946
94.5950012207031 0.855155229568481
94.6455001831055 0.960246324539185
94.6959991455078 1.11431050300598
94.7464981079102 1.01147222518921
94.7969970703125 0.991328716278076
94.8475036621094 0.986535787582397
94.8980026245117 1.15803647041321
94.9485015869141 0.989992380142212
94.9990005493164 1.08171808719635
95.0494995117188 1.0004004240036
95.0999984741211 0.913753509521484
95.1504974365234 1.02164506912231
95.2009963989258 0.955937147140503
95.2515029907227 1.1310647726059
95.3414993286133 1.13065361976624
95.3919982910156 0.951825022697449
95.442497253418 1.0347558259964
95.4929962158203 1.06853854656219
95.5435028076172 1.07775056362152
95.5940017700195 1.11657893657684
95.6445007324219 1.13227558135986
95.6949996948242 1.04934346675873
95.7454986572266 1.01126217842102
95.7959976196289 1.11747825145721
95.8464965820312 0.998729467391968
95.8970031738281 1.11690545082092
95.9475021362305 1.035151720047
95.9980010986328 0.977149128913879
96.0485000610352 1.08672094345093
96.0989990234375 1.03994917869568
96.1494979858398 1.06788980960846
96.1999969482422 0.859708666801453
96.2505035400391 1.03918945789337
96.3010025024414 1.06987690925598
96.3515014648438 0.950563669204712
96.4020004272461 0.914797306060791
96.4524993896484 0.959581136703491
96.5029983520508 1.08523607254028
96.5534973144531 0.909497380256653
96.6039962768555 0.988094925880432
96.6545028686523 1.0360963344574
96.7050018310547 0.878289222717285
96.755500793457 0.961401700973511
96.8059997558594 0.957626819610596
96.8564987182617 1.02864634990692
96.9069976806641 1.14405345916748
96.9574966430664 0.923594832420349
97.0080032348633 1.16117823123932
97.0585021972656 0.985352277755737
97.109001159668 0.913680195808411
97.1595001220703 0.893175840377808
97.2099990844727 0.940183758735657
97.260498046875 0.954845905303955
97.3109970092773 0.972697496414185
97.3615036010742 0.951007723808289
97.4120025634766 1.17906355857849
97.4625015258789 1.00988006591797
97.5130004882812 0.990184545516968
97.5634994506836 0.93138575553894
97.6139984130859 0.976852416992188
97.6644973754883 0.992312669754028
97.7149963378906 0.993879914283752
97.7655029296875 0.935754060745239
97.8160018920898 0.924360513687134
97.8665008544922 1.18200063705444
97.9169998168945 0.958635568618774
97.9674987792969 0.98610520362854
98.0179977416992 0.985264897346497
98.0684967041016 1.05771434307098
98.1190032958984 1.04321312904358
98.1695022583008 1.00998318195343
98.2200012207031 1.04620087146759
98.2705001831055 1.074742436409
98.3209991455078 0.97751522064209
98.3714981079102 0.911045789718628
98.4219970703125 0.961687803268433
98.4725036621094 0.949131846427917
98.5230026245117 0.882431507110596
98.5735015869141 0.975566864013672
98.6240005493164 1.01653981208801
98.6744995117188 0.958034753799438
98.7249984741211 0.914109945297241
98.7754974365234 0.897502660751343
98.8259963989258 0.997191667556763
98.8765029907227 0.937194347381592
98.927001953125 1.01346099376678
98.9775009155273 0.919630765914917
99.0279998779297 1.06102108955383
99.078498840332 1.22763729095459
99.1289978027344 0.917685985565186
99.1794967651367 1.02373850345612
99.2300033569336 1.07156360149384
99.2805023193359 0.984185218811035
99.3310012817383 1.04138803482056
99.3815002441406 0.97108793258667
99.431999206543 1.12106835842133
99.4824981689453 0.972705125808716
99.5329971313477 1.23246347904205
99.5835037231445 1.13746726512909
99.6340026855469 0.96698272228241
99.6845016479492 1.11700809001923
99.7350006103516 1.08690512180328
99.7854995727539 0.95068883895874
99.8359985351562 1.07955539226532
99.8864974975586 1.01315212249756
99.9369964599609 0.96195912361145
99.9875030517578 0.989970326423645
100.03800201416 0.906768441200256
100.088500976562 1.19407510757446
100.138999938965 0.987940669059753
100.189498901367 1.06336092948914
100.23999786377 1.07181513309479
100.290496826172 1.0842227935791
100.341003417969 1.05043506622314
100.391502380371 1.03157532215118
100.442001342773 1.03774428367615
100.492500305176 1.02232837677002
100.542999267578 0.966758251190186
100.59349822998 0.972851991653442
100.643997192383 0.966501474380493
100.69450378418 0.966421365737915
100.745002746582 0.97238564491272
100.795501708984 0.908035516738892
100.846000671387 1.01183974742889
100.896499633789 0.82643461227417
100.946998596191 0.988051414489746
100.997497558594 1.03634405136108
101.047996520996 1.01911902427673
101.098503112793 0.91612184047699
101.149002075195 0.93597936630249
101.199501037598 0.878922343254089
101.25 0.93862771987915
101.300498962402 1.193110704422
101.350997924805 1.06834614276886
101.401496887207 1.04510104656219
101.452003479004 0.987723469734192
101.502502441406 0.914180040359497
101.553001403809 0.912407398223877
101.603500366211 0.963700771331787
101.653999328613 0.984344959259033
101.704498291016 1.02860140800476
101.754997253418 1.01889586448669
101.80549621582 1.06492531299591
101.856002807617 1.2185822725296
101.90650177002 0.991373896598816
101.957000732422 0.992423057556152
102.007499694824 1.06215989589691
102.057998657227 0.942625999450684
102.148002624512 1.13252699375153
102.198501586914 0.943562984466553
102.249000549316 0.989257574081421
102.299499511719 1.17895376682281
102.349998474121 0.914333343505859
102.400497436523 0.992596030235291
102.450996398926 0.885479927062988
102.501502990723 0.979690074920654
102.552001953125 1.03268146514893
102.602500915527 1.16488873958588
102.65299987793 1.01534426212311
102.703498840332 0.996418476104736
102.753997802734 1.0474956035614
102.804496765137 0.936993360519409
102.855003356934 1.02705276012421
102.905502319336 0.987346649169922
102.956001281738 0.975777626037598
103.006500244141 1.0949764251709
103.056999206543 1.06113231182098
103.107498168945 1.04918575286865
103.157997131348 0.990866184234619
103.208503723145 1.03090786933899
103.259002685547 1.02446377277374
103.309501647949 0.945111751556396
103.360000610352 0.947813868522644
103.410499572754 0.971447229385376
103.460998535156 0.989511132240295
103.561996459961 1.06500279903412
103.612503051758 1.03011381626129
103.66300201416 0.913480043411255
103.713500976562 1.01026666164398
103.763999938965 0.985984921455383
103.814498901367 0.922578454017639
103.86499786377 0.895182132720947
103.915496826172 1.11482417583466
103.966003417969 0.909121990203857
104.016502380371 1.10759103298187
104.067001342773 1.0278195142746
104.117500305176 0.955932378768921
104.167999267578 1.0586416721344
104.21849822998 1.05845820903778
104.268997192383 0.976352691650391
104.31950378418 1.04705512523651
104.370002746582 0.95967698097229
104.420501708984 0.950473546981812
104.471000671387 0.959893941879272
104.521499633789 0.912042379379272
104.571998596191 0.98183012008667
104.622497558594 1.05599737167358
104.672996520996 1.04522347450256
104.723503112793 0.963776707649231
104.774002075195 0.91053581237793
104.824501037598 0.966100692749023
104.875 0.938543796539307
104.925498962402 1.0547102689743
104.975997924805 0.981655836105347
105.026496887207 0.958756923675537
105.077003479004 0.925981402397156
105.127502441406 0.929286241531372
105.178001403809 0.970337152481079
105.228500366211 0.936513900756836
105.278999328613 1.05993902683258
105.329498291016 0.924053430557251
105.379997253418 0.922518491744995
105.43049621582 0.917542815208435
105.481002807617 1.03879535198212
105.53150177002 1.01872158050537
105.582000732422 0.900911331176758
105.632499694824 0.937942147254944
105.682998657227 0.907807350158691
105.733497619629 1.02122569084167
105.783996582031 1.03243386745453
105.834503173828 0.93834662437439
105.88500213623 0.969937682151794
105.935501098633 1.06603026390076
105.986000061035 1.07151794433594
106.036499023438 0.920413494110107
106.08699798584 0.910285472869873
106.137496948242 1.00525844097137
106.188003540039 1.05637228488922
106.238502502441 1.00863373279572
106.289001464844 1.00155568122864
106.339500427246 0.867832660675049
106.389999389648 0.947001218795776
106.440498352051 0.987308979034424
106.490997314453 0.974687218666077
106.541496276855 0.964213609695435
106.592002868652 1.08357501029968
106.642501831055 0.978670835494995
106.693000793457 1.09145629405975
106.743499755859 1.06303238868713
106.793998718262 0.943641662597656
106.844497680664 0.936440706253052
106.894996643066 0.92474365234375
106.945503234863 0.889184236526489
106.996002197266 1.02156519889832
107.046501159668 1.18492376804352
107.09700012207 0.94679856300354
107.147499084473 0.978353023529053
107.197998046875 0.982181310653687
107.248497009277 1.05409920215607
107.299003601074 1.11331856250763
107.349502563477 0.849719405174255
107.400001525879 1.04643249511719
107.450500488281 1.02809691429138
107.500999450684 0.934305906295776
107.551498413086 0.963589668273926
107.601997375488 0.869018793106079
107.652496337891 0.983217358589172
107.703002929688 0.974853515625
107.75350189209 0.941498756408691
107.804000854492 1.05374825000763
107.854499816895 0.864667177200317
107.904998779297 0.977296352386475
107.955497741699 0.979120850563049
108.005996704102 0.999417304992676
108.056503295898 0.994559288024902
108.107002258301 0.885881066322327
108.157501220703 1.05810546875
108.208000183105 0.962775588035583
108.258499145508 0.926894664764404
108.30899810791 1.02004861831665
108.359497070312 1.0110182762146
108.410003662109 1.1283700466156
108.460502624512 1.04871428012848
108.511001586914 0.975606322288513
108.561500549316 0.982071399688721
108.611999511719 0.980600237846375
108.662498474121 0.94044828414917
108.712997436523 1.04476475715637
108.763496398926 1.19409155845642
108.814002990723 0.974112868309021
108.864501953125 0.970095872879028
108.954498291016 0.909936904907227
109.004997253418 1.02219712734222
109.05549621582 1.10607409477234
109.106002807617 0.954135060310364
109.207000732422 1.01692509651184
109.257499694824 0.940360546112061
109.307998657227 1.11235821247101
109.358497619629 0.929500102996826
109.408996582031 0.979358315467834
109.459503173828 1.04796254634857
109.51000213623 0.964040517807007
109.560501098633 0.963088035583496
109.611000061035 0.972817420959473
109.661499023438 1.04099714756012
109.71199798584 1.00452673435211
109.762496948242 1.09551906585693
109.813003540039 1.12607169151306
109.863502502441 1.04245138168335
109.914001464844 1.082435131073
109.964500427246 0.862027525901794
110.014999389648 1.04122304916382
110.065498352051 0.989821910858154
110.115997314453 0.992545127868652
110.166496276855 0.947860240936279
110.217002868652 0.935870170593262
110.267501831055 0.904785871505737
110.318000793457 0.995673656463623
110.368499755859 0.915310263633728
110.418998718262 0.891759395599365
110.469497680664 0.94182276725769
110.519996643066 1.05494332313538
110.570503234863 1.05612707138062
110.621002197266 0.952877283096313
110.671501159668 0.949466943740845
110.72200012207 0.999313116073608
110.772499084473 0.909062147140503
110.822998046875 1.04492104053497
110.873497009277 0.872053980827332
110.924003601074 0.973966479301453
110.974502563477 0.869030952453613
111.025001525879 1.01990270614624
111.075500488281 0.962905883789062
111.125999450684 0.938807845115662
111.176498413086 0.989235281944275
111.226997375488 1.06918883323669
111.277496337891 0.978576898574829
111.328002929688 0.951764583587646
111.37850189209 0.904138565063477
111.429000854492 0.930194854736328
111.479499816895 1.00415444374084
111.529998779297 0.986357569694519
111.580497741699 0.88139820098877
111.630996704102 0.906993508338928
111.681503295898 0.909632682800293
111.732002258301 1.01297378540039
111.782501220703 0.928783297538757
111.833000183105 1.00696742534637
111.883499145508 1.10368502140045
111.93399810791 0.983763456344604
111.984497070312 0.939716100692749
112.035003662109 1.06314170360565
112.085502624512 0.98695969581604
112.136001586914 0.851066589355469
112.186500549316 0.951102256774902
112.236999511719 0.973185181617737
112.287498474121 0.959537744522095
112.337997436523 0.97940468788147
112.388496398926 0.923338174819946
112.439002990723 0.86340594291687
112.489501953125 0.992523431777954
112.540000915527 1.10870504379272
112.59049987793 0.939630270004272
112.640998840332 1.01096248626709
112.691497802734 0.962516903877258
112.741996765137 1.0506876707077
112.792503356934 0.917530298233032
112.843002319336 0.853480577468872
112.893501281738 0.947454929351807
112.944000244141 0.926134824752808
112.994499206543 1.12952995300293
113.044998168945 1.16728579998016
113.095497131348 1.01371324062347
113.146003723145 1.07128369808197
113.196502685547 0.964093446731567
113.247001647949 0.970829010009766
113.297500610352 1.01243674755096
113.347999572754 0.899552345275879
113.398498535156 0.95175313949585
113.448997497559 0.864269018173218
113.499496459961 0.908850908279419
113.550003051758 0.910503029823303
113.60050201416 0.952401638031006
113.651000976562 1.08987140655518
113.701499938965 0.961133003234863
113.751998901367 0.991034984588623
113.80249786377 1.03377544879913
113.852996826172 0.938864588737488
113.903503417969 0.856511473655701
113.954002380371 0.913461685180664
114.004501342773 1.12517464160919
114.055000305176 0.9810391664505
114.105499267578 1.09742426872253
114.15599822998 0.921919822692871
114.206497192383 0.923715710639954
114.25700378418 1.10808265209198
114.307502746582 0.949031591415405
114.358001708984 0.955595850944519
114.408500671387 1.07511281967163
114.458999633789 1.01544320583344
114.509498596191 0.997793436050415
114.559997558594 0.915458917617798
114.610496520996 0.938594579696655
114.661003112793 1.04030430316925
114.711502075195 0.93427300453186
114.762001037598 0.936043858528137
114.8125 1.07196485996246
114.913497924805 0.928818941116333
114.963996887207 0.962345838546753
115.014503479004 0.983148097991943
115.065002441406 1.13395071029663
115.115501403809 1.08358669281006
115.166000366211 1.04451477527618
115.216499328613 1.05433785915375
115.266998291016 0.981714248657227
115.317497253418 1.03640949726105
115.36799621582 0.965552091598511
115.418502807617 0.932585954666138
115.46900177002 0.954897999763489
115.519500732422 0.880944967269897
115.569999694824 1.02123153209686
115.620498657227 0.957786321640015
115.670997619629 0.945853710174561
};
\addlegendentry{Subtransformer (RS)}
\addplot [semithick, color1]
table {%
0.0505000352859497 3.69947695732117
0.10099995136261 3.55426526069641
0.15149998664856 3.34070611000061
0.202000021934509 2.9338846206665
0.252500057220459 3.11719942092896
0.302999973297119 2.71823716163635
0.353500008583069 3.13709735870361
0.404000043869019 3.05414986610413
0.454499959945679 3.01995062828064
0.504999995231628 2.6775860786438
0.555500030517578 2.48601055145264
0.605999946594238 2.44845867156982
0.656499981880188 3.35615038871765
0.707000017166138 2.38106369972229
0.757499933242798 2.3938455581665
0.808000087738037 2.30462145805359
0.858500003814697 2.58738970756531
0.908999919891357 2.61399555206299
0.959500074386597 2.26846408843994
1.00999999046326 2.19790816307068
1.06050002574921 2.46187138557434
1.11099994182587 2.30333733558655
1.16149997711182 2.20731639862061
1.21200001239777 2.295729637146
1.26250004768372 2.23757576942444
1.31299996376038 2.12883543968201
1.36349999904633 2.26435303688049
1.46449995040894 2.26491260528564
1.51499998569489 1.81838595867157
1.56550002098083 2.22280144691467
1.61600005626678 2.16798782348633
1.66649997234344 2.39577603340149
1.71700000762939 2.08063101768494
1.76750004291534 2.07902359962463
1.817999958992 1.9824812412262
1.86849999427795 2.29024767875671
1.9190000295639 2.03030395507812
1.96949994564056 2.13996505737305
2.01999998092651 1.89306390285492
2.07049989700317 1.43847727775574
2.12100005149841 1.87016332149506
2.17149996757507 2.07696413993835
2.22199988365173 2.01567435264587
2.27250003814697 2.0266387462616
2.32299995422363 2.09721827507019
2.37350010871887 1.98011481761932
2.47449994087219 2.15495896339417
2.52500009536743 1.8302618265152
2.57550001144409 2.01543521881104
2.62599992752075 1.57986688613892
2.67650008201599 1.99214661121368
2.72699999809265 1.98240995407104
2.77749991416931 1.87402057647705
2.82800006866455 2.02479648590088
2.87849998474121 2.03858876228333
2.92899990081787 1.97105443477631
2.97950005531311 1.66712558269501
3.02999997138977 1.72451758384705
3.08049988746643 1.80197215080261
3.13100004196167 1.8000385761261
3.18149995803833 1.78133487701416
3.23200011253357 1.66634678840637
3.28250002861023 1.93260657787323
3.33299994468689 1.92264556884766
3.38350009918213 2.05400538444519
3.43400001525879 1.86436522006989
3.48449993133545 1.90733051300049
3.53500008583069 1.83539354801178
3.58550000190735 2.11821556091309
3.63599991798401 1.77894341945648
3.68650007247925 1.63706719875336
3.73699998855591 1.64954781532288
3.78749990463257 1.98504114151001
3.83800005912781 1.77792477607727
3.88849997520447 1.76103639602661
3.93899989128113 1.49793648719788
3.98950004577637 1.59080469608307
4.03999996185303 1.6637716293335
4.09049987792969 1.79065084457397
4.14099979400635 1.73722314834595
4.19150018692017 1.8299286365509
4.24200010299683 1.77458870410919
4.29250001907349 1.65809202194214
4.34299993515015 1.62322497367859
4.39349985122681 1.79004299640656
4.44399976730347 1.66834902763367
4.49450016021729 1.64536762237549
4.54500007629395 1.81444692611694
4.59549999237061 1.85506653785706
4.64599990844727 1.75622189044952
4.69649982452393 1.66644358634949
4.74700021743774 1.68683111667633
4.7975001335144 1.81574177742004
4.84800004959106 1.67571496963501
4.89849996566772 1.51540768146515
4.94899988174438 1.79072678089142
4.99949979782104 1.87392163276672
5.05000019073486 1.57994055747986
5.10050010681152 1.83707141876221
5.15100002288818 1.644770860672
5.20149993896484 1.92008769512177
5.30249977111816 1.50315845012665
5.35300016403198 1.66013014316559
5.40350008010864 1.8323301076889
5.4539999961853 1.66786730289459
5.50449991226196 1.54141974449158
5.55499982833862 1.66780948638916
5.60550022125244 1.76847040653229
5.6560001373291 1.50524008274078
5.70650005340576 1.51543843746185
5.75699996948242 1.60293579101562
5.80749988555908 1.52114462852478
5.85799980163574 1.69953310489655
5.90850019454956 1.66603183746338
5.95900011062622 1.60209667682648
6.00950002670288 1.63278687000275
6.05999994277954 1.41008961200714
6.1104998588562 1.66821229457855
6.16099977493286 1.56756246089935
6.21150016784668 1.69827854633331
6.26200008392334 1.75269758701324
6.3125 1.49193906784058
6.36299991607666 1.64829289913177
6.41349983215332 1.51671981811523
6.46400022506714 1.3667209148407
6.5145001411438 1.56408178806305
6.56500005722046 1.4215179681778
6.61549997329712 1.56043422222137
6.66599988937378 1.67990243434906
6.71649980545044 1.63406550884247
6.76700019836426 1.40752923488617
6.85699987411499 1.54254257678986
6.90749979019165 1.41585230827332
6.95800018310547 1.46499061584473
7.00850009918213 1.50273394584656
7.05900001525879 1.48441827297211
7.10949993133545 1.68095028400421
7.15999984741211 1.83685433864594
7.21049976348877 1.26490128040314
7.26100015640259 1.68950200080872
7.31150007247925 1.3307284116745
7.36199998855591 1.48767876625061
7.41249990463257 1.46554923057556
7.46299982070923 1.48963856697083
7.51350021362305 1.58235514163971
7.56400012969971 1.59958446025848
7.61450004577637 1.44775331020355
7.66499996185303 1.43516778945923
7.71549987792969 1.60261678695679
7.76599979400635 1.53491532802582
7.81650018692017 1.50571846961975
7.86700010299683 1.35738003253937
7.91750001907349 1.49880504608154
7.96799993515015 1.59949517250061
8.01850032806396 1.72758758068085
8.06900024414062 1.69158244132996
8.11950016021729 1.50850880146027
8.17000007629395 1.49810314178467
8.22049999237061 1.50309228897095
8.27099990844727 1.41585624217987
8.32149982452393 1.54860746860504
8.37199974060059 1.4616265296936
8.42249965667725 1.35797393321991
8.47299957275391 1.48013615608215
8.52350044250488 1.55616545677185
8.57400035858154 1.31780993938446
8.6245002746582 1.30476546287537
8.67500019073486 1.49534749984741
8.72550010681152 1.50026965141296
8.77600002288818 1.51748609542847
8.82649993896484 1.41133117675781
8.8769998550415 1.47918879985809
8.92749977111816 1.55539131164551
8.97799968719482 1.26277434825897
9.02849960327148 1.52864408493042
9.07900047302246 1.48776996135712
9.12950038909912 1.57323479652405
9.18000030517578 1.2523295879364
9.23050022125244 1.55585730075836
9.2810001373291 1.43262720108032
9.33150005340576 1.41415214538574
9.38199996948242 1.59776139259338
9.43249988555908 1.47421419620514
9.48299980163574 1.47898209095001
9.5334997177124 1.4305419921875
9.58399963378906 1.45717036724091
9.63449954986572 1.3595803976059
9.6850004196167 1.35767698287964
9.73550033569336 1.47088801860809
9.78600025177002 1.36521637439728
9.83650016784668 1.42046439647675
9.88700008392334 1.53016352653503
9.9375 1.41336154937744
9.98799991607666 1.27492272853851
10.0384998321533 1.40787374973297
10.08899974823 1.50982415676117
10.1394996643066 1.43479561805725
10.1899995803833 1.46328139305115
10.2405004501343 1.58245074748993
10.2910003662109 1.42267990112305
10.3415002822876 1.29678606987
10.3920001983643 1.46878671646118
10.4425001144409 1.4722295999527
10.4930000305176 1.49448096752167
10.5434999465942 1.42829763889313
10.5939998626709 1.44752299785614
10.6444997787476 1.25453090667725
10.7454996109009 1.43926978111267
10.7959995269775 1.38613188266754
10.8465003967285 1.19963765144348
10.8970003128052 1.29374885559082
10.9475002288818 1.49091899394989
10.9980001449585 1.35743796825409
11.0485000610352 1.29209744930267
11.0989999771118 1.53444075584412
11.1494998931885 1.40541446208954
11.1999998092651 1.50082468986511
11.2504997253418 1.42229330539703
11.3009996414185 1.40272080898285
11.3514995574951 1.51607882976532
11.4020004272461 1.5878918170929
11.4525003433228 1.48205900192261
11.5030002593994 1.39799833297729
11.5535001754761 1.68625199794769
11.6040000915527 1.36675131320953
11.6545000076294 1.24647700786591
11.7049999237061 1.31000792980194
11.7554998397827 1.4225594997406
11.8059997558594 1.31879270076752
11.856499671936 1.41995060443878
11.9069995880127 1.43199551105499
11.9575004577637 1.62824738025665
12.0080003738403 1.42127406597137
12.058500289917 1.46859240531921
12.1090002059937 1.23894619941711
12.1595001220703 1.40004694461823
12.210000038147 1.536208152771
12.2604999542236 1.22514045238495
12.3109998703003 1.38526928424835
12.361499786377 1.34216165542603
12.4119997024536 1.45793497562408
12.4624996185303 1.50429153442383
12.5129995346069 1.4771888256073
12.5635004043579 1.39225578308105
12.6140003204346 1.43817341327667
12.6645002365112 1.43236172199249
12.7150001525879 1.26272988319397
12.7655000686646 1.37530171871185
12.8159999847412 1.45673620700836
12.8664999008179 1.27293252944946
12.9169998168945 1.26738262176514
12.9674997329712 1.32004225254059
13.0179996490479 1.59754955768585
13.0684995651245 1.44484603404999
13.1190004348755 1.49633932113647
13.1695003509521 1.42909908294678
13.2200002670288 1.31107807159424
13.2705001831055 1.3323016166687
13.3210000991821 1.17877161502838
13.3715000152588 1.3504045009613
13.4219999313354 1.33814871311188
13.4724998474121 1.32966959476471
13.5229997634888 1.38031685352325
13.5734996795654 1.40267789363861
13.6634998321533 1.43426954746246
13.71399974823 1.42177414894104
13.7644996643066 1.3366516828537
13.8149995803833 1.46461296081543
13.8655004501343 1.2172714471817
13.9160003662109 1.37713801860809
13.9665002822876 1.39755070209503
14.0170001983643 1.47721588611603
14.0675001144409 1.44958710670471
14.1180000305176 1.35606253147125
14.1684999465942 1.37703609466553
14.2189998626709 1.30787742137909
14.2694997787476 1.4786388874054
14.3199996948242 1.3451179265976
14.3704996109009 1.3484845161438
14.4209995269775 1.30899572372437
14.4715003967285 1.28017091751099
14.5220003128052 1.42229676246643
14.5725002288818 1.26658189296722
14.6230001449585 1.27484536170959
14.6735000610352 1.39114141464233
14.7239999771118 1.29377019405365
14.7744998931885 1.48987472057343
14.8249998092651 1.48464059829712
14.8754997253418 1.36262822151184
14.9259996414185 1.26857888698578
14.9764995574951 1.53173339366913
15.0270004272461 1.32923793792725
15.0775003433228 1.3116580247879
15.1280002593994 1.57918167114258
15.1785001754761 1.36854457855225
15.2290000915527 1.37340009212494
15.2795000076294 1.25036990642548
15.3299999237061 1.23927712440491
15.3804998397827 1.3615186214447
15.4309997558594 1.35284399986267
15.481499671936 1.35393381118774
15.5319995880127 1.29855048656464
15.5825004577637 1.29424154758453
15.6330003738403 1.36857914924622
15.683500289917 1.33271682262421
15.7340002059937 1.36593544483185
15.7845001220703 1.28659498691559
15.835000038147 1.40230059623718
15.8854999542236 1.28316116333008
15.9359998703003 1.28383719921112
15.986499786377 1.36878764629364
16.0370006561279 1.37754762172699
16.0874996185303 1.40706992149353
16.1380004882812 1.33778882026672
16.1884994506836 1.42041790485382
16.2390003204346 1.20600152015686
16.2894992828369 1.55069923400879
16.3400001525879 1.26245355606079
16.3904991149902 1.32645761966705
16.4409999847412 1.29367208480835
16.4915008544922 1.28952765464783
16.5419998168945 1.37423312664032
16.5925006866455 1.16367089748383
16.6429996490479 1.38353526592255
16.7439994812012 1.54046726226807
16.7945003509521 1.32860445976257
16.8449993133545 1.54280865192413
16.8955001831055 1.21558749675751
16.9459991455078 1.26173508167267
16.9965000152588 1.31473886966705
17.0470008850098 1.51166236400604
17.0974998474121 1.2471923828125
17.1480007171631 1.41802859306335
17.1984996795654 1.34533858299255
17.2490005493164 1.33002078533173
17.2994995117188 1.12034213542938
17.3500003814697 1.19849622249603
17.4004993438721 1.37059950828552
17.451000213623 1.4383157491684
17.5014991760254 1.31566894054413
17.5520000457764 1.26226937770844
17.6025009155273 1.31650447845459
17.6529998779297 1.3559365272522
17.7035007476807 1.28691136837006
17.753999710083 1.16533875465393
17.804500579834 1.3736424446106
17.8549995422363 1.22875463962555
17.9055004119873 1.2410215139389
17.9559993743896 1.27194833755493
18.0065002441406 1.25912177562714
18.056999206543 1.27593374252319
18.1075000762939 1.28762149810791
18.1580009460449 1.36179840564728
18.2084999084473 1.2948362827301
18.2590007781982 1.08994889259338
18.3094997406006 1.46347093582153
18.3600006103516 1.35401356220245
18.4104995727539 1.38906168937683
18.4610004425049 1.28917407989502
18.5114994049072 1.3125216960907
18.5620002746582 1.33993113040924
18.6124992370605 1.1858057975769
18.6630001068115 1.23989486694336
18.7134990692139 1.25815844535828
18.7639999389648 1.41705417633057
18.8145008087158 1.41771876811981
18.8649997711182 1.30940163135529
18.9155006408691 1.47007441520691
18.9659996032715 1.11187648773193
19.0165004730225 1.18523049354553
19.0669994354248 1.27248632907867
19.1175003051758 1.4319703578949
19.2185001373291 1.31510734558105
19.2689990997314 1.22284197807312
19.3194999694824 1.33699977397919
19.3700008392334 1.31962954998016
19.4204998016357 1.15578639507294
19.4710006713867 1.4398695230484
19.5214996337891 1.1925323009491
19.57200050354 1.24571418762207
19.6224994659424 1.22565674781799
19.6730003356934 1.38497042655945
19.7234992980957 1.18758308887482
19.7740001678467 1.33092319965363
19.824499130249 1.33025074005127
19.875 1.36867356300354
19.925500869751 1.28993654251099
19.9759998321533 1.2588894367218
20.0265007019043 1.35995352268219
20.0769996643066 1.43038189411163
20.1275005340576 1.20745480060577
20.17799949646 1.3272317647934
20.2285003662109 1.1589435338974
20.2789993286133 1.2819014787674
20.3295001983643 1.23778736591339
20.3799991607666 1.17383050918579
20.4699993133545 1.34919285774231
20.5205001831055 1.24886083602905
20.5709991455078 1.29732370376587
20.6215000152588 1.34109926223755
20.6720008850098 1.2928638458252
20.7224998474121 1.13984787464142
20.7730007171631 1.27765309810638
20.8234996795654 1.24507880210876
20.8740005493164 1.39763820171356
20.9244995117188 1.29474127292633
20.9750003814697 1.32751441001892
21.0254993438721 1.41691482067108
21.076000213623 1.39897453784943
21.1264991760254 1.22039723396301
21.1770000457764 1.31418704986572
21.2275009155273 1.38422560691833
21.2779998779297 1.19620752334595
21.3285007476807 1.19620478153229
21.378999710083 1.38885068893433
21.429500579834 1.23905849456787
21.4799995422363 1.32547163963318
21.5305004119873 1.44196331501007
21.5809993743896 1.2923059463501
21.6315002441406 1.27449989318848
21.681999206543 1.11774742603302
21.7325000762939 1.15628933906555
21.7830009460449 1.30094492435455
21.8334999084473 1.31920075416565
21.8840007781982 1.47072982788086
21.9344997406006 1.17607080936432
21.9850006103516 1.25323259830475
22.0354995727539 1.39975118637085
22.0860004425049 1.16403126716614
22.1364994049072 1.39068365097046
22.1870002746582 1.33408176898956
22.2374992370605 1.28046584129333
22.2880001068115 1.27907454967499
22.3384990692139 1.28706312179565
22.3889999389648 1.34119820594788
22.4395008087158 1.11286568641663
22.4899997711182 1.33630895614624
22.5405006408691 1.33224856853485
22.5909996032715 1.26146829128265
22.6415004730225 1.332239985466
22.6919994354248 1.27725112438202
22.7425003051758 1.22907054424286
22.7929992675781 1.24311447143555
22.8435001373291 1.21720707416534
22.9444999694824 1.24592006206512
22.9950008392334 1.15146219730377
23.0454998016357 1.23036694526672
23.0960006713867 1.27105987071991
23.1464996337891 1.30062758922577
23.19700050354 1.16342544555664
23.2474994659424 1.25127780437469
23.2980003356934 1.23689317703247
23.3484992980957 1.27797651290894
23.3990001678467 1.11644017696381
23.449499130249 1.09829533100128
23.5 1.19520592689514
23.550500869751 1.38568925857544
23.6009998321533 1.08773052692413
23.6515007019043 1.21151685714722
23.7019996643066 1.38566339015961
23.7525005340576 1.14544594287872
23.80299949646 1.15184926986694
23.8535003662109 1.23594200611115
23.9039993286133 1.2605926990509
23.9545001983643 1.08951544761658
24.0049991607666 1.15048587322235
24.0555000305176 1.18033826351166
24.1060009002686 1.2741893529892
24.1564998626709 1.39635539054871
24.2070007324219 1.35548734664917
24.2574996948242 1.17560493946075
24.3080005645752 1.24950993061066
24.3584995269775 1.22007584571838
24.4090003967285 1.08262181282043
24.4594993591309 1.30553841590881
24.5100002288818 1.16405963897705
24.5604991912842 1.18713092803955
24.6110000610352 1.39461815357208
24.6615009307861 1.24367606639862
24.7119998931885 1.35864305496216
24.7625007629395 1.21129930019379
24.8129997253418 1.21139228343964
24.8635005950928 1.24609005451202
24.9139995574951 1.33915603160858
24.9645004272461 1.26689076423645
25.0149993896484 1.39937376976013
25.0655002593994 1.33315253257751
25.1159992218018 1.33082282543182
25.1665000915527 1.17848753929138
25.2169990539551 1.20894491672516
25.2674999237061 1.24785232543945
25.318000793457 1.21773600578308
25.3684997558594 1.159055352211
25.4190006256104 1.19868123531342
25.4694995880127 1.23175084590912
25.5200004577637 1.42922401428223
25.570499420166 1.28011989593506
25.621000289917 1.25213313102722
25.6714992523193 1.38661003112793
25.7220001220703 1.42019736766815
25.7724990844727 1.38850510120392
25.8229999542236 1.32741725444794
25.8735008239746 1.18518126010895
25.923999786377 1.30511105060577
25.9745006561279 1.17466592788696
26.0249996185303 1.33948934078217
26.0755004882812 1.36038589477539
26.1259994506836 1.06866550445557
26.1765003204346 1.31962025165558
26.2269992828369 1.20339620113373
26.2775001525879 1.25444078445435
26.3279991149902 1.12985050678253
26.3784999847412 1.10834491252899
26.4290008544922 1.17133367061615
26.4794998168945 1.19613921642303
26.5300006866455 1.23344194889069
26.5804996490479 1.4065945148468
26.6310005187988 1.2834198474884
26.6814994812012 1.23253083229065
26.7320003509521 1.36053764820099
26.7824993133545 1.23210549354553
26.8330001831055 1.17227435112
26.8834991455078 1.254549741745
26.9340000152588 1.20926141738892
26.9845008850098 1.32858443260193
27.0349998474121 1.2613433599472
27.0855007171631 1.19754028320312
27.1359996795654 1.30166339874268
27.1865005493164 1.1935670375824
27.2765007019043 1.36610519886017
27.3269996643066 1.2065361738205
27.3775005340576 1.19403910636902
27.42799949646 1.13497769832611
27.4785003662109 1.22902762889862
27.5289993286133 1.39801907539368
27.5795001983643 1.2314281463623
27.6299991607666 1.26758205890656
27.6805000305176 1.29863440990448
27.7310009002686 1.25202524662018
27.7814998626709 1.11089682579041
27.8320007324219 1.13149678707123
27.8824996948242 1.1423305273056
27.9330005645752 1.31985998153687
27.9834995269775 1.26136922836304
28.0340003967285 1.23771393299103
28.0844993591309 1.30500328540802
28.1350002288818 1.2724392414093
28.1854991912842 1.11822116374969
28.2360000610352 1.10781359672546
28.2865009307861 1.2767778635025
28.3369998931885 1.15877449512482
28.3875007629395 1.23586130142212
28.4379997253418 1.25780892372131
28.4885005950928 1.28776884078979
28.5389995574951 1.29871821403503
28.5895004272461 1.34844934940338
28.6399993896484 1.21389663219452
28.6905002593994 1.40781211853027
28.7409992218018 1.29438459873199
28.7915000915527 1.23292398452759
28.8419990539551 1.19791448116302
28.8924999237061 1.37491190433502
28.943000793457 1.12342834472656
28.9934997558594 1.32469940185547
29.0440006256104 1.10502445697784
29.0944995880127 1.23851561546326
29.1450004577637 1.4294741153717
29.195499420166 1.2482682466507
29.246000289917 1.23113119602203
29.2964992523193 1.04486775398254
29.3470001220703 1.22855091094971
29.3974990844727 1.33719193935394
29.4479999542236 1.19395387172699
29.4985008239746 1.26087021827698
29.548999786377 1.17193329334259
29.5995006561279 1.21240961551666
29.6499996185303 1.09835636615753
29.7005004882812 1.14166271686554
29.7509994506836 1.1769802570343
29.8015003204346 1.16904664039612
29.8519992828369 1.19548058509827
29.9025001525879 1.15957796573639
29.9529991149902 1.25556647777557
30.0034999847412 1.23344230651855
30.0540008544922 1.1809093952179
30.1044998168945 1.36734700202942
30.1550006866455 1.24941337108612
30.2054996490479 1.08301115036011
30.2560005187988 1.26447474956512
30.3064994812012 1.13995766639709
30.3570003509521 1.36664700508118
30.4074993133545 1.31747663021088
30.4580001831055 1.27857005596161
30.5084991455078 1.31705677509308
30.5590000152588 1.12580108642578
30.6095008850098 1.24220812320709
30.6599998474121 1.11822950839996
30.7105007171631 1.29954636096954
30.7609996795654 1.07242929935455
30.8115005493164 1.24724078178406
30.8619995117188 1.27037465572357
30.9125003814697 1.32434189319611
30.9629993438721 1.15115654468536
31.013500213623 1.14625310897827
31.0639991760254 1.09705328941345
31.1145000457764 1.41914200782776
31.1650009155273 1.27084958553314
31.2154998779297 1.13202667236328
31.2660007476807 1.25665199756622
31.316499710083 1.32543063163757
31.367000579834 1.31479263305664
31.4174995422363 1.15478885173798
31.4680004119873 1.24297213554382
31.5184993743896 1.24192428588867
31.5690002441406 1.10100340843201
31.619499206543 1.12816250324249
31.6700000762939 1.39312899112701
31.7205009460449 1.29773616790771
31.7709999084473 1.38625955581665
31.8215007781982 1.21667122840881
31.8719997406006 1.20710825920105
31.9225006103516 1.35646617412567
31.9729995727539 1.1655775308609
32.0234985351562 1.24188303947449
32.0740013122559 1.14735209941864
32.1245002746582 1.07428216934204
32.1749992370605 1.30497479438782
32.2254981994629 1.27383971214294
32.2760009765625 1.44035911560059
32.3264999389648 1.26787996292114
32.3769989013672 1.28437304496765
32.4275016784668 1.17434394359589
32.4780006408691 1.22017276287079
32.5284996032715 1.33859539031982
32.5789985656738 1.16578376293182
32.6295013427734 1.10923314094543
32.6800003051758 1.30130958557129
32.7304992675781 1.2564150094986
32.7809982299805 1.16971433162689
32.8315010070801 1.33919954299927
32.8819999694824 1.19384682178497
32.9324989318848 1.16140484809875
32.9830017089844 1.26042366027832
33.0335006713867 1.22812223434448
33.0839996337891 1.22509026527405
33.1344985961914 1.29657125473022
33.185001373291 1.17059075832367
33.2355003356934 1.19758033752441
33.2859992980957 1.12231421470642
33.336498260498 1.3089165687561
33.3870010375977 1.11242890357971
33.4375 1.31217336654663
33.4879989624023 1.14419853687286
33.538501739502 1.14836394786835
33.5890007019043 1.39721989631653
33.6394996643066 1.27093851566315
33.689998626709 1.41145813465118
33.7405014038086 1.0887199640274
33.7910003662109 1.36565613746643
33.8414993286133 1.14556348323822
33.8919982910156 1.27610146999359
33.9425010681152 1.10287797451019
33.9930000305176 1.13579630851746
34.0830001831055 1.10797238349915
34.1334991455078 1.14373123645782
34.1839981079102 1.26182723045349
34.2345008850098 1.05487203598022
34.2849998474121 1.20773839950562
34.3354988098145 1.24269545078278
34.3860015869141 0.987703204154968
34.4365005493164 1.18912661075592
34.4869995117188 1.16195726394653
34.5374984741211 1.14497554302216
34.5880012512207 1.35796308517456
34.638500213623 1.12992608547211
34.6889991760254 1.13407945632935
34.7394981384277 1.16588854789734
34.7900009155273 1.28911733627319
34.8404998779297 1.15434122085571
34.890998840332 1.32706224918365
34.9415016174316 1.2209107875824
34.992000579834 1.14767837524414
35.0424995422363 1.15504348278046
35.0929985046387 1.17568969726562
35.1435012817383 1.23191845417023
35.1940002441406 1.0754280090332
35.244499206543 1.17654514312744
35.2949981689453 1.28404414653778
35.3455009460449 1.16586446762085
35.3959999084473 1.21513056755066
35.4464988708496 1.14825654029846
35.4970016479492 1.13268101215363
35.5475006103516 1.15512931346893
35.5979995727539 1.23117363452911
35.6484985351562 1.05666744709015
35.6990013122559 1.29910361766815
35.7495002746582 1.14459896087646
35.7999992370605 1.07839953899384
35.8504981994629 1.20251452922821
35.9010009765625 1.20834541320801
35.9514999389648 1.10100257396698
36.0019989013672 1.17369258403778
36.0525016784668 1.25168669223785
36.1030006408691 1.07759141921997
36.1534996032715 1.32724463939667
36.2039985656738 1.17519962787628
36.2545013427734 1.13560354709625
36.3050003051758 1.18070602416992
36.3554992675781 1.12156367301941
36.4059982299805 1.18162524700165
36.4565010070801 1.17970263957977
36.5069999694824 1.27835118770599
36.5574989318848 1.3865522146225
36.6080017089844 1.4189110994339
36.6585006713867 1.28701317310333
36.7089996337891 1.23817837238312
36.7594985961914 1.24771332740784
36.810001373291 1.23337197303772
36.8605003356934 1.13777935504913
36.9109992980957 1.13692152500153
36.961498260498 1.24729311466217
37.0120010375977 1.02405798435211
37.0625 1.11792492866516
37.1129989624023 1.24581897258759
37.163501739502 1.12575376033783
37.2140007019043 1.10154664516449
37.2644996643066 1.19421911239624
37.314998626709 1.15189397335052
37.3655014038086 1.2031729221344
37.4160003662109 1.14616310596466
37.4664993286133 1.24632036685944
37.5169982910156 1.14002573490143
37.5675010681152 1.16950654983521
37.6180000305176 1.1381311416626
37.6684989929199 1.29364025592804
37.7190017700195 1.17416453361511
37.7695007324219 1.06293523311615
37.8199996948242 1.35804748535156
37.8704986572266 1.12737929821014
37.9210014343262 1.33452248573303
37.9715003967285 1.10538828372955
38.0219993591309 1.05445754528046
38.0724983215332 1.11305856704712
38.1230010986328 1.08216822147369
38.1735000610352 1.11065816879272
38.2239990234375 1.22802329063416
38.2745018005371 1.21785855293274
38.3250007629395 1.24235451221466
38.3754997253418 1.36652958393097
38.4259986877441 1.05710339546204
38.4765014648438 1.13139402866364
38.5270004272461 1.08833110332489
38.5774993896484 1.25269901752472
38.6279983520508 1.16085469722748
38.6785011291504 1.27371895313263
38.7290000915527 1.09432518482208
38.7794990539551 1.20836198329926
38.8300018310547 1.34460878372192
38.880500793457 1.0575395822525
38.9309997558594 1.33176672458649
38.9814987182617 1.25381171703339
39.0320014953613 1.16260159015656
39.0825004577637 1.17858123779297
39.132999420166 1.2810822725296
39.1834983825684 1.07404458522797
39.234001159668 1.20787477493286
39.2845001220703 1.20657920837402
39.3349990844727 1.04628765583038
39.3855018615723 1.20922219753265
39.4360008239746 1.24960875511169
39.486499786377 1.12175369262695
39.5369987487793 1.1282320022583
39.5875015258789 1.25289261341095
39.6380004882812 1.23239159584045
39.6884994506836 1.14882850646973
39.7389984130859 1.2929859161377
39.7895011901855 1.23074293136597
39.8400001525879 1.05867433547974
39.8904991149902 1.17664277553558
39.9410018920898 1.1288423538208
39.9915008544922 1.3807932138443
40.0419998168945 1.07544875144958
40.0924987792969 1.15906572341919
40.1430015563965 1.24677956104279
40.1935005187988 1.140869140625
40.2439994812012 1.27193260192871
40.2944984436035 1.38458836078644
40.3450012207031 1.11105787754059
40.3955001831055 1.21631526947021
40.4459991455078 1.15054881572723
40.4964981079102 1.16128611564636
40.5470008850098 1.19937312602997
40.5974998474121 1.20488023757935
40.6479988098145 1.14367747306824
40.6985015869141 1.18548607826233
40.7490005493164 1.0768438577652
40.7994995117188 1.31248211860657
40.8894996643066 1.17209136486053
40.939998626709 1.11824131011963
40.9905014038086 1.2653341293335
41.0410003662109 1.17426586151123
41.0914993286133 1.15781819820404
41.1419982910156 1.20762360095978
41.1925010681152 1.29812586307526
41.2430000305176 1.10046350955963
41.2934989929199 1.28319275379181
41.3440017700195 1.18989098072052
41.3945007324219 1.07569408416748
41.4449996948242 1.21837973594666
41.4954986572266 1.18895828723907
41.5460014343262 1.15397703647614
41.5965003967285 1.18892157077789
41.6469993591309 1.14412319660187
41.6974983215332 1.34870278835297
41.7480010986328 1.21443450450897
41.7985000610352 1.14493095874786
41.8489990234375 1.15058553218842
41.8995018005371 1.04790198802948
41.9500007629395 1.33345472812653
42.0004997253418 1.17787194252014
42.0509986877441 1.28546273708344
42.1015014648438 1.14529764652252
42.1520004272461 1.07805299758911
42.2024993896484 1.10619604587555
42.2529983520508 1.05219316482544
42.3035011291504 1.25293207168579
42.3540000915527 1.19154858589172
42.4044990539551 1.15911459922791
42.4550018310547 1.3180958032608
42.505500793457 1.07173192501068
42.5559997558594 1.18412911891937
42.6064987182617 1.24037611484528
42.6570014953613 1.16389143466949
42.7075004577637 1.32893371582031
42.757999420166 1.1377112865448
42.8084983825684 1.15730917453766
42.859001159668 1.20836818218231
42.9095001220703 1.20619809627533
42.9599990844727 1.06895136833191
43.0105018615723 1.22365975379944
43.0610008239746 1.10346245765686
43.111499786377 1.31488811969757
43.1619987487793 1.24847400188446
43.2125015258789 1.11696219444275
43.2630004882812 1.26666355133057
43.3134994506836 1.13632118701935
43.3639984130859 1.19145166873932
43.4145011901855 1.22426080703735
43.4650001525879 1.16891765594482
43.5154991149902 1.12971901893616
43.5660018920898 1.06532216072083
43.6165008544922 1.18917715549469
43.6669998168945 1.02806162834167
43.7174987792969 1.05043876171112
43.7680015563965 1.06961536407471
43.8185005187988 1.23028993606567
43.8689994812012 1.08050489425659
43.9194984436035 1.15887367725372
43.9700012207031 1.06518507003784
44.0205001831055 1.12013459205627
44.0709991455078 1.1599372625351
44.1214981079102 1.22370266914368
44.1720008850098 1.1545193195343
44.2224998474121 1.14322340488434
44.2729988098145 1.12616038322449
44.3235015869141 1.00706171989441
44.3740005493164 1.16454946994781
44.4244995117188 1.20041584968567
44.4749984741211 1.20192909240723
44.5255012512207 1.19778442382812
44.576000213623 1.08130812644958
44.6264991760254 1.18206536769867
44.6769981384277 1.26025152206421
44.7275009155273 1.24952745437622
44.7779998779297 1.12246191501617
44.828498840332 1.07338714599609
44.8790016174316 1.21558511257172
44.929500579834 1.08713006973267
44.9799995422363 1.13646554946899
45.0304985046387 1.28268909454346
45.0810012817383 1.22334313392639
45.1315002441406 1.23456370830536
45.181999206543 1.15513706207275
45.2324981689453 1.12637948989868
45.2830009460449 1.20701968669891
45.3334999084473 1.18593633174896
45.3839988708496 1.31256687641144
45.4345016479492 1.16109228134155
45.4850006103516 1.29977452754974
45.5354995727539 1.084303855896
45.5859985351562 1.28018999099731
45.6365013122559 1.26767981052399
45.6870002746582 1.24544084072113
45.7374992370605 1.22082793712616
45.7879981994629 1.32864272594452
45.8385009765625 1.11838960647583
45.8889999389648 1.24901521205902
45.9394989013672 1.16522610187531
45.9900016784668 1.24691581726074
46.0405006408691 1.17166578769684
46.0909996032715 1.08554840087891
46.1414985656738 1.12643814086914
46.1920013427734 1.09628927707672
46.2425003051758 1.20063328742981
46.2929992675781 0.973809003829956
46.3434982299805 1.1946439743042
46.3940010070801 1.11212742328644
46.4444999694824 1.09511423110962
46.4949989318848 1.01386082172394
46.5455017089844 1.12614560127258
46.5960006713867 1.11041867733002
46.6464996337891 1.14693164825439
46.6969985961914 1.35029661655426
46.747501373291 1.25755715370178
46.7980003356934 1.24572885036469
46.8484992980957 1.04838371276855
46.898998260498 1.10479092597961
46.9495010375977 1.15690755844116
47 1.17508792877197
47.0504989624023 1.22421061992645
47.101001739502 1.14461314678192
47.1515007019043 1.16793203353882
47.2019996643066 1.21481120586395
47.252498626709 1.1137433052063
47.3030014038086 1.19211864471436
47.3535003662109 1.20503556728363
47.4544982910156 1.06055426597595
47.5050010681152 1.15169942378998
47.5555000305176 1.2167866230011
47.6059989929199 1.24916851520538
47.6959991455078 1.05703449249268
47.7464981079102 1.2681257724762
47.8474998474121 1.17478883266449
47.8979988098145 1.11837649345398
47.9485015869141 1.07797276973724
47.9990005493164 1.18013417720795
48.0494995117188 1.11151945590973
48.0999984741211 1.28758597373962
48.1505012512207 1.15637409687042
48.201000213623 1.11318957805634
48.2514991760254 1.27743458747864
48.3019981384277 1.05541205406189
48.3525009155273 1.09844326972961
48.4029998779297 1.34468674659729
48.453498840332 1.15430378913879
48.5040016174316 1.10387027263641
48.554500579834 1.09867131710052
48.6049995422363 1.08682727813721
48.6554985046387 1.15795147418976
48.7060012817383 1.30079054832458
48.7565002441406 1.22269833087921
48.806999206543 1.20736718177795
48.8574981689453 1.02504551410675
48.9080009460449 1.07750678062439
48.9584999084473 1.14764821529388
49.0089988708496 1.13931596279144
49.0595016479492 1.18765115737915
49.1100006103516 1.08953368663788
49.1604995727539 1.1777960062027
49.2109985351562 1.09842598438263
49.2615013122559 1.17765557765961
49.3120002746582 1.20160329341888
49.3624992370605 1.18170738220215
49.4129981994629 1.14334762096405
49.4635009765625 1.14380407333374
49.5139999389648 1.14858293533325
49.5644989013672 0.983818292617798
49.6150016784668 1.31998097896576
49.6655006408691 1.26897704601288
49.7159996032715 1.11419224739075
49.7664985656738 1.11325562000275
49.8170013427734 1.31828939914703
49.8675003051758 1.15295481681824
49.9179992675781 1.06348705291748
49.9684982299805 1.10925543308258
50.0190010070801 1.19775295257568
50.0694999694824 1.25773680210114
50.1199989318848 1.31014347076416
50.1705017089844 1.19991874694824
50.2210006713867 1.06221854686737
50.2714996337891 1.09940278530121
50.3219985961914 1.1469419002533
50.372501373291 1.05721616744995
50.4230003356934 1.14451694488525
50.4734992980957 1.13128507137299
50.523998260498 1.05093491077423
50.5745010375977 1.07471263408661
50.625 1.1556111574173
50.6754989624023 1.10964393615723
50.726001739502 1.11237609386444
50.7765007019043 1.14896261692047
50.8269996643066 1.18888509273529
50.877498626709 1.05677342414856
50.9280014038086 1.20693385601044
50.9785003662109 1.06393027305603
51.0289993286133 1.19853532314301
51.0794982910156 1.27153134346008
51.1300010681152 1.15832841396332
51.1805000305176 1.19913840293884
51.2309989929199 1.2219226360321
51.2815017700195 1.03014624118805
51.3320007324219 1.08980774879456
51.3824996948242 1.14130520820618
51.4329986572266 1.20384526252747
51.4835014343262 1.09617483615875
51.5340003967285 1.05234801769257
51.5844993591309 1.10392463207245
51.6349983215332 1.20146727561951
51.6855010986328 1.08859944343567
51.7360000610352 1.04752230644226
51.7864990234375 1.1626044511795
51.8370018005371 1.13748228549957
51.8875007629395 1.22152948379517
51.9379997253418 1.15274107456207
51.9884986877441 1.15989935398102
52.0390014648438 1.03501188755035
52.0895004272461 1.0937328338623
52.1399993896484 1.06966125965118
52.1904983520508 1.09192717075348
52.2410011291504 1.04371762275696
52.2915000915527 1.10285890102386
52.3419990539551 1.23552739620209
52.3925018310547 1.16725814342499
52.443000793457 0.998397827148438
52.4934997558594 1.16348361968994
52.5439987182617 1.07624590396881
52.5945014953613 1.13119924068451
52.6450004577637 1.01250922679901
52.695499420166 1.10535204410553
52.7459983825684 1.08760201931
52.796501159668 1.07650971412659
52.8470001220703 1.1236355304718
52.8974990844727 1.15458130836487
52.9480018615723 1.11586511135101
52.9985008239746 1.23734414577484
53.048999786377 1.19098281860352
53.0994987487793 1.10223650932312
53.1500015258789 1.07631206512451
53.2005004882812 1.1041659116745
53.2509994506836 1.07237946987152
53.3014984130859 1.156578540802
53.3520011901855 1.13392198085785
53.4025001525879 1.04358208179474
53.4529991149902 1.17098748683929
53.5540008544922 1.14508867263794
53.6044998168945 1.08261847496033
53.6549987792969 1.10437774658203
53.7055015563965 1.11725771427155
53.7560005187988 1.16533660888672
53.8064994812012 1.14659667015076
53.8569984436035 1.31723034381866
53.9075012207031 1.18636667728424
53.9580001831055 1.10327851772308
54.0084991455078 1.11894059181213
54.0589981079102 1.00242149829865
54.1095008850098 1.08240973949432
54.1599998474121 1.20688664913177
54.2104988098145 1.08521783351898
54.2610015869141 1.12022042274475
54.3115005493164 1.29042816162109
54.3619995117188 1.1660293340683
54.4124984741211 1.06201016902924
54.502498626709 1.18788528442383
54.5530014038086 1.2173238992691
54.6035003662109 1.11161398887634
54.6539993286133 1.14213156700134
54.7044982910156 1.06974220275879
54.7550010681152 1.13787293434143
54.8055000305176 1.09696912765503
54.8559989929199 1.07425260543823
54.9065017700195 1.15140819549561
54.9570007324219 1.12836909294128
55.0074996948242 1.17216432094574
55.0579986572266 1.33082628250122
55.1085014343262 1.20986139774323
55.1590003967285 1.09355866909027
55.2094993591309 1.16082918643951
55.2599983215332 1.05066204071045
55.3105010986328 1.22832608222961
55.3610000610352 0.978058338165283
55.4114990234375 1.20937502384186
55.4620018005371 1.22365152835846
55.5125007629395 1.16837191581726
55.5629997253418 1.06184899806976
55.6134986877441 1.2307436466217
55.6640014648438 1.19934403896332
55.7145004272461 1.18774378299713
55.7649993896484 1.1529792547226
55.8154983520508 1.07142186164856
55.8660011291504 1.23376965522766
55.9165000915527 1.08330190181732
55.9669990539551 1.10601019859314
56.0175018310547 1.04741513729095
56.068000793457 1.30317616462708
56.1184997558594 1.15089452266693
56.1689987182617 1.21263885498047
56.2195014953613 1.21629524230957
56.2700004577637 1.04187202453613
56.320499420166 1.21296358108521
56.3709983825684 1.21657395362854
56.421501159668 1.10551130771637
56.4720001220703 1.25178980827332
56.5224990844727 1.11767780780792
56.5730018615723 1.18052220344543
56.6235008239746 1.2718677520752
56.673999786377 1.11472523212433
56.7244987487793 1.12259292602539
56.7750015258789 1.12727391719818
56.8255004882812 1.251549243927
56.9264984130859 1.09708917140961
56.9770011901855 1.11121666431427
57.0275001525879 1.2080192565918
57.0779991149902 1.25553488731384
57.1285018920898 1.22746586799622
57.1790008544922 1.21682906150818
57.2294998168945 1.08469223976135
57.2799987792969 0.928551435470581
57.3305015563965 1.04696607589722
57.3810005187988 1.07374012470245
57.4314994812012 1.12369000911713
57.4819984436035 1.30610013008118
57.5325012207031 1.13619875907898
57.5830001831055 1.14652824401855
57.6334991455078 1.1258397102356
57.6839981079102 1.05254101753235
57.7345008850098 1.17951774597168
57.7849998474121 1.09388816356659
57.8354988098145 1.12505006790161
57.8860015869141 0.945335507392883
57.9365005493164 1.13515293598175
57.9869995117188 1.17693328857422
58.0374984741211 1.31845307350159
58.0880012512207 1.21799254417419
58.138500213623 1.0815737247467
58.1889991760254 1.20660078525543
58.2394981384277 1.15662038326263
58.2900009155273 1.1896710395813
58.3404998779297 1.20556747913361
58.390998840332 1.21790969371796
58.4415016174316 1.08615589141846
58.492000579834 1.11515355110168
58.5424995422363 1.21692657470703
58.5929985046387 1.12801229953766
58.6435012817383 1.11886167526245
58.6940002441406 1.19575393199921
58.744499206543 1.23823535442352
58.7949981689453 1.01615142822266
58.8455009460449 1.14487552642822
58.8959999084473 1.02673816680908
58.9464988708496 1.13846611976624
58.9970016479492 1.11717116832733
59.0475006103516 1.07923889160156
59.0979995727539 1.10219693183899
59.1484985351562 1.01998317241669
59.1990013122559 1.17134284973145
59.2495002746582 1.11232423782349
59.2999992370605 1.18307161331177
59.3504981994629 1.16224694252014
59.4010009765625 1.08281314373016
59.4514999389648 1.2495037317276
59.5019989013672 1.25511920452118
59.5525016784668 1.21446812152863
59.6030006408691 1.12530493736267
59.6534996032715 1.10698688030243
59.7039985656738 0.990438580513
59.7545013427734 1.23360097408295
59.8050003051758 1.00903403759003
59.8554992675781 1.03571498394012
59.9059982299805 1.21167135238647
59.9565010070801 1.12736654281616
60.0069999694824 1.0496199131012
60.0574989318848 1.21737277507782
60.1080017089844 1.12934648990631
60.1585006713867 1.05630910396576
60.2089996337891 1.0434832572937
60.2594985961914 1.15428054332733
60.310001373291 0.987845897674561
60.3605003356934 1.05817914009094
60.4109992980957 1.04087388515472
60.461498260498 1.11333501338959
60.5120010375977 1.06746017932892
60.5625 1.06426513195038
60.6129989624023 1.05386567115784
60.663501739502 1.11860358715057
60.7140007019043 1.15935826301575
60.7644996643066 1.18714618682861
60.814998626709 1.07830226421356
60.8655014038086 1.0766007900238
60.9160003662109 1.03579545021057
60.9664993286133 1.05128252506256
61.0169982910156 1.08119785785675
61.0675010681152 1.06878626346588
61.1180000305176 1.18927645683289
61.1684989929199 1.12982726097107
61.2190017700195 0.950377821922302
61.3089981079102 1.08413243293762
61.4099998474121 1.16768753528595
61.4604988098145 1.10872089862823
61.5110015869141 1.0312465429306
61.5615005493164 1.06413424015045
61.6119995117188 1.0924608707428
61.6624984741211 1.11044979095459
61.7130012512207 1.19880032539368
61.763500213623 1.09109055995941
61.8139991760254 1.07932794094086
61.8644981384277 1.08900928497314
61.9150009155273 1.15700030326843
61.9654998779297 1.14532816410065
62.015998840332 1.08477413654327
62.0665016174316 1.12508833408356
62.117000579834 1.12806236743927
62.1674995422363 0.960179805755615
62.2179985046387 1.2016179561615
62.2685012817383 1.20897352695465
62.3190002441406 1.11863648891449
62.369499206543 1.02273166179657
62.4199981689453 1.06351411342621
62.4705009460449 1.21506321430206
62.5209999084473 1.25056147575378
62.5714988708496 1.23321413993835
62.6220016479492 0.986789226531982
62.6725006103516 1.19378888607025
62.7229995727539 1.02404046058655
62.7734985351562 1.10636007785797
62.8240013122559 1.14238154888153
62.8745002746582 1.14870190620422
62.9249992370605 1.03853642940521
62.9754981994629 1.13155114650726
63.0260009765625 1.05939376354218
63.0764999389648 1.14548218250275
63.1269989013672 1.12497580051422
63.1775016784668 1.20089721679688
63.2280006408691 1.30924487113953
63.2784996032715 0.991105318069458
63.3289985656738 1.03167271614075
63.3795013427734 1.13914263248444
63.4300003051758 1.09917449951172
63.4804992675781 1.19478440284729
63.5309982299805 1.04779410362244
63.5815010070801 1.11114549636841
63.6319999694824 1.09626603126526
63.6824989318848 1.08732736110687
63.7330017089844 1.12791764736176
63.7835006713867 1.09193873405457
63.8339996337891 1.12455952167511
63.8844985961914 1.18886637687683
63.935001373291 1.12978446483612
63.9855003356934 1.05805492401123
64.036003112793 1.16821813583374
64.0865020751953 1.12238729000092
64.1370010375977 1.03541851043701
64.1875 1.21434199810028
64.2379989624023 1.02304720878601
64.2884979248047 0.994569301605225
64.338996887207 1.11125791072845
64.3895034790039 1.17066669464111
64.4400024414062 1.13377046585083
64.4905014038086 1.24105930328369
64.5410003662109 1.0530925989151
64.5914993286133 1.01482629776001
64.6419982910156 1.14280688762665
64.692497253418 1.0293744802475
64.7429962158203 1.04727637767792
64.7935028076172 1.15389752388
64.8440017700195 1.14451026916504
64.8945007324219 1.14680433273315
64.9449996948242 1.01866316795349
64.9954986572266 0.981069326400757
65.0459976196289 1.15006911754608
65.0964965820312 1.12217485904694
65.1470031738281 1.14182364940643
65.1975021362305 1.2400689125061
65.2480010986328 1.1298052072525
65.2985000610352 1.16591215133667
65.3489990234375 1.14348757266998
65.3994979858398 1.27775919437408
65.4499969482422 1.11728298664093
65.5005035400391 1.04891514778137
65.5510025024414 1.05286371707916
65.6015014648438 1.12734866142273
65.6520004272461 1.22281432151794
65.7024993896484 1.03410255908966
65.7529983520508 1.022092461586
65.8034973144531 1.15844619274139
65.8539962768555 1.16440236568451
65.9045028686523 1.00951170921326
65.9550018310547 1.12434887886047
66.005500793457 1.10243320465088
66.0559997558594 1.11631333827972
66.1064987182617 0.982272386550903
66.1569976806641 1.05295979976654
66.2074966430664 1.00237309932709
66.2580032348633 1.10895013809204
66.3085021972656 1.17910063266754
66.359001159668 1.10607016086578
66.4599990844727 1.07888042926788
66.510498046875 1.07835555076599
66.5609970092773 1.10853743553162
66.6115036010742 1.03557646274567
66.6620025634766 1.13240265846252
66.7125015258789 1.00819528102875
66.7630004882812 1.11827313899994
66.8134994506836 1.15226876735687
66.8639984130859 1.15632581710815
66.9144973754883 1.12359285354614
66.9649963378906 1.04379904270172
67.0155029296875 1.23033821582794
67.0660018920898 1.07806038856506
67.1165008544922 1.03573608398438
67.1669998168945 1.09156608581543
67.2174987792969 1.11409664154053
67.2679977416992 1.06490731239319
67.3184967041016 1.03874170780182
67.3690032958984 1.28291964530945
67.4195022583008 1.19907963275909
67.4700012207031 1.18116474151611
67.5205001831055 1.07153725624084
67.5709991455078 1.13999629020691
67.6214981079102 1.21973633766174
67.6719970703125 1.11809980869293
67.7225036621094 1.16999685764313
67.7730026245117 1.16284966468811
67.8235015869141 1.04193603992462
67.8740005493164 1.13009452819824
67.9244995117188 1.2931524515152
67.9749984741211 1.05228900909424
68.0254974365234 0.998538136482239
68.1155014038086 1.02022671699524
68.1660003662109 1.16981482505798
68.2164993286133 1.10036945343018
68.2669982910156 1.24116230010986
68.317497253418 1.06552076339722
68.3679962158203 1.09899592399597
68.4185028076172 1.00778412818909
68.4690017700195 1.26856231689453
68.5195007324219 1.08878409862518
68.5699996948242 1.18520963191986
68.6204986572266 1.09968447685242
68.6709976196289 1.09653425216675
68.7214965820312 1.01465165615082
68.7720031738281 1.13825607299805
68.8225021362305 1.10833179950714
68.8730010986328 1.29805958271027
68.9235000610352 1.15234768390656
68.9739990234375 0.98735511302948
69.0244979858398 1.06163597106934
69.0749969482422 0.978659391403198
69.1255035400391 1.09480285644531
69.1760025024414 1.17009210586548
69.2265014648438 1.22309720516205
69.2770004272461 1.15282201766968
69.3274993896484 1.228306889534
69.3779983520508 1.07240211963654
69.4284973144531 1.05694246292114
69.4789962768555 1.05483102798462
69.5295028686523 1.0428512096405
69.5800018310547 1.20342469215393
69.630500793457 1.06805264949799
69.6809997558594 1.15622460842133
69.7314987182617 1.02137386798859
69.7819976806641 0.970337629318237
69.8324966430664 1.02451884746552
69.8830032348633 1.1365954875946
69.9335021972656 1.12942850589752
69.984001159668 1.14544820785522
70.0345001220703 1.07123064994812
70.0849990844727 1.1202574968338
70.135498046875 1.12187576293945
70.1859970092773 1.18855965137482
70.2365036010742 1.15015292167664
70.2870025634766 1.03063988685608
70.3375015258789 1.01881837844849
70.3880004882812 1.08230578899384
70.4384994506836 1.08663594722748
70.4889984130859 1.0607784986496
70.5394973754883 1.12537026405334
70.5899963378906 0.987713217735291
70.6405029296875 1.14107692241669
70.6910018920898 1.08367168903351
70.7415008544922 1.15060698986053
70.7919998168945 1.13173532485962
70.8424987792969 1.08039259910583
70.8929977416992 1.1451210975647
70.9434967041016 0.983911752700806
70.9940032958984 1.04292571544647
71.0445022583008 1.13875722885132
71.0950012207031 1.06006586551666
71.1455001831055 1.06998527050018
71.1959991455078 1.25662112236023
71.2464981079102 1.05053663253784
71.2969970703125 0.966381788253784
71.3475036621094 1.19008541107178
71.3980026245117 1.02414774894714
71.4485015869141 1.05448913574219
71.4990005493164 1.00451695919037
71.5494995117188 1.1589789390564
71.5999984741211 1.03039002418518
71.6504974365234 1.1800342798233
71.7009963989258 1.01420795917511
71.7515029907227 1.09308791160583
71.802001953125 0.990288019180298
71.8525009155273 1.10483229160309
71.9029998779297 0.96024227142334
71.953498840332 1.01913356781006
72.0039978027344 1.18974590301514
72.0544967651367 1.09029138088226
72.1050033569336 1.23535525798798
72.1555023193359 1.16801738739014
72.2060012817383 1.25293147563934
72.2565002441406 1.01739871501923
72.306999206543 1.02507972717285
72.3574981689453 1.14930617809296
72.4079971313477 1.1511424779892
72.4585037231445 1.03235995769501
72.5090026855469 1.12975656986237
72.5595016479492 1.15449643135071
72.6100006103516 1.11604857444763
72.6604995727539 1.12935996055603
72.7109985351562 1.11937487125397
72.7614974975586 1.11704730987549
72.8119964599609 1.13644576072693
72.8625030517578 1.17946410179138
72.9130020141602 1.09882438182831
72.9635009765625 1.0901198387146
73.0139999389648 1.10103106498718
73.0644989013672 1.18858182430267
73.1149978637695 1.17196202278137
73.1654968261719 1.03945899009705
73.2160034179688 1.11887431144714
73.2665023803711 1.08257913589478
73.3170013427734 1.19074738025665
73.3675003051758 1.04500722885132
73.4179992675781 1.16337954998016
73.4684982299805 1.05650794506073
73.5189971923828 1.02451932430267
73.5695037841797 1.14334797859192
73.620002746582 1.11109590530396
73.6705017089844 1.23894417285919
73.7210006713867 1.16787564754486
73.7714996337891 1.15003538131714
73.8219985961914 1.15379047393799
73.8724975585938 1.20789968967438
73.9229965209961 1.01238763332367
73.973503112793 1.05993711948395
74.0240020751953 1.11043167114258
74.0745010375977 1.10253167152405
74.125 1.14727389812469
74.1754989624023 0.975350141525269
74.2259979248047 1.10036265850067
74.276496887207 1.09165799617767
74.3270034790039 1.12089574337006
74.3775024414062 1.17498564720154
74.4280014038086 1.05255508422852
74.4785003662109 1.1952737569809
74.5289993286133 1.12986719608307
74.5794982910156 1.07422399520874
74.629997253418 1.09176683425903
74.6804962158203 1.17649137973785
74.7310028076172 1.06847965717316
74.7815017700195 1.18630254268646
74.8320007324219 1.07137620449066
74.9219970703125 1.01861131191254
74.9725036621094 1.06170678138733
75.0230026245117 1.18489789962769
75.0735015869141 1.12459015846252
75.1240005493164 1.23673748970032
75.1744995117188 1.18713462352753
75.2249984741211 1.03888893127441
75.2754974365234 1.1601231098175
75.3259963989258 1.14140832424164
75.3765029907227 1.18525874614716
75.427001953125 1.19859457015991
75.4775009155273 1.15884900093079
75.5279998779297 1.08832287788391
75.578498840332 1.11759006977081
75.6289978027344 1.22862279415131
75.6794967651367 1.07298719882965
75.7300033569336 1.15015625953674
75.7805023193359 1.09762322902679
75.8310012817383 1.10549938678741
75.8815002441406 1.07115113735199
75.931999206543 1.06169486045837
75.9824981689453 1.1012464761734
76.0329971313477 1.01869869232178
76.0835037231445 1.21334886550903
76.1340026855469 1.09794628620148
76.1845016479492 1.03372895717621
76.2350006103516 1.0049751996994
76.2854995727539 1.09218239784241
76.3359985351562 1.13456249237061
76.3864974975586 1.04461586475372
76.4369964599609 1.16197037696838
76.4875030517578 1.09880363941193
76.5380020141602 1.1026326417923
76.5885009765625 1.22148060798645
76.6389999389648 0.938955307006836
76.6894989013672 1.03383374214172
76.7399978637695 1.04897284507751
76.7904968261719 1.06204915046692
76.8410034179688 1.02209770679474
76.8915023803711 1.07692527770996
76.9420013427734 1.19087052345276
76.9925003051758 1.15341436862946
77.0429992675781 1.08749508857727
77.0934982299805 1.10756421089172
77.1439971923828 1.12238311767578
77.1945037841797 1.11905741691589
77.245002746582 1.14122426509857
77.2955017089844 1.14604341983795
77.3460006713867 1.02680325508118
77.3964996337891 1.16432058811188
77.4469985961914 1.02738344669342
77.4974975585938 1.00921487808228
77.5479965209961 0.954822540283203
77.598503112793 1.23199141025543
77.6490020751953 1.08777821063995
77.6995010375977 1.12922561168671
77.75 1.04343891143799
77.8004989624023 1.11355912685394
77.8509979248047 1.03851902484894
77.901496887207 1.18344521522522
77.9520034790039 0.964194297790527
78.0025024414062 1.1550315618515
78.0530014038086 1.0891535282135
78.1035003662109 1.1753123998642
78.1539993286133 1.08725464344025
78.2044982910156 1.13320481777191
78.254997253418 1.05893290042877
78.3054962158203 1.08408153057098
78.3560028076172 1.00420129299164
78.4065017700195 1.10867774486542
78.4570007324219 1.01850640773773
78.5074996948242 1.06628000736237
78.5579986572266 0.997207880020142
78.6084976196289 0.98898720741272
78.6589965820312 1.07080602645874
78.7095031738281 1.01401209831238
78.7600021362305 1.11152923107147
78.8105010986328 1.09714257717133
78.8610000610352 1.02695739269257
78.9114990234375 1.02288949489594
78.9619979858398 1.10351848602295
79.0124969482422 1.0074599981308
79.0630035400391 1.07127809524536
79.1135025024414 0.98342752456665
79.1640014648438 1.15154922008514
79.2145004272461 1.12366509437561
79.2649993896484 1.11037683486938
79.3154983520508 1.18926632404327
79.3659973144531 1.06512725353241
79.4164962768555 1.0691157579422
79.4670028686523 1.16066336631775
79.5175018310547 1.01042604446411
79.568000793457 1.05253565311432
79.6184997558594 1.09919571876526
79.6689987182617 1.09617221355438
79.7194976806641 1.1106516122818
79.7699966430664 1.09008300304413
79.8205032348633 1.17681634426117
79.8710021972656 1.07171320915222
79.921501159668 1.15629863739014
79.9720001220703 1.08164072036743
80.0224990844727 1.02803790569305
80.072998046875 0.957636833190918
80.1234970092773 1.05315661430359
80.1740036010742 1.1013685464859
80.2245025634766 1.01758790016174
80.2750015258789 1.07216095924377
80.3255004882812 1.14934837818146
80.3759994506836 1.05200266838074
80.4264984130859 1.02604341506958
80.4769973754883 1.09899938106537
80.5274963378906 1.01441550254822
80.5780029296875 1.11132669448853
80.6285018920898 1.02410566806793
80.6790008544922 1.24176836013794
80.7294998168945 1.00278377532959
80.7799987792969 1.21049165725708
80.8304977416992 1.08891224861145
80.8809967041016 1.04388666152954
80.9315032958984 1.14518702030182
80.9820022583008 1.07598531246185
81.0325012207031 1.16374576091766
81.0830001831055 1.18533980846405
81.1334991455078 1.01612794399261
81.1839981079102 1.07634508609772
81.2344970703125 1.29005086421967
81.2850036621094 1.23880016803741
81.3355026245117 1.01771688461304
81.3860015869141 1.13788342475891
81.4365005493164 1.05615782737732
81.4869995117188 1.00908493995667
81.5374984741211 1.10242664813995
81.5879974365234 1.03963208198547
81.6384963989258 1.10150992870331
81.7285003662109 1.10607576370239
81.7789993286133 1.15157783031464
81.8294982910156 1.12387371063232
81.879997253418 1.03124797344208
81.9304962158203 1.0297144651413
81.9810028076172 1.03764021396637
82.0315017700195 1.15799462795258
82.0820007324219 1.17532789707184
82.1324996948242 1.00327968597412
82.1829986572266 1.081915974617
82.2334976196289 1.25835311412811
82.2839965820312 1.02027893066406
82.3345031738281 1.04842865467072
82.3850021362305 1.07062149047852
82.4355010986328 1.11637425422668
82.4860000610352 1.09287309646606
82.5364990234375 1.01621949672699
82.5869979858398 1.02695226669312
82.6374969482422 1.06928825378418
82.6880035400391 1.11631608009338
82.7385025024414 1.07132005691528
82.7890014648438 1.03573596477509
82.8395004272461 1.00734043121338
82.8899993896484 0.955876588821411
82.9404983520508 1.03816533088684
82.9909973144531 1.06284523010254
83.0414962768555 1.04734897613525
83.0920028686523 1.19719564914703
83.1425018310547 1.14039301872253
83.193000793457 1.05154716968536
83.2434997558594 1.0659681558609
83.2939987182617 1.03603374958038
83.3444976806641 1.04083895683289
83.3949966430664 1.12866497039795
83.4455032348633 1.01750254631042
83.4960021972656 1.08653950691223
83.546501159668 1.08430755138397
83.5970001220703 1.12113988399506
83.6474990844727 1.0693690776825
83.697998046875 1.19012403488159
83.7484970092773 1.20526099205017
83.7990036010742 1.04957520961761
83.8495025634766 1.24335157871246
83.9000015258789 1.12706196308136
83.9505004882812 1.34222686290741
84.0009994506836 1.09138178825378
84.0514984130859 1.17531073093414
84.1019973754883 1.06681573390961
84.1524963378906 1.02024412155151
84.2030029296875 1.13223135471344
84.2535018920898 1.1316704750061
84.3040008544922 1.0021858215332
84.3544998168945 1.05519330501556
84.4049987792969 1.14913237094879
84.4554977416992 1.1699595451355
84.5059967041016 1.00890493392944
84.5565032958984 1.01286590099335
84.6070022583008 1.03368937969208
84.6575012207031 1.07386815547943
84.7080001831055 1.12810528278351
84.7584991455078 1.0726672410965
84.8089981079102 0.974346160888672
84.8594970703125 1.15351915359497
84.9100036621094 1.09495091438293
84.9605026245117 1.23249924182892
85.0110015869141 0.980468988418579
85.0615005493164 1.01061224937439
85.1119995117188 1.0809668302536
85.1624984741211 1.12557375431061
85.2129974365234 1.13145554065704
85.2634963989258 1.09743440151215
85.3140029907227 1.10605502128601
85.364501953125 1.26989996433258
85.4150009155273 1.14517319202423
85.4654998779297 1.18698465824127
85.515998840332 0.983376741409302
85.5664978027344 1.03003191947937
85.6169967651367 1.02626097202301
85.6675033569336 1.12868189811707
85.7180023193359 1.09843397140503
85.7685012817383 1.11418271064758
85.8190002441406 1.10510265827179
85.869499206543 1.13372623920441
85.9199981689453 1.04935264587402
85.9704971313477 1.01627576351166
86.0210037231445 1.13193929195404
86.0715026855469 1.06233894824982
86.1220016479492 1.1276650428772
86.1725006103516 1.04245948791504
86.2229995727539 0.963496923446655
86.2734985351562 1.09789884090424
86.3239974975586 1.04491674900055
86.3744964599609 1.1403843164444
86.4250030517578 0.962799549102783
86.4755020141602 0.98046612739563
86.5260009765625 1.06218659877777
86.5764999389648 1.17137229442596
86.6269989013672 1.18081176280975
86.6774978637695 1.04827058315277
86.7279968261719 1.00468862056732
86.7785034179688 1.06984972953796
86.8290023803711 1.01107275485992
86.8795013427734 1.04010462760925
86.9300003051758 1.10251498222351
86.9804992675781 1.13878917694092
87.0309982299805 1.09003829956055
87.0814971923828 1.07957565784454
87.1320037841797 1.12668347358704
87.182502746582 1.10127651691437
87.2330017089844 1.09106087684631
87.2835006713867 1.05075681209564
87.3339996337891 1.13397395610809
87.3844985961914 1.08948504924774
87.4349975585938 1.02911925315857
87.4854965209961 1.05642056465149
87.536003112793 1.09154725074768
87.5865020751953 1.01254630088806
87.6370010375977 1.11263418197632
87.6875 1.12544846534729
87.7379989624023 0.993464112281799
87.7884979248047 0.986509323120117
87.838996887207 1.04786837100983
87.8895034790039 1.05610239505768
87.9400024414062 1.18084025382996
87.9905014038086 1.06169056892395
88.0410003662109 1.02236843109131
88.0914993286133 1.08365631103516
88.1419982910156 1.07655394077301
88.192497253418 1.13304793834686
88.2429962158203 1.05434691905975
88.2935028076172 0.998673558235168
88.3945007324219 1.04565370082855
88.4449996948242 1.08289897441864
88.5350036621094 1.26548850536346
88.5855026245117 1.01714730262756
88.6360015869141 1.06543910503387
88.6865005493164 1.10568749904633
88.7369995117188 0.993261337280273
88.7874984741211 1.03708827495575
88.8379974365234 1.10326445102692
88.8884963989258 1.0391081571579
88.9390029907227 1.07884812355042
88.989501953125 0.925835847854614
89.0400009155273 1.04624164104462
89.0904998779297 1.20117473602295
89.140998840332 1.08818554878235
89.1914978027344 1.00149369239807
89.2419967651367 1.04844999313354
89.2925033569336 1.08448588848114
89.3430023193359 1.13175785541534
89.3935012817383 1.12925672531128
89.4440002441406 0.991936922073364
89.494499206543 0.99826991558075
89.5449981689453 1.03446710109711
89.5954971313477 1.09332585334778
89.6460037231445 1.02095520496368
89.6965026855469 1.16280627250671
89.7470016479492 1.06548988819122
89.7975006103516 1.04975712299347
89.8479995727539 1.10564959049225
89.8984985351562 1.10314357280731
89.9489974975586 1.10630488395691
89.9994964599609 1.00789678096771
90.0500030517578 1.0992705821991
90.1005020141602 1.15207588672638
90.1510009765625 1.1189957857132
90.2014999389648 1.1423727273941
90.2519989013672 1.05255556106567
90.3024978637695 0.967041015625
90.3529968261719 1.0022656917572
90.4035034179688 1.04407477378845
90.4540023803711 1.11804246902466
90.5045013427734 1.04719173908234
90.5550003051758 1.13179707527161
90.6054992675781 1.10339689254761
90.6559982299805 1.11341512203217
90.7064971923828 0.936540842056274
90.7570037841797 1.07412695884705
90.807502746582 1.06482911109924
90.8580017089844 1.15268409252167
90.9085006713867 0.95562481880188
90.9589996337891 1.13141524791718
91.0094985961914 1.10797941684723
91.0599975585938 0.946722507476807
91.1104965209961 1.05699181556702
91.161003112793 0.981433868408203
91.2115020751953 0.955635786056519
91.2620010375977 0.982796669006348
91.3125 1.12747287750244
91.3629989624023 1.09160625934601
91.4134979248047 1.13589024543762
91.463996887207 1.01214301586151
91.5145034790039 1.14590632915497
91.5650024414062 1.01780939102173
91.6155014038086 1.18269956111908
91.6660003662109 1.09881818294525
91.7164993286133 1.157595038414
91.7669982910156 1.03174448013306
91.817497253418 1.15725111961365
91.8679962158203 1.16408145427704
91.9185028076172 1.04518687725067
91.9690017700195 1.15864908695221
92.0195007324219 1.10834062099457
92.0699996948242 0.946951746940613
92.1204986572266 1.12836229801178
92.1709976196289 0.988186478614807
92.2214965820312 1.12061882019043
92.2720031738281 1.11292862892151
92.3225021362305 1.14029169082642
92.3730010986328 1.22862780094147
92.4235000610352 1.08833146095276
92.4739990234375 0.975536346435547
92.5244979858398 1.15498316287994
92.5749969482422 1.15363657474518
92.6255035400391 1.13081669807434
92.6760025024414 1.01220452785492
92.7265014648438 1.23081207275391
92.7770004272461 1.10440683364868
92.8274993896484 0.986041784286499
92.8779983520508 1.12927353382111
92.9284973144531 1.04134500026703
92.9789962768555 1.19761061668396
93.0295028686523 0.95870566368103
93.0800018310547 0.993432760238647
93.130500793457 1.06785011291504
93.1809997558594 1.21555244922638
93.2314987182617 1.01383638381958
93.2819976806641 1.14421367645264
93.3324966430664 0.964791297912598
93.3830032348633 1.10949540138245
93.4335021972656 1.12763690948486
93.484001159668 1.01715874671936
93.5345001220703 1.08384096622467
93.5849990844727 1.11717891693115
93.635498046875 0.994827508926392
93.6859970092773 1.19983351230621
93.7365036010742 1.12834072113037
93.7870025634766 1.08832514286041
93.8375015258789 1.06944751739502
93.8880004882812 1.11189484596252
93.9384994506836 1.00945425033569
93.9889984130859 1.14999115467072
94.0394973754883 1.06147313117981
94.0899963378906 1.05660772323608
94.1405029296875 1.21605277061462
94.1910018920898 1.05925214290619
94.2415008544922 1.15479838848114
94.2919998168945 1.02426505088806
94.3424987792969 1.0162353515625
94.3929977416992 0.945775508880615
94.4434967041016 1.10196173191071
94.4940032958984 1.06504833698273
94.5445022583008 1.13057899475098
94.5950012207031 1.09410405158997
94.6455001831055 1.2396035194397
94.6959991455078 0.99058198928833
94.7464981079102 1.06929337978363
94.7969970703125 1.1184686422348
94.8475036621094 1.11757218837738
94.8980026245117 1.20616507530212
94.9485015869141 0.992079496383667
94.9990005493164 1.0539071559906
95.0494995117188 1.13030159473419
95.0999984741211 1.14447689056396
95.1504974365234 1.05321311950684
95.2009963989258 1.11951160430908
95.2515029907227 1.08322048187256
95.3414993286133 1.12432897090912
95.3919982910156 1.16053140163422
95.442497253418 0.979582786560059
95.4929962158203 1.0660228729248
95.5435028076172 1.1483758687973
95.5940017700195 1.0532900094986
95.6445007324219 1.06883668899536
95.6949996948242 1.09442162513733
95.7454986572266 1.01058208942413
95.7959976196289 1.05534136295319
95.8464965820312 1.09337818622589
95.8970031738281 1.10989332199097
95.9475021362305 1.09457993507385
95.9980010986328 1.108522772789
96.0485000610352 1.07086229324341
96.0989990234375 1.11466944217682
96.1494979858398 1.05278885364532
96.1999969482422 1.06153094768524
96.2505035400391 0.870726108551025
96.3010025024414 1.15533113479614
96.3515014648438 1.02165913581848
96.4020004272461 1.19670569896698
96.4524993896484 1.12800812721252
96.5029983520508 1.03484773635864
96.5534973144531 0.997004508972168
96.6039962768555 1.01753175258636
96.6545028686523 1.0713038444519
96.7050018310547 1.05772936344147
96.755500793457 1.08260822296143
96.8059997558594 1.04476165771484
96.8564987182617 1.1741851568222
96.9069976806641 0.99075722694397
96.9574966430664 1.14909911155701
97.0080032348633 1.14249551296234
97.0585021972656 1.00022578239441
97.109001159668 1.11635386943817
97.1595001220703 1.11756813526154
97.2099990844727 1.07009959220886
97.260498046875 1.01869440078735
97.3615036010742 0.996449947357178
97.4120025634766 1.15001690387726
97.4625015258789 1.1363730430603
97.5130004882812 1.1084543466568
97.5634994506836 0.987560510635376
97.6139984130859 1.01399505138397
97.6644973754883 0.974102973937988
97.7149963378906 1.11238038539886
97.7655029296875 1.14119911193848
97.8160018920898 1.0069522857666
97.8665008544922 1.14623713493347
97.9169998168945 1.15038347244263
97.9674987792969 0.949043750762939
98.0179977416992 1.05977201461792
98.0684967041016 1.12122797966003
98.1190032958984 1.03057456016541
98.1695022583008 1.15412044525146
98.2200012207031 1.02423369884491
98.2705001831055 1.19848966598511
98.3209991455078 1.1109676361084
98.3714981079102 1.12725758552551
98.4219970703125 0.962432026863098
98.4725036621094 1.22591543197632
98.5230026245117 1.13238382339478
98.5735015869141 1.12166833877563
98.6240005493164 1.01543509960175
98.6744995117188 1.11319541931152
98.7249984741211 1.07441544532776
98.7754974365234 1.11396157741547
98.8259963989258 1.06207978725433
98.8765029907227 1.11784505844116
98.927001953125 1.17690813541412
98.9775009155273 1.16890287399292
99.0279998779297 1.09424006938934
99.078498840332 1.07862675189972
99.1289978027344 1.13437640666962
99.1794967651367 1.14351844787598
99.2300033569336 1.0712651014328
99.2805023193359 1.1083128452301
99.3310012817383 1.08497905731201
99.3815002441406 0.989871263504028
99.431999206543 1.10038900375366
99.4824981689453 1.10077393054962
99.5329971313477 0.915329694747925
99.5835037231445 1.004319190979
99.6340026855469 1.25678288936615
99.6845016479492 1.0605640411377
99.7350006103516 1.09702253341675
99.7854995727539 1.05246651172638
99.8359985351562 0.974817276000977
99.8864974975586 1.13965559005737
99.9369964599609 1.01978731155396
99.9875030517578 0.962138175964355
100.03800201416 0.923176169395447
100.088500976562 1.01646292209625
100.138999938965 1.07866632938385
100.189498901367 1.05904483795166
100.23999786377 1.14790272712708
100.290496826172 1.06053483486176
100.341003417969 1.13677263259888
100.391502380371 1.23115479946136
100.442001342773 0.935019493103027
100.492500305176 1.00878584384918
100.542999267578 1.04807567596436
100.59349822998 1.21486282348633
100.643997192383 1.1263120174408
100.69450378418 1.10555446147919
100.745002746582 0.980211615562439
100.795501708984 1.1065399646759
100.846000671387 1.0757417678833
100.896499633789 1.08530390262604
100.946998596191 1.01003444194794
100.997497558594 1.01348090171814
101.047996520996 1.00863361358643
101.098503112793 1.03299689292908
101.149002075195 1.19926714897156
101.199501037598 1.0838680267334
101.25 1.08406066894531
101.300498962402 1.12106990814209
101.350997924805 1.17177891731262
101.401496887207 1.00432288646698
101.452003479004 1.14450228214264
101.502502441406 1.10329258441925
101.553001403809 1.08931887149811
101.603500366211 1.00012576580048
101.653999328613 1.04431486129761
101.704498291016 1.17859292030334
101.754997253418 0.999064445495605
101.80549621582 1.01226413249969
101.856002807617 1.11159896850586
101.90650177002 1.11806344985962
101.957000732422 0.941560029983521
102.007499694824 1.0464038848877
102.057998657227 1.1103481054306
102.148002624512 1.0665647983551
102.198501586914 1.08576726913452
102.249000549316 1.01114690303802
102.299499511719 1.09920608997345
102.349998474121 0.985145092010498
102.400497436523 1.13134217262268
102.450996398926 1.04375386238098
102.501502990723 1.06801331043243
102.552001953125 1.02942788600922
102.602500915527 0.97780179977417
102.65299987793 1.03903639316559
102.703498840332 1.03055679798126
102.753997802734 1.14761173725128
102.804496765137 1.09417855739594
102.855003356934 0.958933115005493
102.905502319336 1.03431713581085
102.956001281738 0.985144138336182
103.006500244141 1.08006513118744
103.056999206543 1.18802213668823
103.107498168945 0.99846363067627
103.157997131348 1.11063468456268
103.208503723145 1.06267106533051
103.259002685547 0.979145050048828
103.309501647949 1.04478859901428
103.360000610352 1.08648502826691
103.410499572754 1.1760139465332
103.460998535156 1.09968495368958
103.511497497559 1.14990282058716
103.561996459961 1.02175557613373
103.612503051758 1.08959877490997
103.66300201416 1.10261309146881
103.713500976562 1.09453594684601
103.763999938965 1.1344176530838
103.814498901367 0.983983159065247
103.86499786377 1.06055414676666
103.915496826172 1.112948179245
103.966003417969 1.10377538204193
104.016502380371 1.04982018470764
104.067001342773 1.01583230495453
104.117500305176 1.19116795063019
104.167999267578 1.08194768428802
104.21849822998 1.09046030044556
104.268997192383 1.03231692314148
104.31950378418 1.115962266922
104.370002746582 1.05798149108887
104.420501708984 0.9609694480896
104.471000671387 1.04820775985718
104.521499633789 1.06216657161713
104.571998596191 1.19075167179108
104.622497558594 1.1102842092514
104.672996520996 1.04220604896545
104.723503112793 1.06640374660492
104.774002075195 1.07164323329926
104.824501037598 1.12992441654205
104.875 1.01859831809998
104.925498962402 1.12752652168274
104.975997924805 1.09288251399994
105.026496887207 1.0692173242569
105.077003479004 0.978464126586914
105.127502441406 1.02924060821533
105.178001403809 1.03289186954498
105.228500366211 1.12336409091949
105.278999328613 1.05238974094391
105.329498291016 1.021977186203
105.379997253418 1.06479001045227
105.43049621582 1.08162999153137
105.481002807617 1.1393837928772
105.53150177002 1.19074976444244
105.582000732422 0.946399450302124
105.632499694824 0.916117429733276
105.682998657227 1.04883432388306
105.733497619629 1.13111400604248
105.783996582031 1.14661026000977
105.834503173828 1.16867876052856
105.88500213623 1.01523888111115
105.935501098633 1.01651310920715
105.986000061035 1.03268110752106
106.036499023438 1.11420774459839
106.08699798584 1.21374559402466
106.137496948242 1.04489970207214
106.188003540039 1.08721923828125
106.238502502441 1.18075621128082
106.289001464844 1.04659831523895
106.339500427246 1.02307868003845
106.389999389648 1.20224010944366
106.440498352051 1.01318693161011
106.490997314453 1.17395842075348
106.541496276855 1.06249845027924
106.592002868652 1.03667604923248
106.642501831055 1.12030124664307
106.693000793457 1.04955089092255
106.743499755859 1.04701817035675
106.793998718262 1.10072469711304
106.844497680664 0.979503870010376
106.945503234863 1.06395435333252
106.996002197266 1.08355975151062
107.046501159668 1.05483376979828
107.09700012207 1.0975546836853
107.147499084473 1.11584103107452
107.197998046875 1.17655766010284
107.248497009277 1.06168591976166
107.299003601074 1.05220317840576
107.349502563477 1.02254641056061
107.400001525879 1.12140822410583
107.450500488281 1.18892240524292
107.500999450684 1.11282813549042
107.551498413086 0.966300249099731
107.601997375488 1.06884157657623
107.652496337891 1.0263512134552
107.703002929688 0.997709274291992
107.75350189209 1.10327112674713
107.804000854492 1.11280763149261
107.854499816895 1.13784384727478
107.904998779297 1.12021398544312
107.955497741699 0.965687155723572
108.005996704102 1.03860485553741
108.056503295898 1.06534910202026
108.107002258301 1.03303968906403
108.157501220703 1.07027328014374
108.208000183105 0.976024389266968
108.258499145508 1.03570783138275
108.30899810791 1.0539516210556
108.359497070312 0.9940505027771
108.410003662109 1.13187611103058
108.460502624512 1.01644802093506
108.511001586914 1.09011971950531
108.561500549316 1.07398188114166
108.611999511719 1.08352482318878
108.662498474121 1.02244603633881
108.712997436523 1.05720567703247
108.763496398926 0.958953380584717
108.814002990723 0.988877415657043
108.864501953125 1.1654269695282
108.954498291016 1.00097048282623
109.004997253418 1.01338148117065
109.05549621582 0.884504318237305
109.106002807617 1.01442682743073
109.15650177002 1.1306232213974
109.207000732422 0.99839448928833
109.257499694824 0.996197938919067
109.307998657227 1.11201238632202
109.358497619629 1.05758881568909
109.408996582031 0.990884780883789
109.459503173828 1.07119071483612
109.51000213623 1.12446355819702
109.560501098633 1.0815007686615
109.611000061035 1.22228682041168
109.661499023438 1.03088021278381
109.71199798584 1.05896437168121
109.762496948242 1.12151885032654
109.813003540039 1.06486034393311
109.863502502441 1.0678004026413
109.914001464844 1.06462621688843
109.964500427246 1.04957544803619
110.014999389648 1.04199457168579
110.065498352051 1.07877898216248
110.115997314453 1.06234180927277
110.166496276855 1.06662857532501
110.217002868652 1.03414189815521
110.267501831055 0.881929159164429
110.318000793457 1.10919070243835
110.368499755859 0.992898225784302
110.418998718262 1.08555102348328
110.469497680664 1.02113139629364
110.519996643066 0.996313571929932
110.570503234863 1.06305527687073
110.621002197266 1.03416788578033
110.671501159668 1.11513245105743
110.72200012207 1.12902557849884
110.772499084473 1.19064939022064
110.822998046875 1.00231456756592
110.873497009277 0.995632290840149
110.924003601074 0.997745990753174
110.974502563477 0.982089519500732
111.025001525879 1.11020338535309
111.075500488281 0.958438873291016
111.125999450684 1.05469179153442
111.226997375488 1.05154538154602
111.277496337891 1.00831532478333
111.328002929688 1.12315881252289
111.37850189209 0.966361045837402
111.429000854492 1.01126337051392
111.479499816895 1.13445806503296
111.529998779297 1.00939476490021
111.580497741699 1.05354857444763
111.630996704102 1.13711369037628
111.681503295898 1.16458106040955
111.732002258301 1.02770674228668
111.782501220703 1.10571432113647
111.833000183105 1.10986304283142
111.883499145508 0.980511903762817
111.93399810791 1.08152532577515
111.984497070312 1.05535960197449
112.035003662109 0.957397937774658
112.085502624512 1.05822730064392
112.136001586914 1.01591300964355
112.186500549316 1.09831714630127
112.236999511719 1.00533473491669
112.287498474121 1.04081094264984
112.337997436523 0.980058193206787
112.388496398926 1.02995276451111
112.439002990723 1.11157476902008
112.489501953125 0.997682929039001
112.540000915527 1.10307478904724
112.59049987793 1.15125906467438
112.640998840332 1.14046597480774
112.691497802734 1.04282164573669
112.741996765137 1.07898080348969
112.792503356934 1.09686553478241
112.843002319336 0.959220409393311
112.893501281738 1.00665259361267
112.944000244141 1.10500299930573
112.994499206543 1.10525739192963
113.044998168945 0.960182428359985
113.095497131348 0.952738165855408
113.146003723145 1.00955319404602
113.196502685547 1.01056802272797
113.247001647949 1.11348807811737
113.297500610352 1.12007713317871
113.347999572754 1.02717220783234
113.398498535156 1.02905344963074
113.448997497559 0.933938264846802
113.499496459961 1.02446806430817
113.550003051758 1.06054818630219
113.60050201416 0.984082937240601
113.651000976562 0.943112850189209
113.701499938965 1.12047922611237
113.751998901367 1.10343194007874
113.80249786377 1.07758605480194
113.852996826172 1.01390385627747
113.903503417969 1.11463844776154
113.954002380371 1.13699853420258
114.004501342773 1.11700618267059
114.055000305176 0.966755270957947
114.105499267578 1.05471396446228
114.15599822998 1.10108697414398
114.206497192383 1.0693781375885
114.25700378418 0.991822242736816
114.307502746582 1.02906596660614
114.358001708984 1.09591436386108
114.408500671387 1.00648128986359
114.458999633789 1.16326379776001
114.509498596191 1.12474036216736
114.559997558594 0.961992263793945
114.610496520996 1.09932720661163
114.661003112793 0.978925228118896
114.711502075195 1.10759174823761
114.762001037598 1.12208700180054
114.8125 0.962731838226318
114.862998962402 1.02457237243652
114.913497924805 1.1700302362442
114.963996887207 1.00123262405396
115.014503479004 1.26386201381683
115.065002441406 0.984251022338867
115.115501403809 1.00298047065735
115.166000366211 1.1819441318512
115.216499328613 1.08416450023651
115.266998291016 1.05065262317657
115.317497253418 0.955475330352783
115.36799621582 1.05098247528076
115.46900177002 1.10912930965424
115.519500732422 0.957520723342896
115.569999694824 1.02804923057556
115.620498657227 1.05121326446533
115.670997619629 1.02774930000305
};
\addlegendentry{Subtransformer (SW)}
\addplot [semithick, color2]
table {%
0.0505000352859497 3.69067478179932
0.10099995136261 3.52628517150879
0.15149998664856 3.54588913917542
0.202000021934509 3.52953243255615
0.252500057220459 3.51785111427307
0.302999973297119 3.47610306739807
0.353500008583069 3.42559242248535
0.404000043869019 3.41597700119019
0.454499959945679 3.38286018371582
0.504999995231628 3.44203400611877
0.555500030517578 3.37337803840637
0.605999946594238 3.34597849845886
0.656499981880188 3.41298222541809
0.707000017166138 3.3803563117981
0.757499933242798 3.3295681476593
0.808000087738037 3.23521184921265
0.858500003814697 3.07379102706909
0.908999919891357 3.08243131637573
0.959500074386597 3.00736427307129
1.00999999046326 2.96907496452332
1.06050002574921 2.92543911933899
1.11099994182587 2.82472729682922
1.16149997711182 2.75614261627197
1.21200001239777 2.66781425476074
1.26250004768372 2.63795232772827
1.31299996376038 2.58148646354675
1.36349999904633 2.59228420257568
1.41400003433228 2.49932169914246
1.46449995040894 2.55272483825684
1.51499998569489 2.50318765640259
1.56550002098083 2.50620126724243
1.61600005626678 2.39025688171387
1.66649997234344 2.47758793830872
1.71700000762939 2.39524960517883
1.76750004291534 2.33826661109924
1.817999958992 2.34157133102417
1.86849999427795 2.34727764129639
1.9190000295639 2.28934931755066
1.96949994564056 2.40066814422607
2.01999998092651 2.3323712348938
2.07049989700317 2.24957823753357
2.12100005149841 2.27384471893311
2.17149996757507 2.31375575065613
2.22199988365173 2.29205441474915
2.27250003814697 2.25802421569824
2.32299995422363 2.29889965057373
2.37350010871887 2.33231949806213
2.42400002479553 2.2469789981842
2.47449994087219 2.30901980400085
2.52500009536743 2.25673699378967
2.57550001144409 2.26497268676758
2.62599992752075 2.22429752349854
2.67650008201599 2.20260643959045
2.72699999809265 2.19348740577698
2.77749991416931 2.21257615089417
2.82800006866455 2.20051288604736
2.87849998474121 2.21070146560669
2.92899990081787 2.24626398086548
2.97950005531311 2.1238226890564
3.02999997138977 2.14966917037964
3.08049988746643 2.09121942520142
3.13100004196167 2.15285968780518
3.18149995803833 2.18573260307312
3.23200011253357 2.12779235839844
3.28250002861023 2.1191074848175
3.33299994468689 2.12261414527893
3.38350009918213 2.17415308952332
3.43400001525879 2.12026214599609
3.48449993133545 2.07766485214233
3.53500008583069 2.15664958953857
3.58550000190735 2.18219542503357
3.63599991798401 2.0552921295166
3.68650007247925 1.99775755405426
3.73699998855591 2.05649495124817
3.78749990463257 2.13299083709717
3.83800005912781 2.07324647903442
3.88849997520447 2.06580281257629
3.93899989128113 2.04520344734192
3.98950004577637 2.10171151161194
4.03999996185303 2.02100825309753
4.09049987792969 2.06559181213379
4.14099979400635 2.05045008659363
4.19150018692017 1.99138808250427
4.29250001907349 2.09941291809082
4.34299993515015 2.02523756027222
4.39349985122681 2.00858020782471
4.44399976730347 2.03786492347717
4.49450016021729 2.0093719959259
4.54500007629395 2.03369951248169
4.59549999237061 2.04065942764282
4.64599990844727 2.06431150436401
4.69649982452393 2.0762677192688
4.74700021743774 1.94127309322357
4.7975001335144 2.01562762260437
4.84800004959106 2.08422183990479
4.89849996566772 1.98579132556915
4.94899988174438 1.95048201084137
4.99949979782104 1.99086821079254
5.05000019073486 2.05292773246765
5.10050010681152 2.06860661506653
5.15100002288818 2.0234797000885
5.20149993896484 1.99880611896515
5.2519998550415 1.96255874633789
5.30249977111816 1.96123290061951
5.35300016403198 1.95364201068878
5.40350008010864 2.01765155792236
5.4539999961853 1.85728418827057
5.50449991226196 1.93393218517303
5.55499982833862 1.98521900177002
5.60550022125244 1.94012224674225
5.6560001373291 1.92501378059387
5.70650005340576 1.99090361595154
5.75699996948242 1.98033249378204
5.80749988555908 1.9009724855423
5.85799980163574 1.98005628585815
5.90850019454956 1.98712754249573
5.95900011062622 1.93929028511047
6.00950002670288 1.93594574928284
6.1104998588562 1.9056293964386
6.16099977493286 1.91187477111816
6.21150016784668 1.90370857715607
6.26200008392334 1.94659245014191
6.3125 1.87723648548126
6.36299991607666 1.84811842441559
6.46400022506714 1.88135230541229
6.5145001411438 1.89034724235535
6.56500005722046 1.84642744064331
6.61549997329712 1.86376333236694
6.66599988937378 1.92080771923065
6.76700019836426 1.81371068954468
6.85699987411499 1.91418039798737
6.90749979019165 1.82950735092163
6.95800018310547 1.88310074806213
7.00850009918213 1.81849038600922
7.05900001525879 1.88036298751831
7.10949993133545 1.8959014415741
7.15999984741211 1.86797261238098
7.21049976348877 1.86163771152496
7.26100015640259 1.85738348960876
7.31150007247925 1.83879244327545
7.36199998855591 1.87514114379883
7.41249990463257 1.81966078281403
7.46299982070923 1.82994425296783
7.51350021362305 1.8180615901947
7.56400012969971 1.85445940494537
7.61450004577637 1.81303882598877
7.66499996185303 1.84442591667175
7.71549987792969 1.83023774623871
7.76599979400635 1.88489198684692
7.81650018692017 1.8681640625
7.86700010299683 1.79290342330933
7.96799993515015 1.89660823345184
8.01850032806396 1.80315220355988
8.06900024414062 1.87016952037811
8.11950016021729 1.85341703891754
8.17000007629395 1.8804212808609
8.22049999237061 1.80940306186676
8.27099990844727 1.80353271961212
8.32149982452393 1.83592462539673
8.37199974060059 1.81238734722137
8.42249965667725 1.80352699756622
8.47299957275391 1.84606575965881
8.52350044250488 1.85013031959534
8.57400035858154 1.78698372840881
8.6245002746582 1.83168697357178
8.67500019073486 1.92438507080078
8.72550010681152 1.83428084850311
8.77600002288818 1.79491639137268
8.82649993896484 1.77584135532379
8.8769998550415 1.83949184417725
8.92749977111816 1.79094815254211
8.97799968719482 1.82603275775909
9.02849960327148 1.8150383234024
9.07900047302246 1.8414214849472
9.12950038909912 1.94945156574249
9.18000030517578 1.78996074199677
9.23050022125244 1.81528651714325
9.2810001373291 1.77734982967377
9.33150005340576 1.79251778125763
9.38199996948242 1.77024459838867
9.43249988555908 1.79161083698273
9.48299980163574 1.82947194576263
9.5334997177124 1.78009581565857
9.58399963378906 1.73985946178436
9.63449954986572 1.81207621097565
9.6850004196167 1.77486348152161
9.73550033569336 1.75736141204834
9.78600025177002 1.68162572383881
9.83650016784668 1.79343104362488
9.88700008392334 1.84194505214691
9.9375 1.79537427425385
9.98799991607666 1.7630500793457
10.0384998321533 1.76100897789001
10.08899974823 1.79348862171173
10.1394996643066 1.76020812988281
10.1899995803833 1.73770689964294
10.2405004501343 1.70870387554169
10.2910003662109 1.6933696269989
10.3415002822876 1.69412159919739
10.3920001983643 1.77586543560028
10.4425001144409 1.80400097370148
10.4930000305176 1.77038478851318
10.5434999465942 1.78874516487122
10.5939998626709 1.74195492267609
10.6444997787476 1.75885188579559
10.6949996948242 1.76274931430817
10.7454996109009 1.75923001766205
10.7959995269775 1.73682177066803
10.8465003967285 1.77897107601166
10.8970003128052 1.74201238155365
10.9475002288818 1.72611176967621
10.9980001449585 1.67001390457153
11.0485000610352 1.79432570934296
11.0989999771118 1.74452972412109
11.1494998931885 1.80374443531036
11.1999998092651 1.74810528755188
11.2504997253418 1.76862156391144
11.3009996414185 1.69052839279175
11.3514995574951 1.83307802677155
11.4020004272461 1.76960813999176
11.4525003433228 1.758465051651
11.5030002593994 1.70554947853088
11.5535001754761 1.67952561378479
11.6040000915527 1.75215828418732
11.6545000076294 1.74845683574677
11.7049999237061 1.7417801618576
11.7554998397827 1.74645841121674
11.8059997558594 1.6548627614975
11.856499671936 1.75166034698486
11.9069995880127 1.75569939613342
11.9575004577637 1.75471377372742
12.0080003738403 1.73716986179352
12.058500289917 1.76443386077881
12.1090002059937 1.64787709712982
12.1595001220703 1.64770424365997
12.210000038147 1.76563966274261
12.2604999542236 1.71385109424591
12.3109998703003 1.75211262702942
12.361499786377 1.72959387302399
12.4119997024536 1.69783556461334
12.4624996185303 1.76489043235779
12.5129995346069 1.75103414058685
12.5635004043579 1.75681447982788
12.6140003204346 1.72508358955383
12.6645002365112 1.71446800231934
12.7150001525879 1.68484330177307
12.7655000686646 1.64799010753632
12.8159999847412 1.71188163757324
12.8664999008179 1.70283699035645
12.9169998168945 1.67146241664886
12.9674997329712 1.61645233631134
13.0179996490479 1.71420741081238
13.0684995651245 1.67047941684723
13.1695003509521 1.74651229381561
13.2200002670288 1.65322124958038
13.2705001831055 1.74566543102264
13.3210000991821 1.6987783908844
13.3715000152588 1.70165050029755
13.4219999313354 1.65557479858398
13.4724998474121 1.69604325294495
13.5229997634888 1.71656787395477
13.5734996795654 1.74446094036102
13.6634998321533 1.6908073425293
13.71399974823 1.65776550769806
13.7644996643066 1.68390214443207
13.8149995803833 1.7047621011734
13.8655004501343 1.70632791519165
13.9160003662109 1.70191764831543
13.9665002822876 1.65473425388336
14.0170001983643 1.71286857128143
14.0675001144409 1.66275775432587
14.1180000305176 1.70225822925568
14.1684999465942 1.70791363716125
14.2189998626709 1.62154531478882
14.2694997787476 1.67947590351105
14.3199996948242 1.68597054481506
14.3704996109009 1.63361549377441
14.4209995269775 1.6519570350647
14.4715003967285 1.62490820884705
14.5220003128052 1.6923645734787
14.5725002288818 1.68654930591583
14.6230001449585 1.60887515544891
14.6735000610352 1.73802804946899
14.7239999771118 1.70098102092743
14.7744998931885 1.68784403800964
14.8249998092651 1.65736663341522
14.8754997253418 1.71461391448975
14.9259996414185 1.64958870410919
14.9764995574951 1.68026793003082
15.0270004272461 1.64573156833649
15.0775003433228 1.67836141586304
15.1280002593994 1.72154581546783
15.1785001754761 1.66619050502777
15.2290000915527 1.66109979152679
15.2795000076294 1.69478762149811
15.3299999237061 1.66180515289307
15.3804998397827 1.69067645072937
15.4309997558594 1.66313076019287
15.481499671936 1.65806639194489
15.5319995880127 1.61339068412781
15.5825004577637 1.62432026863098
15.6330003738403 1.65142321586609
15.683500289917 1.70248019695282
15.7340002059937 1.63693356513977
15.7845001220703 1.66621136665344
15.835000038147 1.63942062854767
15.8854999542236 1.64967453479767
15.9359998703003 1.65165483951569
15.986499786377 1.66158664226532
16.0370006561279 1.68264377117157
16.0874996185303 1.65656065940857
16.1380004882812 1.62322461605072
16.1884994506836 1.67772996425629
16.2390003204346 1.62475991249084
16.2894992828369 1.73473632335663
16.3400001525879 1.65369772911072
16.3904991149902 1.67384207248688
16.4409999847412 1.64687013626099
16.4915008544922 1.62613749504089
16.5419998168945 1.64306843280792
16.5925006866455 1.62216877937317
16.6429996490479 1.64760160446167
16.6935005187988 1.63147413730621
16.7439994812012 1.60629713535309
16.7945003509521 1.61097931861877
16.8449993133545 1.68939518928528
16.8955001831055 1.65321040153503
16.9459991455078 1.59834945201874
16.9965000152588 1.69468307495117
17.0470008850098 1.645663022995
17.0974998474121 1.64588272571564
17.1480007171631 1.60883355140686
17.1984996795654 1.66849160194397
17.2490005493164 1.63295900821686
17.2994995117188 1.54683005809784
17.3500003814697 1.64230406284332
17.4004993438721 1.60616517066956
17.451000213623 1.67318856716156
17.5014991760254 1.58831942081451
17.5520000457764 1.63077521324158
17.6025009155273 1.56720781326294
17.6529998779297 1.663010597229
17.7035007476807 1.61735022068024
17.753999710083 1.60769391059875
17.8549995422363 1.63518071174622
17.9055004119873 1.5606130361557
17.9559993743896 1.56807506084442
18.0065002441406 1.64578413963318
18.056999206543 1.61132335662842
18.1075000762939 1.63582360744476
18.2084999084473 1.59111773967743
18.2590007781982 1.5761878490448
18.3094997406006 1.64650130271912
18.3600006103516 1.5918036699295
18.4104995727539 1.56520926952362
18.4610004425049 1.5805572271347
18.5114994049072 1.59861135482788
18.5620002746582 1.61958467960358
18.6124992370605 1.53323936462402
18.6630001068115 1.55516743659973
18.7134990692139 1.69182026386261
18.7639999389648 1.60550713539124
18.8145008087158 1.62272596359253
18.8649997711182 1.54084420204163
18.9155006408691 1.59447479248047
18.9659996032715 1.57279217243195
19.0165004730225 1.57249081134796
19.0669994354248 1.66345143318176
19.1175003051758 1.6149560213089
19.1679992675781 1.57711696624756
19.2185001373291 1.5175279378891
19.2689990997314 1.54393923282623
19.3194999694824 1.63271737098694
19.3700008392334 1.60103988647461
19.4204998016357 1.58648443222046
19.4710006713867 1.65416955947876
19.5214996337891 1.62287020683289
19.57200050354 1.59395909309387
19.6224994659424 1.60240805149078
19.6730003356934 1.5896829366684
19.7234992980957 1.52416336536407
19.7740001678467 1.60757410526276
19.824499130249 1.55040073394775
19.875 1.66252481937408
19.925500869751 1.61107742786407
19.9759998321533 1.62044262886047
20.0265007019043 1.63763010501862
20.1275005340576 1.5424656867981
20.17799949646 1.60922479629517
20.2789993286133 1.57069706916809
20.3295001983643 1.54810392856598
20.3799991607666 1.51910901069641
20.4699993133545 1.56378614902496
20.5205001831055 1.57453906536102
20.5709991455078 1.59272480010986
20.6215000152588 1.46995544433594
20.6720008850098 1.62667346000671
20.7224998474121 1.52670896053314
20.7730007171631 1.56002652645111
20.8234996795654 1.5871958732605
20.8740005493164 1.5622398853302
20.9244995117188 1.56725907325745
20.9750003814697 1.64673352241516
21.0254993438721 1.55978667736053
21.076000213623 1.56656157970428
21.1264991760254 1.55897343158722
21.1770000457764 1.53576743602753
21.2275009155273 1.63944494724274
21.2779998779297 1.56063759326935
21.3285007476807 1.56054556369781
21.378999710083 1.56799125671387
21.4799995422363 1.56316614151001
21.5305004119873 1.60256934165955
21.5809993743896 1.58846139907837
21.6315002441406 1.60497343540192
21.681999206543 1.58070385456085
21.7325000762939 1.52627205848694
21.7830009460449 1.55599343776703
21.8334999084473 1.56233775615692
21.8840007781982 1.63941276073456
21.9344997406006 1.57518374919891
21.9850006103516 1.53365659713745
22.0354995727539 1.57076525688171
22.0860004425049 1.55085289478302
22.1364994049072 1.57278847694397
22.1870002746582 1.62673604488373
22.2374992370605 1.52914273738861
22.2880001068115 1.54014551639557
22.3384990692139 1.58902323246002
22.3889999389648 1.52511417865753
22.4395008087158 1.53043138980865
22.4899997711182 1.56884026527405
22.5405006408691 1.58761119842529
22.5909996032715 1.54496240615845
22.6415004730225 1.53200733661652
22.6919994354248 1.53471732139587
22.7425003051758 1.60503363609314
22.7929992675781 1.54866445064545
22.8435001373291 1.54870283603668
22.8939990997314 1.59906935691833
22.9444999694824 1.61260366439819
22.9950008392334 1.53492248058319
23.0454998016357 1.55269110202789
23.0960006713867 1.54701471328735
23.1464996337891 1.53752291202545
23.19700050354 1.46748769283295
23.2474994659424 1.49478209018707
23.2980003356934 1.5437433719635
23.3484992980957 1.45290911197662
23.3990001678467 1.54866850376129
23.449499130249 1.51658809185028
23.5 1.51445758342743
23.550500869751 1.5282199382782
23.6009998321533 1.55162167549133
23.6515007019043 1.60991859436035
23.7019996643066 1.54578745365143
23.7525005340576 1.59186029434204
23.80299949646 1.54972016811371
23.8535003662109 1.53491234779358
23.9039993286133 1.62627625465393
23.9545001983643 1.48807203769684
24.0049991607666 1.52532231807709
24.0555000305176 1.49665069580078
24.1060009002686 1.5150089263916
24.1564998626709 1.5111289024353
24.2070007324219 1.49603033065796
24.2574996948242 1.47338056564331
24.3080005645752 1.50876235961914
24.3584995269775 1.51911902427673
24.4090003967285 1.42871379852295
24.4594993591309 1.59090650081635
24.5100002288818 1.54035890102386
24.5604991912842 1.51587557792664
24.6110000610352 1.554603099823
24.6615009307861 1.47855925559998
24.7119998931885 1.5119788646698
24.7625007629395 1.50292408466339
24.8129997253418 1.57800340652466
24.8635005950928 1.53049337863922
24.9139995574951 1.51571524143219
24.9645004272461 1.53556227684021
25.0149993896484 1.53603196144104
25.0655002593994 1.54391586780548
25.1159992218018 1.45917725563049
25.1665000915527 1.54313457012177
25.2169990539551 1.49796807765961
25.2674999237061 1.54812622070312
25.318000793457 1.50612473487854
25.3684997558594 1.52406966686249
25.4190006256104 1.5162273645401
25.4694995880127 1.55940139293671
25.5200004577637 1.5053004026413
25.570499420166 1.51105320453644
25.621000289917 1.57580780982971
25.6714992523193 1.48779964447021
25.7220001220703 1.56848406791687
25.7724990844727 1.5215824842453
25.8735008239746 1.52940392494202
25.923999786377 1.52405619621277
25.9745006561279 1.51182997226715
26.0249996185303 1.57989478111267
26.1259994506836 1.49405670166016
26.1765003204346 1.52391493320465
26.2269992828369 1.50726938247681
26.2775001525879 1.53317403793335
26.3279991149902 1.52233064174652
26.3784999847412 1.50103998184204
26.4290008544922 1.49972951412201
26.4794998168945 1.47121906280518
26.5300006866455 1.5631400346756
26.5804996490479 1.55479788780212
26.6310005187988 1.51073312759399
26.6814994812012 1.50188708305359
26.7320003509521 1.54818689823151
26.7824993133545 1.4489837884903
26.8330001831055 1.43489372730255
26.8834991455078 1.53103065490723
26.9340000152588 1.45516169071198
26.9845008850098 1.49877405166626
27.0349998474121 1.55428802967072
27.0855007171631 1.52481186389923
27.1359996795654 1.50258660316467
27.1865005493164 1.497154712677
27.2765007019043 1.52838063240051
27.3269996643066 1.52436709403992
27.3775005340576 1.56856429576874
27.42799949646 1.4981484413147
27.4785003662109 1.50284135341644
27.5289993286133 1.52780878543854
27.5795001983643 1.4634085893631
27.6299991607666 1.49015152454376
27.6805000305176 1.58355128765106
27.7310009002686 1.49503636360168
27.7814998626709 1.49756050109863
27.8320007324219 1.49032747745514
27.8824996948242 1.5014443397522
27.9330005645752 1.54818511009216
27.9834995269775 1.48326551914215
28.0340003967285 1.55569732189178
28.0844993591309 1.49039173126221
28.1350002288818 1.52090322971344
28.1854991912842 1.49853873252869
28.2360000610352 1.4329024553299
28.2865009307861 1.47707402706146
28.3369998931885 1.49643647670746
28.3875007629395 1.47511410713196
28.4379997253418 1.5163699388504
28.4885005950928 1.47357738018036
28.5389995574951 1.45600664615631
28.5895004272461 1.56886911392212
28.6399993896484 1.49923276901245
28.6905002593994 1.53290951251984
28.7409992218018 1.51896250247955
28.7915000915527 1.53891038894653
28.8419990539551 1.42705404758453
28.8924999237061 1.54392004013062
28.943000793457 1.50494432449341
28.9934997558594 1.48559367656708
29.0440006256104 1.40115594863892
29.0944995880127 1.54148077964783
29.1450004577637 1.53127360343933
29.195499420166 1.52536261081696
29.246000289917 1.47344291210175
29.2964992523193 1.48598086833954
29.3470001220703 1.49072599411011
29.3974990844727 1.46509945392609
29.4479999542236 1.48693525791168
29.4985008239746 1.51966822147369
29.548999786377 1.49007630348206
29.5995006561279 1.52114748954773
29.6499996185303 1.46104431152344
29.7005004882812 1.45077848434448
29.7509994506836 1.5112429857254
29.8015003204346 1.4152592420578
29.8519992828369 1.44080829620361
29.9025001525879 1.48632001876831
29.9529991149902 1.51836562156677
30.0034999847412 1.42881965637207
30.0540008544922 1.48820757865906
30.1044998168945 1.49009013175964
30.1550006866455 1.40839898586273
30.2054996490479 1.51846992969513
30.2560005187988 1.50051009654999
30.3064994812012 1.4952335357666
30.3570003509521 1.467001080513
30.4074993133545 1.4800990819931
30.4580001831055 1.46693313121796
30.5084991455078 1.53307211399078
30.5590000152588 1.46500408649445
30.6095008850098 1.50343632698059
30.6599998474121 1.41866493225098
30.7105007171631 1.5288667678833
30.7609996795654 1.43559920787811
30.8115005493164 1.46537947654724
30.8619995117188 1.48286080360413
30.9125003814697 1.50228250026703
30.9629993438721 1.47398436069489
31.013500213623 1.47593200206757
31.0639991760254 1.4083571434021
31.1145000457764 1.50769484043121
31.1650009155273 1.47562885284424
31.2154998779297 1.46213459968567
31.2660007476807 1.41904616355896
31.316499710083 1.4266791343689
31.367000579834 1.46261918544769
31.4174995422363 1.50384974479675
31.4680004119873 1.47150611877441
31.5184993743896 1.53228044509888
31.5690002441406 1.47517776489258
31.619499206543 1.43371307849884
31.6700000762939 1.53479170799255
31.7205009460449 1.49375247955322
31.7709999084473 1.47527694702148
31.8215007781982 1.37106847763062
31.8719997406006 1.50236463546753
31.9729995727539 1.41993594169617
32.0234985351562 1.45433664321899
32.0740013122559 1.49384367465973
32.1245002746582 1.45640742778778
32.1749992370605 1.40110969543457
32.2254981994629 1.42381775379181
32.2760009765625 1.52391040325165
32.3264999389648 1.58389127254486
32.3769989013672 1.46410989761353
32.4275016784668 1.42677867412567
32.4780006408691 1.48427975177765
32.5284996032715 1.46700370311737
32.5789985656738 1.49529480934143
32.6295013427734 1.42115342617035
32.6800003051758 1.45555996894836
32.7304992675781 1.47786176204681
32.7809982299805 1.52867460250854
32.8315010070801 1.49627125263214
32.8819999694824 1.49871921539307
32.9324989318848 1.48358464241028
32.9830017089844 1.51303720474243
33.0335006713867 1.40572082996368
33.0839996337891 1.4533863067627
33.1344985961914 1.48218560218811
33.185001373291 1.41319811344147
33.2355003356934 1.44988465309143
33.2859992980957 1.50649559497833
33.336498260498 1.48249328136444
33.3870010375977 1.40977478027344
33.4879989624023 1.49346160888672
33.538501739502 1.44804179668427
33.5890007019043 1.50397288799286
33.6394996643066 1.49620795249939
33.689998626709 1.46376931667328
33.7405014038086 1.4219297170639
33.7910003662109 1.4536269903183
33.8414993286133 1.46424877643585
33.8919982910156 1.49866628646851
33.9425010681152 1.4520388841629
33.9930000305176 1.49150145053864
34.0830001831055 1.42029762268066
34.1334991455078 1.40517175197601
34.1839981079102 1.4434027671814
34.2345008850098 1.3996444940567
34.2849998474121 1.49777925014496
34.3354988098145 1.46445548534393
34.3860015869141 1.39717590808868
34.4365005493164 1.50586652755737
34.4869995117188 1.40453839302063
34.5374984741211 1.40643084049225
34.5880012512207 1.46470284461975
34.638500213623 1.43486285209656
34.6889991760254 1.48241305351257
34.7394981384277 1.46937155723572
34.7900009155273 1.49270069599152
34.8404998779297 1.48379361629486
34.890998840332 1.43922019004822
34.9415016174316 1.42543399333954
34.992000579834 1.50843977928162
35.0424995422363 1.39229345321655
35.0929985046387 1.40094387531281
35.1435012817383 1.4807356595993
35.1940002441406 1.43489670753479
35.244499206543 1.48388373851776
35.2949981689453 1.52388536930084
35.3455009460449 1.4171861410141
35.3959999084473 1.44720768928528
35.4464988708496 1.35728454589844
35.4970016479492 1.51724874973297
35.5475006103516 1.4245673418045
35.5979995727539 1.4633868932724
35.6484985351562 1.46970748901367
35.6990013122559 1.4224294424057
35.7495002746582 1.39862310886383
35.7999992370605 1.39698886871338
35.8504981994629 1.44976222515106
35.9010009765625 1.4249279499054
35.9514999389648 1.40445399284363
36.0019989013672 1.4195305109024
36.0525016784668 1.47251582145691
36.1030006408691 1.39518010616302
36.1534996032715 1.46483027935028
36.2039985656738 1.48442029953003
36.2545013427734 1.41773462295532
36.3050003051758 1.4412294626236
36.3554992675781 1.45071470737457
36.4059982299805 1.40644836425781
36.4565010070801 1.38009977340698
36.5069999694824 1.43668246269226
36.5574989318848 1.46771883964539
36.6080017089844 1.44474029541016
36.6585006713867 1.5229640007019
36.7089996337891 1.41668617725372
36.7594985961914 1.41701030731201
36.810001373291 1.48534071445465
36.8605003356934 1.36394917964935
36.9109992980957 1.38079869747162
36.961498260498 1.48145616054535
37.0120010375977 1.32797873020172
37.0625 1.34222340583801
37.1129989624023 1.4600772857666
37.163501739502 1.39828026294708
37.2140007019043 1.4224044084549
37.314998626709 1.44673252105713
37.3655014038086 1.43387615680695
37.4160003662109 1.41625499725342
37.4664993286133 1.42881298065186
37.5169982910156 1.40226817131042
37.5675010681152 1.43936932086945
37.6180000305176 1.44641530513763
37.6684989929199 1.40671062469482
37.7190017700195 1.37851428985596
37.7695007324219 1.42692959308624
37.8199996948242 1.4810574054718
37.8704986572266 1.44366014003754
37.9210014343262 1.39767146110535
37.9715003967285 1.39560854434967
38.0219993591309 1.3508632183075
38.0724983215332 1.4114955663681
38.1230010986328 1.42915987968445
38.1735000610352 1.42795705795288
38.2239990234375 1.41841661930084
38.2745018005371 1.41964483261108
38.3250007629395 1.45171141624451
38.3754997253418 1.43458712100983
38.4259986877441 1.39327597618103
38.4765014648438 1.37560129165649
38.5270004272461 1.40733981132507
38.5774993896484 1.43191480636597
38.6279983520508 1.44896459579468
38.6785011291504 1.43326127529144
38.7290000915527 1.40316295623779
38.7794990539551 1.40060305595398
38.8300018310547 1.46930015087128
38.880500793457 1.34897613525391
38.9309997558594 1.38371670246124
38.9814987182617 1.421590924263
39.0320014953613 1.43020629882812
39.0825004577637 1.46159625053406
39.132999420166 1.46167933940887
39.1834983825684 1.35822534561157
39.234001159668 1.47266495227814
39.2845001220703 1.40055572986603
39.3349990844727 1.40325486660004
39.3855018615723 1.42508220672607
39.4360008239746 1.41986584663391
39.486499786377 1.39556324481964
39.5369987487793 1.33945155143738
39.5875015258789 1.49626243114471
39.6380004882812 1.41847503185272
39.6884994506836 1.40485644340515
39.7895011901855 1.43006277084351
39.8400001525879 1.39102780818939
39.8904991149902 1.39984476566315
39.9410018920898 1.4269917011261
39.9915008544922 1.45796489715576
40.0419998168945 1.41101062297821
40.0924987792969 1.46490824222565
40.1430015563965 1.38943433761597
40.1935005187988 1.34705543518066
40.2439994812012 1.48522996902466
40.2944984436035 1.46481442451477
40.3450012207031 1.38822078704834
40.3955001831055 1.4626601934433
40.4459991455078 1.3714165687561
40.4964981079102 1.42509949207306
40.5470008850098 1.43982696533203
40.5974998474121 1.44238328933716
40.6479988098145 1.42283248901367
40.6985015869141 1.44949281215668
40.7490005493164 1.38441431522369
40.7994995117188 1.50154280662537
40.8894996643066 1.42252671718597
40.939998626709 1.39672911167145
40.9905014038086 1.47620296478271
41.0410003662109 1.42582213878632
41.0914993286133 1.43903422355652
41.1419982910156 1.41547799110413
41.1925010681152 1.46559846401215
41.2430000305176 1.41453957557678
41.2934989929199 1.43772780895233
41.3440017700195 1.38816928863525
41.4449996948242 1.41426229476929
41.4954986572266 1.38922512531281
41.5460014343262 1.41837453842163
41.5965003967285 1.41456401348114
41.6469993591309 1.32503378391266
41.6974983215332 1.42405009269714
41.7480010986328 1.43357002735138
41.7985000610352 1.42645788192749
41.8489990234375 1.39874625205994
41.8995018005371 1.33037030696869
41.9500007629395 1.41019785404205
42.0004997253418 1.43533420562744
42.0509986877441 1.39358711242676
42.1015014648438 1.45817863941193
42.1520004272461 1.39928960800171
42.2024993896484 1.31569874286652
42.2529983520508 1.34992122650146
42.3035011291504 1.43561017513275
42.3540000915527 1.38529288768768
42.4044990539551 1.41994261741638
42.4550018310547 1.4487441778183
42.505500793457 1.39398956298828
42.5559997558594 1.4097363948822
42.6064987182617 1.39707326889038
42.6570014953613 1.42549026012421
42.7075004577637 1.46041560173035
42.757999420166 1.46317005157471
42.8084983825684 1.3627347946167
42.859001159668 1.39775669574738
42.9095001220703 1.46864056587219
42.9599990844727 1.36657190322876
43.0105018615723 1.41297316551208
43.0610008239746 1.36454999446869
43.111499786377 1.46432995796204
43.1619987487793 1.45453715324402
43.2125015258789 1.38816142082214
43.2630004882812 1.43150329589844
43.3134994506836 1.38594710826874
43.3639984130859 1.35366654396057
43.4145011901855 1.32359492778778
43.4650001525879 1.38170278072357
43.5154991149902 1.40904009342194
43.5660018920898 1.31951296329498
43.6165008544922 1.37368047237396
43.6669998168945 1.38659429550171
43.7174987792969 1.34555506706238
43.7680015563965 1.37208104133606
43.8185005187988 1.38101696968079
43.8689994812012 1.35852360725403
43.9194984436035 1.41665256023407
43.9700012207031 1.31075668334961
44.0205001831055 1.39476132392883
44.0709991455078 1.40976572036743
44.1214981079102 1.38346457481384
44.1720008850098 1.34445595741272
44.2224998474121 1.40300333499908
44.2729988098145 1.33466565608978
44.3235015869141 1.3646103143692
44.3740005493164 1.4431939125061
44.4244995117188 1.3966019153595
44.4749984741211 1.40299141407013
44.5255012512207 1.43687582015991
44.576000213623 1.3696551322937
44.6264991760254 1.40815424919128
44.6769981384277 1.31993412971497
44.7275009155273 1.36429572105408
44.7779998779297 1.39806735515594
44.828498840332 1.40338623523712
44.8790016174316 1.42060327529907
44.929500579834 1.35159742832184
44.9799995422363 1.33189940452576
45.0304985046387 1.37436926364899
45.0810012817383 1.39720666408539
45.1315002441406 1.37917637825012
45.181999206543 1.42184829711914
45.2324981689453 1.31998229026794
45.2830009460449 1.39260184764862
45.3334999084473 1.36060702800751
45.3839988708496 1.43178987503052
45.4345016479492 1.32783949375153
45.4850006103516 1.4062534570694
45.5354995727539 1.4302419424057
45.5859985351562 1.36227285861969
45.6365013122559 1.4509916305542
45.6870002746582 1.44150245189667
45.7374992370605 1.36586332321167
45.7879981994629 1.42193925380707
45.8385009765625 1.35844147205353
45.8889999389648 1.39160323143005
45.9394989013672 1.30866491794586
45.9900016784668 1.39152181148529
46.0405006408691 1.41215753555298
46.0909996032715 1.39156723022461
46.1414985656738 1.39176142215729
46.1920013427734 1.33150577545166
46.2425003051758 1.44116652011871
46.2929992675781 1.35355865955353
46.3434982299805 1.36510896682739
46.3940010070801 1.33144855499268
46.4444999694824 1.32438886165619
46.4949989318848 1.32263708114624
46.5455017089844 1.38452100753784
46.5960006713867 1.39666259288788
46.6464996337891 1.34766185283661
46.6969985961914 1.3906751871109
46.747501373291 1.40472030639648
46.7980003356934 1.45813834667206
46.8484992980957 1.32330822944641
46.898998260498 1.32252860069275
46.9495010375977 1.43697941303253
47 1.38326025009155
47.0504989624023 1.41139781475067
47.101001739502 1.3643125295639
47.1515007019043 1.29678285121918
47.2019996643066 1.3928245306015
47.252498626709 1.35227251052856
47.3030014038086 1.32566165924072
47.3535003662109 1.40427184104919
47.4039993286133 1.3661926984787
47.4544982910156 1.2864077091217
47.5050010681152 1.39450526237488
47.5555000305176 1.43168139457703
47.6059989929199 1.4485023021698
47.6959991455078 1.3463329076767
47.7464981079102 1.4478315114975
47.7970008850098 1.3592414855957
47.8474998474121 1.3521785736084
47.8979988098145 1.3102148771286
47.9485015869141 1.39018976688385
47.9990005493164 1.39546263217926
48.0494995117188 1.37920308113098
48.0999984741211 1.38843631744385
48.1505012512207 1.40540289878845
48.201000213623 1.40915930271149
48.2514991760254 1.39400613307953
48.3019981384277 1.38970482349396
48.3525009155273 1.3362717628479
48.4029998779297 1.39705014228821
48.453498840332 1.4203428030014
48.5040016174316 1.42993307113647
48.554500579834 1.40834760665894
48.6049995422363 1.37084197998047
48.6554985046387 1.35091257095337
48.7060012817383 1.4284405708313
48.7565002441406 1.36005198955536
48.806999206543 1.34609961509705
48.8574981689453 1.43019258975983
48.9080009460449 1.44232976436615
48.9584999084473 1.341148853302
49.0089988708496 1.38619184494019
49.0595016479492 1.37664425373077
49.1100006103516 1.38633155822754
49.1604995727539 1.43854784965515
49.2109985351562 1.42166411876678
49.2615013122559 1.39485776424408
49.3120002746582 1.36021888256073
49.3624992370605 1.34775018692017
49.4129981994629 1.38796651363373
49.4635009765625 1.40114188194275
49.5139999389648 1.39121627807617
49.5644989013672 1.33130574226379
49.6150016784668 1.42640054225922
49.6655006408691 1.43930399417877
49.7159996032715 1.38116347789764
49.7664985656738 1.31188786029816
49.8170013427734 1.41516995429993
49.8675003051758 1.37343680858612
49.9179992675781 1.36872315406799
49.9684982299805 1.35888648033142
50.0190010070801 1.36542820930481
50.0694999694824 1.40981137752533
50.1199989318848 1.42392599582672
50.1705017089844 1.40074968338013
50.2210006713867 1.37061786651611
50.2714996337891 1.34266972541809
50.3219985961914 1.36737990379333
50.372501373291 1.34053158760071
50.4230003356934 1.37441670894623
50.4734992980957 1.36393809318542
50.523998260498 1.38592708110809
50.5745010375977 1.30665624141693
50.625 1.33461618423462
50.6754989624023 1.34071815013885
50.726001739502 1.41053462028503
50.7765007019043 1.37894070148468
50.8269996643066 1.39667737483978
50.877498626709 1.36586356163025
50.9280014038086 1.31362533569336
50.9785003662109 1.28345799446106
51.0289993286133 1.31691813468933
51.0794982910156 1.46119511127472
51.1300010681152 1.33733212947845
51.1805000305176 1.39790332317352
51.2309989929199 1.41139900684357
51.2815017700195 1.35680794715881
51.3320007324219 1.39344024658203
51.3824996948242 1.38778984546661
51.4329986572266 1.33624279499054
51.4835014343262 1.30595588684082
51.5340003967285 1.36527764797211
51.5844993591309 1.38869404792786
51.6349983215332 1.33752620220184
51.6855010986328 1.29739260673523
51.7360000610352 1.35195684432983
51.7864990234375 1.38119268417358
51.8370018005371 1.35055315494537
51.8875007629395 1.37843465805054
51.9379997253418 1.38108968734741
51.9884986877441 1.39881432056427
52.0390014648438 1.30836164951324
52.0895004272461 1.35705089569092
52.1399993896484 1.34538435935974
52.1904983520508 1.36592161655426
52.2410011291504 1.34272062778473
52.2915000915527 1.34622085094452
52.3419990539551 1.41469919681549
52.3925018310547 1.34491038322449
52.443000793457 1.28937530517578
52.4934997558594 1.36385440826416
52.5439987182617 1.42628359794617
52.5945014953613 1.3813773393631
52.6450004577637 1.34421396255493
52.695499420166 1.27830684185028
52.7459983825684 1.31293606758118
52.796501159668 1.3369448184967
52.8470001220703 1.36676526069641
52.8974990844727 1.28690421581268
52.9480018615723 1.36254155635834
52.9985008239746 1.32997965812683
53.048999786377 1.38093447685242
53.0994987487793 1.39759492874146
53.1500015258789 1.33479356765747
53.2005004882812 1.30345714092255
53.2509994506836 1.37355971336365
53.3014984130859 1.4369969367981
53.3520011901855 1.34583330154419
53.4025001525879 1.35096573829651
53.4529991149902 1.3438458442688
53.5035018920898 1.42300772666931
53.5540008544922 1.35760819911957
53.6044998168945 1.24998772144318
53.6549987792969 1.26993525028229
53.7055015563965 1.33445239067078
53.7560005187988 1.38596069812775
53.8064994812012 1.3841700553894
53.8569984436035 1.39857971668243
53.9075012207031 1.35939943790436
53.9580001831055 1.30281507968903
54.0084991455078 1.3871237039566
54.0589981079102 1.3523975610733
54.1095008850098 1.34575068950653
54.1599998474121 1.34887003898621
54.2104988098145 1.37142062187195
54.2610015869141 1.3394068479538
54.3115005493164 1.38936591148376
54.3619995117188 1.40275585651398
54.4124984741211 1.37443053722382
54.502498626709 1.37371039390564
54.5530014038086 1.44792830944061
54.6035003662109 1.40685772895813
54.6539993286133 1.40275073051453
54.7044982910156 1.33029210567474
54.7550010681152 1.30209290981293
54.8055000305176 1.33230018615723
54.8559989929199 1.32989311218262
54.9065017700195 1.32288217544556
54.9570007324219 1.32874929904938
55.0074996948242 1.38857114315033
55.0579986572266 1.41025829315186
55.1085014343262 1.35092067718506
55.1590003967285 1.3580037355423
55.2094993591309 1.35323417186737
55.2599983215332 1.31156396865845
55.3105010986328 1.35097599029541
55.3610000610352 1.33268320560455
55.4114990234375 1.38471102714539
55.4620018005371 1.30432760715485
55.5629997253418 1.41566956043243
55.6134986877441 1.43311142921448
55.6640014648438 1.43002474308014
55.7145004272461 1.35799825191498
55.7649993896484 1.30153620243073
55.8154983520508 1.37431156635284
55.8660011291504 1.40187871456146
55.9165000915527 1.3534460067749
55.9669990539551 1.39055216312408
56.0175018310547 1.33873438835144
56.068000793457 1.41835868358612
56.1184997558594 1.33486890792847
56.1689987182617 1.44945895671844
56.2195014953613 1.35263812541962
56.2700004577637 1.36185538768768
56.320499420166 1.33500981330872
56.3709983825684 1.3606264591217
56.421501159668 1.35672891139984
56.4720001220703 1.37559986114502
56.5224990844727 1.37301194667816
56.5730018615723 1.34354877471924
56.6235008239746 1.31629490852356
56.673999786377 1.33684682846069
56.7244987487793 1.34337329864502
56.7750015258789 1.34055960178375
56.8255004882812 1.35985863208771
56.8759994506836 1.31432271003723
56.9264984130859 1.32530093193054
56.9770011901855 1.37913954257965
57.0275001525879 1.37756097316742
57.0779991149902 1.40975201129913
57.1285018920898 1.37612628936768
57.1790008544922 1.35241305828094
57.2294998168945 1.37210702896118
57.2799987792969 1.2509149312973
57.3305015563965 1.3220911026001
57.3810005187988 1.3332816362381
57.4314994812012 1.36763250827789
57.4819984436035 1.373295545578
57.5325012207031 1.37131786346436
57.5830001831055 1.40074253082275
57.6334991455078 1.2726833820343
57.6839981079102 1.28601014614105
57.7345008850098 1.38199651241302
57.7849998474121 1.35734188556671
57.8354988098145 1.41266191005707
57.8860015869141 1.27038180828094
57.9365005493164 1.34654831886292
57.9869995117188 1.37870991230011
58.0374984741211 1.43198561668396
58.0880012512207 1.39801466464996
58.138500213623 1.37071347236633
58.1889991760254 1.35762846469879
58.2394981384277 1.36128520965576
58.2900009155273 1.33560419082642
58.3404998779297 1.33546590805054
58.390998840332 1.36252069473267
58.4415016174316 1.29484391212463
58.492000579834 1.28422152996063
58.5929985046387 1.37508034706116
58.6435012817383 1.32163310050964
58.6940002441406 1.36337697505951
58.744499206543 1.3796718120575
58.7949981689453 1.37109076976776
58.8455009460449 1.39282774925232
58.8959999084473 1.32211744785309
58.9464988708496 1.31319355964661
58.9970016479492 1.35411727428436
59.0475006103516 1.31812453269958
59.0979995727539 1.3993524312973
59.1484985351562 1.2949994802475
59.1990013122559 1.39721405506134
59.2495002746582 1.34272873401642
59.2999992370605 1.36571145057678
59.3504981994629 1.31769847869873
59.4010009765625 1.35735762119293
59.4514999389648 1.35752427577972
59.5019989013672 1.39570701122284
59.5525016784668 1.32458853721619
59.6030006408691 1.39811491966248
59.6534996032715 1.4272073507309
59.7039985656738 1.26028788089752
59.7545013427734 1.40710043907166
59.8050003051758 1.26729989051819
59.8554992675781 1.28250694274902
59.9059982299805 1.37641358375549
59.9565010070801 1.35892689228058
60.0069999694824 1.29072690010071
60.0574989318848 1.33309197425842
60.1080017089844 1.35056555271149
60.1585006713867 1.30281186103821
60.2089996337891 1.3966521024704
60.2594985961914 1.37575113773346
60.310001373291 1.30366456508636
60.3605003356934 1.3273012638092
60.4109992980957 1.36092233657837
60.461498260498 1.36076879501343
60.5120010375977 1.34206485748291
60.5625 1.29934096336365
60.6129989624023 1.33917999267578
60.663501739502 1.320916056633
60.7140007019043 1.31588876247406
60.7644996643066 1.3607165813446
60.814998626709 1.26744484901428
60.8655014038086 1.35499751567841
60.9160003662109 1.3472752571106
61.0169982910156 1.30135416984558
61.0675010681152 1.32651424407959
61.1180000305176 1.30386137962341
61.1684989929199 1.35096204280853
61.2190017700195 1.29009914398193
61.3089981079102 1.31725203990936
61.3595008850098 1.29791510105133
61.4099998474121 1.33714520931244
61.4604988098145 1.31627416610718
61.5110015869141 1.31865072250366
61.5615005493164 1.35593318939209
61.6119995117188 1.35264956951141
61.6624984741211 1.31907916069031
61.7130012512207 1.33894002437592
61.763500213623 1.3096752166748
61.8139991760254 1.33639073371887
61.8644981384277 1.34754681587219
61.9150009155273 1.36411869525909
61.9654998779297 1.30787646770477
62.015998840332 1.38070523738861
62.0665016174316 1.30966198444366
62.117000579834 1.3191534280777
62.1674995422363 1.30116498470306
62.2179985046387 1.38246917724609
62.2685012817383 1.33999645709991
62.3190002441406 1.36851179599762
62.369499206543 1.33333718776703
62.4199981689453 1.34188270568848
62.4705009460449 1.38286852836609
62.5209999084473 1.37411761283875
62.5714988708496 1.34128499031067
62.6220016479492 1.33249139785767
62.6725006103516 1.36760520935059
62.7229995727539 1.34527921676636
62.7734985351562 1.30030632019043
62.8240013122559 1.31036031246185
62.8745002746582 1.30015385150909
62.9249992370605 1.29730606079102
62.9754981994629 1.38386631011963
63.0260009765625 1.32564067840576
63.0764999389648 1.31123924255371
63.1269989013672 1.34985184669495
63.1775016784668 1.37476301193237
63.2280006408691 1.32489967346191
63.2784996032715 1.3111617565155
63.3289985656738 1.25318253040314
63.3795013427734 1.27650678157806
63.4300003051758 1.3482723236084
63.4804992675781 1.36855709552765
63.5309982299805 1.25748085975647
63.5815010070801 1.29466545581818
63.6319999694824 1.2760534286499
63.6824989318848 1.32940173149109
63.7330017089844 1.32939922809601
63.7835006713867 1.35182726383209
63.8339996337891 1.35011637210846
63.8844985961914 1.35629618167877
63.935001373291 1.30883765220642
63.9855003356934 1.30909657478333
64.036003112793 1.33925914764404
64.0865020751953 1.30198740959167
64.1370010375977 1.32069134712219
64.1875 1.32264637947083
64.2379989624023 1.28433060646057
64.338996887207 1.28538012504578
64.3895034790039 1.34708034992218
64.4400024414062 1.37461197376251
64.4905014038086 1.38848638534546
64.5410003662109 1.28737246990204
64.5914993286133 1.29533386230469
64.6419982910156 1.3128387928009
64.692497253418 1.2821546792984
64.7429962158203 1.32072556018829
64.7935028076172 1.27409195899963
64.8440017700195 1.28670179843903
64.8945007324219 1.33655786514282
64.9449996948242 1.3028883934021
64.9954986572266 1.29168033599854
65.0459976196289 1.34836518764496
65.0964965820312 1.35156416893005
65.1470031738281 1.27523326873779
65.1975021362305 1.32984328269958
65.2480010986328 1.29225409030914
65.2985000610352 1.37559378147125
65.3489990234375 1.29216384887695
65.3994979858398 1.37266147136688
65.4499969482422 1.32974195480347
65.5005035400391 1.24166512489319
65.5510025024414 1.34092259407043
65.6015014648438 1.31777548789978
65.6520004272461 1.37372970581055
65.7024993896484 1.3072270154953
65.7529983520508 1.33412992954254
65.8034973144531 1.29326903820038
65.8539962768555 1.35944712162018
65.9045028686523 1.27796077728271
65.9550018310547 1.36431324481964
66.005500793457 1.33014750480652
66.0559997558594 1.3258148431778
66.1064987182617 1.30647969245911
66.1569976806641 1.27326357364655
66.2074966430664 1.27704894542694
66.2580032348633 1.33693158626556
66.3085021972656 1.34759664535522
66.359001159668 1.30895221233368
66.4095001220703 1.34140908718109
66.4599990844727 1.27926003932953
66.510498046875 1.3431396484375
66.5609970092773 1.33556616306305
66.6115036010742 1.31946802139282
66.6620025634766 1.26964175701141
66.7125015258789 1.30178773403168
66.7630004882812 1.295893907547
66.8134994506836 1.34004390239716
66.8639984130859 1.35473620891571
66.9144973754883 1.38303339481354
66.9649963378906 1.30824995040894
67.0155029296875 1.35205161571503
67.0660018920898 1.27230441570282
67.1165008544922 1.26125252246857
67.1669998168945 1.30668270587921
67.2174987792969 1.30490183830261
67.2679977416992 1.25356078147888
67.3184967041016 1.27206981182098
67.3690032958984 1.39253258705139
67.4195022583008 1.3515350818634
67.4700012207031 1.3580561876297
67.5205001831055 1.34470248222351
67.5709991455078 1.26811265945435
67.6214981079102 1.34004342556
67.6719970703125 1.34957718849182
67.7225036621094 1.32566630840302
67.7730026245117 1.39557683467865
67.8235015869141 1.26047241687775
67.8740005493164 1.27569425106049
67.9244995117188 1.3988995552063
67.9749984741211 1.27644062042236
68.0254974365234 1.29311859607697
68.1155014038086 1.27882158756256
68.1660003662109 1.37874412536621
68.2164993286133 1.31544196605682
68.2669982910156 1.33189153671265
68.317497253418 1.29942834377289
68.3679962158203 1.3459061384201
68.4185028076172 1.27139985561371
68.4690017700195 1.38210332393646
68.5195007324219 1.30274307727814
68.5699996948242 1.32763111591339
68.6204986572266 1.36748588085175
68.6709976196289 1.31692099571228
68.7214965820312 1.32353329658508
68.7720031738281 1.32409799098969
68.8225021362305 1.29952466487885
68.8730010986328 1.37801849842072
68.9235000610352 1.31969952583313
68.9739990234375 1.30598413944244
69.0244979858398 1.2987517118454
69.0749969482422 1.25070714950562
69.1255035400391 1.33798456192017
69.1760025024414 1.28979182243347
69.2265014648438 1.35337734222412
69.2770004272461 1.37945079803467
69.3274993896484 1.34194910526276
69.3779983520508 1.34259235858917
69.4284973144531 1.34636533260345
69.4789962768555 1.30445563793182
69.5295028686523 1.29955971240997
69.5800018310547 1.31532609462738
69.630500793457 1.29184424877167
69.6809997558594 1.28768384456635
69.7314987182617 1.2611300945282
69.7819976806641 1.22755241394043
69.8324966430664 1.3175687789917
69.8830032348633 1.26419258117676
69.9335021972656 1.26728737354279
69.984001159668 1.30588638782501
70.0345001220703 1.36742973327637
70.0849990844727 1.3255136013031
70.135498046875 1.29234385490417
70.1859970092773 1.34681749343872
70.2365036010742 1.32271730899811
70.2870025634766 1.27543187141418
70.3375015258789 1.34294748306274
70.3880004882812 1.29671967029572
70.4384994506836 1.30501973628998
70.4889984130859 1.32617664337158
70.5394973754883 1.27031707763672
70.5899963378906 1.29377400875092
70.6405029296875 1.33285760879517
70.6910018920898 1.33987939357758
70.7415008544922 1.36075472831726
70.7919998168945 1.31157159805298
70.8424987792969 1.25903487205505
70.8929977416992 1.27073264122009
70.9940032958984 1.27868926525116
71.0445022583008 1.23806822299957
71.0950012207031 1.2883585691452
71.1455001831055 1.32490801811218
71.1959991455078 1.32107043266296
71.2464981079102 1.29149699211121
71.2969970703125 1.25329864025116
71.3475036621094 1.35096120834351
71.3980026245117 1.29577171802521
71.4485015869141 1.27981197834015
71.4990005493164 1.28589582443237
71.5494995117188 1.2806783914566
71.5999984741211 1.26745176315308
71.6504974365234 1.33485186100006
71.7009963989258 1.29037916660309
71.7515029907227 1.31709229946136
71.802001953125 1.25620019435883
71.8525009155273 1.35165226459503
71.9029998779297 1.3197318315506
71.953498840332 1.29260218143463
72.0039978027344 1.34738755226135
72.1050033569336 1.30284702777863
72.1555023193359 1.3109335899353
72.2060012817383 1.32663857936859
72.2565002441406 1.26921772956848
72.306999206543 1.37006413936615
72.3574981689453 1.27350831031799
72.4079971313477 1.31586790084839
72.4585037231445 1.25759708881378
72.5090026855469 1.30925226211548
72.5595016479492 1.3088663816452
72.6604995727539 1.36766123771667
72.7109985351562 1.29118359088898
72.7614974975586 1.32569217681885
72.8119964599609 1.30298352241516
72.8625030517578 1.29757583141327
72.9130020141602 1.31865537166595
72.9635009765625 1.32267653942108
73.0139999389648 1.25911498069763
73.0644989013672 1.34848666191101
73.1149978637695 1.37416172027588
73.1654968261719 1.29602646827698
73.2160034179688 1.25415623188019
73.2665023803711 1.23596227169037
73.3170013427734 1.33126318454742
73.3675003051758 1.28960168361664
73.4179992675781 1.32998383045197
73.4684982299805 1.25124454498291
73.5189971923828 1.32407331466675
73.5695037841797 1.25490832328796
73.620002746582 1.28006970882416
73.6705017089844 1.33150374889374
73.7210006713867 1.29764544963837
73.7714996337891 1.34159421920776
73.8219985961914 1.29265928268433
73.8724975585938 1.38671600818634
73.9229965209961 1.21005237102509
73.973503112793 1.37029206752777
74.0240020751953 1.34492337703705
74.0745010375977 1.29803764820099
74.125 1.31219518184662
74.1754989624023 1.27927660942078
74.2259979248047 1.33652591705322
74.276496887207 1.31502425670624
74.3270034790039 1.35562527179718
74.3775024414062 1.32209503650665
74.4280014038086 1.31166803836823
74.4785003662109 1.31695377826691
74.5289993286133 1.33895742893219
74.5794982910156 1.29610621929169
74.629997253418 1.35459756851196
74.7310028076172 1.29617977142334
74.7815017700195 1.29375374317169
74.8320007324219 1.33516991138458
74.9219970703125 1.27691638469696
74.9725036621094 1.29009282588959
75.0230026245117 1.30715799331665
75.0735015869141 1.28277444839478
75.1240005493164 1.32987487316132
75.1744995117188 1.31398606300354
75.2249984741211 1.30199360847473
75.2754974365234 1.34875226020813
75.3259963989258 1.24871289730072
75.3765029907227 1.33496916294098
75.427001953125 1.37600028514862
75.4775009155273 1.27278482913971
75.5279998779297 1.34234213829041
75.578498840332 1.26548039913177
75.6289978027344 1.29944682121277
75.6794967651367 1.30743563175201
75.7300033569336 1.30629122257233
75.7805023193359 1.3712922334671
75.8310012817383 1.3273469209671
75.8815002441406 1.33527219295502
75.931999206543 1.27403354644775
75.9824981689453 1.27863967418671
76.0329971313477 1.31765007972717
76.0835037231445 1.34751164913177
76.1340026855469 1.36501336097717
76.1845016479492 1.30042707920074
76.2350006103516 1.25331032276154
76.2854995727539 1.27451360225677
76.3359985351562 1.36942839622498
76.3864974975586 1.37156999111176
76.4369964599609 1.31917941570282
76.4875030517578 1.31647646427155
76.5380020141602 1.28596794605255
76.5885009765625 1.34541714191437
76.6389999389648 1.27487921714783
76.6894989013672 1.32678866386414
76.7399978637695 1.3092155456543
76.7904968261719 1.30702662467957
76.8410034179688 1.27619552612305
76.8915023803711 1.20958125591278
76.9420013427734 1.2725076675415
76.9925003051758 1.29946994781494
77.0429992675781 1.26870369911194
77.0934982299805 1.29197919368744
77.1439971923828 1.23753845691681
77.1945037841797 1.2633044719696
77.245002746582 1.31055951118469
77.2955017089844 1.24675977230072
77.3460006713867 1.29889965057373
77.3964996337891 1.31686985492706
77.4469985961914 1.27390384674072
77.4974975585938 1.26435136795044
77.5479965209961 1.27465260028839
77.598503112793 1.33684885501862
77.6490020751953 1.35598194599152
77.6995010375977 1.29061841964722
77.75 1.28811430931091
77.8004989624023 1.34252834320068
77.8509979248047 1.34648561477661
77.901496887207 1.24084913730621
77.9520034790039 1.27960550785065
78.0025024414062 1.29907381534576
78.0530014038086 1.32394123077393
78.1035003662109 1.33238255977631
78.1539993286133 1.25835084915161
78.2044982910156 1.25611805915833
78.254997253418 1.2508317232132
78.3054962158203 1.23969829082489
78.3560028076172 1.28460490703583
78.4065017700195 1.31760036945343
78.4570007324219 1.29384446144104
78.5074996948242 1.22421145439148
78.5579986572266 1.25154197216034
78.6084976196289 1.24333655834198
78.6589965820312 1.28583347797394
78.7095031738281 1.29687809944153
78.7600021362305 1.25816690921783
78.8105010986328 1.3613098859787
78.8610000610352 1.26638174057007
78.9114990234375 1.24160730838776
78.9619979858398 1.2352454662323
79.0124969482422 1.26379978656769
79.0630035400391 1.23890471458435
79.1135025024414 1.23752760887146
79.1640014648438 1.33444154262543
79.2145004272461 1.29152750968933
79.2649993896484 1.30560743808746
79.3154983520508 1.28668475151062
79.3659973144531 1.30237114429474
79.4164962768555 1.29125225543976
79.4670028686523 1.38848388195038
79.5175018310547 1.2407054901123
79.568000793457 1.30492496490479
79.6184997558594 1.31168162822723
79.6689987182617 1.30008924007416
79.7194976806641 1.33114421367645
79.7699966430664 1.34629809856415
79.8205032348633 1.3493424654007
79.8710021972656 1.32661998271942
79.921501159668 1.33941781520844
79.9720001220703 1.31538152694702
80.0224990844727 1.28689742088318
80.072998046875 1.250772356987
80.1234970092773 1.2994213104248
80.1740036010742 1.35732007026672
80.2245025634766 1.30130457878113
80.2750015258789 1.30175459384918
80.3255004882812 1.32848072052002
80.3759994506836 1.26625990867615
80.4769973754883 1.27728736400604
80.5274963378906 1.2342541217804
80.5780029296875 1.2902318239212
80.6285018920898 1.26944327354431
80.6790008544922 1.3692684173584
80.7294998168945 1.26800835132599
80.7799987792969 1.38126826286316
80.8304977416992 1.3445063829422
80.8809967041016 1.2671834230423
80.9315032958984 1.28145921230316
80.9820022583008 1.26387989521027
81.0325012207031 1.26440680027008
81.0830001831055 1.28553068637848
81.1334991455078 1.21956086158752
81.1839981079102 1.30064702033997
81.2344970703125 1.32757723331451
81.2850036621094 1.35082590579987
81.3355026245117 1.28560996055603
81.3860015869141 1.33908247947693
81.4365005493164 1.30779504776001
81.4869995117188 1.28835332393646
81.5374984741211 1.25497341156006
81.6384963989258 1.30196118354797
81.7285003662109 1.29252004623413
81.7789993286133 1.38375055789948
81.8294982910156 1.28245961666107
81.879997253418 1.26594567298889
81.9304962158203 1.21320009231567
82.0315017700195 1.35636246204376
82.0820007324219 1.32592213153839
82.1324996948242 1.19708108901978
82.1829986572266 1.26059460639954
82.2334976196289 1.40228700637817
82.2839965820312 1.27414214611053
82.3345031738281 1.30252623558044
82.3850021362305 1.27391242980957
82.4355010986328 1.32288193702698
82.4860000610352 1.27085328102112
82.5364990234375 1.27982175350189
82.5869979858398 1.24612355232239
82.6374969482422 1.2999312877655
82.6880035400391 1.32548820972443
82.7385025024414 1.25948059558868
82.7890014648438 1.29745972156525
82.8395004272461 1.27621340751648
82.8899993896484 1.24975109100342
82.9404983520508 1.27782070636749
82.9909973144531 1.27256202697754
83.0414962768555 1.26268899440765
83.0920028686523 1.35230267047882
83.1425018310547 1.35261118412018
83.193000793457 1.24555063247681
83.2434997558594 1.25114119052887
83.2939987182617 1.32328951358795
83.3444976806641 1.2843325138092
83.3949966430664 1.30122983455658
83.4455032348633 1.30345273017883
83.4960021972656 1.32036781311035
83.546501159668 1.33343625068665
83.5970001220703 1.26936519145966
83.6474990844727 1.28218948841095
83.697998046875 1.32489395141602
83.7990036010742 1.25052881240845
83.8495025634766 1.30244314670563
83.9000015258789 1.26756191253662
83.9505004882812 1.3332736492157
84.0009994506836 1.34783279895782
84.0514984130859 1.30750012397766
84.1019973754883 1.28794622421265
84.1524963378906 1.24671018123627
84.2030029296875 1.22365164756775
84.2535018920898 1.29295361042023
84.3040008544922 1.24271011352539
84.3544998168945 1.22551774978638
84.4049987792969 1.31810176372528
84.4554977416992 1.22137701511383
84.5059967041016 1.27330183982849
84.5565032958984 1.30526161193848
84.6070022583008 1.29357647895813
84.6575012207031 1.22479116916656
84.7080001831055 1.26611363887787
84.7584991455078 1.24334502220154
84.8089981079102 1.25465714931488
84.9100036621094 1.32691621780396
84.9605026245117 1.33316910266876
85.0110015869141 1.30577182769775
85.0615005493164 1.25847160816193
85.1119995117188 1.27420556545258
85.1624984741211 1.27102267742157
85.2129974365234 1.27814829349518
85.2634963989258 1.25020229816437
85.3140029907227 1.25333297252655
85.364501953125 1.35808348655701
85.4150009155273 1.26711463928223
85.4654998779297 1.32260310649872
85.515998840332 1.28532147407532
85.5664978027344 1.33054578304291
85.6169967651367 1.32547533512115
85.6675033569336 1.28070795536041
85.7180023193359 1.26461756229401
85.7685012817383 1.29289638996124
85.8190002441406 1.24900794029236
85.869499206543 1.28283095359802
85.9199981689453 1.29068267345428
85.9704971313477 1.25181114673615
86.0210037231445 1.29879772663116
86.0715026855469 1.22596502304077
86.1220016479492 1.29227602481842
86.1725006103516 1.29556441307068
86.2229995727539 1.2452118396759
86.2734985351562 1.30857861042023
86.3239974975586 1.29188644886017
86.3744964599609 1.31410729885101
86.4250030517578 1.23020577430725
86.4755020141602 1.19418680667877
86.5260009765625 1.27923893928528
86.5764999389648 1.28658401966095
86.6269989013672 1.36064088344574
86.6774978637695 1.25823068618774
86.7279968261719 1.22556638717651
86.7785034179688 1.27265763282776
86.8290023803711 1.25891649723053
86.8795013427734 1.34723627567291
86.9300003051758 1.26720416545868
86.9804992675781 1.32032144069672
87.0309982299805 1.32009160518646
87.0814971923828 1.28862321376801
87.1320037841797 1.29405188560486
87.182502746582 1.26063632965088
87.2330017089844 1.25650560855865
87.2835006713867 1.32256996631622
87.3339996337891 1.30423367023468
87.3844985961914 1.27784931659698
87.4349975585938 1.23305773735046
87.4854965209961 1.29616951942444
87.536003112793 1.28819966316223
87.5865020751953 1.21025741100311
87.6370010375977 1.31763732433319
87.6875 1.23985397815704
87.7379989624023 1.27947521209717
87.7884979248047 1.25583970546722
87.838996887207 1.26579582691193
87.8895034790039 1.2958824634552
87.9400024414062 1.30093812942505
87.9905014038086 1.27240824699402
88.0410003662109 1.26666152477264
88.0914993286133 1.27535355091095
88.1419982910156 1.21804535388947
88.192497253418 1.24366760253906
88.2429962158203 1.32741904258728
88.2935028076172 1.27781677246094
88.3440017700195 1.24067854881287
88.3945007324219 1.25210249423981
88.4449996948242 1.29023969173431
88.5350036621094 1.29643630981445
88.5855026245117 1.22943532466888
88.6360015869141 1.26464629173279
88.6865005493164 1.32232785224915
88.7369995117188 1.26666450500488
88.7874984741211 1.23181629180908
88.8379974365234 1.32543909549713
88.8884963989258 1.25688517093658
88.9390029907227 1.24808168411255
88.989501953125 1.21163690090179
89.0400009155273 1.25513291358948
89.0904998779297 1.26644563674927
89.140998840332 1.28093636035919
89.1914978027344 1.24407470226288
89.2419967651367 1.26575326919556
89.2925033569336 1.24874174594879
89.3430023193359 1.28864681720734
89.3935012817383 1.29128432273865
89.4440002441406 1.26700150966644
89.494499206543 1.26279139518738
89.5449981689453 1.19686710834503
89.5954971313477 1.30336022377014
89.6460037231445 1.32548403739929
89.6965026855469 1.27849686145782
89.7470016479492 1.25996506214142
89.7975006103516 1.28851366043091
89.8479995727539 1.29885375499725
89.8984985351562 1.35344481468201
89.9489974975586 1.29133009910583
89.9994964599609 1.26361417770386
90.0500030517578 1.22138166427612
90.1005020141602 1.30710971355438
90.1510009765625 1.27880597114563
90.2014999389648 1.27608418464661
90.2519989013672 1.22880268096924
90.3024978637695 1.29145610332489
90.3529968261719 1.24329900741577
90.4035034179688 1.2376321554184
90.4540023803711 1.2510370016098
90.5045013427734 1.29341959953308
90.5550003051758 1.29467797279358
90.6054992675781 1.28835010528564
90.6559982299805 1.30164170265198
90.7064971923828 1.16970884799957
90.7570037841797 1.28345477581024
90.807502746582 1.29165017604828
90.8580017089844 1.29355990886688
90.9085006713867 1.27461898326874
90.9589996337891 1.30891299247742
91.0094985961914 1.25397264957428
91.0599975585938 1.19332659244537
91.1104965209961 1.21532690525055
91.161003112793 1.2284609079361
91.2115020751953 1.27747309207916
91.2620010375977 1.32289218902588
91.3125 1.30362725257874
91.3629989624023 1.24812757968903
91.4134979248047 1.24576890468597
91.463996887207 1.26205110549927
91.5145034790039 1.3066600561142
91.5650024414062 1.25148272514343
91.6155014038086 1.3360812664032
91.6660003662109 1.29272866249084
91.7164993286133 1.29328715801239
91.7669982910156 1.24998509883881
91.817497253418 1.32188653945923
91.8679962158203 1.33882105350494
91.9185028076172 1.25435090065002
91.9690017700195 1.28928434848785
92.0195007324219 1.29612231254578
92.0699996948242 1.23896157741547
92.1204986572266 1.3279721736908
92.1709976196289 1.20377123355865
92.2214965820312 1.24693822860718
92.2720031738281 1.27088510990143
92.3225021362305 1.270960688591
92.3730010986328 1.28733646869659
92.4235000610352 1.23738873004913
92.4739990234375 1.21067357063293
92.5244979858398 1.27133679389954
92.5749969482422 1.30400860309601
92.6255035400391 1.28539419174194
92.6760025024414 1.19383502006531
92.7265014648438 1.34224653244019
92.7770004272461 1.23859584331512
92.8274993896484 1.22021865844727
92.8779983520508 1.24701976776123
92.9284973144531 1.18801271915436
92.9789962768555 1.24054300785065
93.0295028686523 1.19291722774506
93.0800018310547 1.2480194568634
93.130500793457 1.21605849266052
93.1809997558594 1.27714943885803
93.2314987182617 1.31893527507782
93.2819976806641 1.32901227474213
93.3324966430664 1.2734043598175
93.3830032348633 1.2362687587738
93.4335021972656 1.30076491832733
93.484001159668 1.24498569965363
93.5345001220703 1.25696551799774
93.5849990844727 1.30764365196228
93.635498046875 1.26690912246704
93.6859970092773 1.21766710281372
93.7365036010742 1.32654535770416
93.7870025634766 1.24347496032715
93.8375015258789 1.31527614593506
93.8880004882812 1.28461158275604
93.9384994506836 1.2370525598526
93.9889984130859 1.26793313026428
94.0394973754883 1.23562979698181
94.0899963378906 1.25924897193909
94.1405029296875 1.32019329071045
94.1910018920898 1.27275538444519
94.2415008544922 1.32147765159607
94.2919998168945 1.27079963684082
94.3424987792969 1.29764449596405
94.3929977416992 1.2289342880249
94.4434967041016 1.23518860340118
94.4940032958984 1.2670282125473
94.5445022583008 1.23700797557831
94.5950012207031 1.29003369808197
94.6455001831055 1.3216598033905
94.6959991455078 1.20328724384308
94.7464981079102 1.21843302249908
94.7969970703125 1.2848926782608
94.8475036621094 1.27520346641541
94.8980026245117 1.33146727085114
94.9485015869141 1.2451753616333
94.9990005493164 1.24830150604248
95.0494995117188 1.27969968318939
95.0999984741211 1.26709246635437
95.1504974365234 1.27502048015594
95.2009963989258 1.29724490642548
95.2515029907227 1.31015372276306
95.3414993286133 1.32525455951691
95.3919982910156 1.26525068283081
95.442497253418 1.19956338405609
95.4929962158203 1.26958227157593
95.5435028076172 1.25864851474762
95.5940017700195 1.30619931221008
95.6445007324219 1.27580642700195
95.6949996948242 1.28160500526428
95.7454986572266 1.22929453849792
95.7959976196289 1.23973798751831
95.8464965820312 1.27883744239807
95.8970031738281 1.27281653881073
95.9475021362305 1.25192856788635
95.9980010986328 1.2824958562851
96.0485000610352 1.22311568260193
96.0989990234375 1.29946148395538
96.1494979858398 1.22127819061279
96.1999969482422 1.24471354484558
96.2505035400391 1.16311979293823
96.3010025024414 1.21926879882812
96.3515014648438 1.23083531856537
96.4020004272461 1.30135715007782
96.4524993896484 1.20508527755737
96.5029983520508 1.21299183368683
96.5534973144531 1.23047125339508
96.6039962768555 1.29681587219238
96.6545028686523 1.26776432991028
96.7050018310547 1.22781705856323
96.755500793457 1.28144466876984
96.8059997558594 1.25446593761444
96.8564987182617 1.34815645217896
96.9069976806641 1.23732435703278
96.9574966430664 1.30709409713745
97.0080032348633 1.30082404613495
97.0585021972656 1.17794156074524
97.109001159668 1.2548211812973
97.1595001220703 1.3024435043335
97.2099990844727 1.27396512031555
97.260498046875 1.27639508247375
97.3109970092773 1.26836705207825
97.3615036010742 1.24265468120575
97.4120025634766 1.2885822057724
97.4625015258789 1.28500938415527
97.5130004882812 1.28649568557739
97.5634994506836 1.24317002296448
97.6139984130859 1.25055134296417
97.6644973754883 1.2245500087738
97.7149963378906 1.23053467273712
97.7655029296875 1.32775723934174
97.8160018920898 1.27159798145294
97.8665008544922 1.25245714187622
97.9169998168945 1.29893434047699
97.9674987792969 1.23777425289154
98.0179977416992 1.23820161819458
98.0684967041016 1.34901916980743
98.1190032958984 1.30959165096283
98.1695022583008 1.27353370189667
98.2705001831055 1.26882636547089
98.3209991455078 1.23141992092133
98.3714981079102 1.26477551460266
98.4219970703125 1.2218359708786
98.4725036621094 1.32964706420898
98.5230026245117 1.31156849861145
98.6240005493164 1.28059875965118
98.6744995117188 1.28817701339722
98.7249984741211 1.25064039230347
98.7754974365234 1.26999413967133
98.8259963989258 1.33873057365417
98.8765029907227 1.24900984764099
98.927001953125 1.30462992191315
98.9775009155273 1.29275453090668
99.0279998779297 1.2684713602066
99.078498840332 1.27419459819794
99.1289978027344 1.22558307647705
99.1794967651367 1.29386842250824
99.2300033569336 1.2534157037735
99.2805023193359 1.32724225521088
99.3310012817383 1.30659770965576
99.3815002441406 1.20617067813873
99.431999206543 1.30282557010651
99.4824981689453 1.2813948392868
99.5329971313477 1.19016337394714
99.5835037231445 1.26348078250885
99.6340026855469 1.34569561481476
99.6845016479492 1.2669917345047
99.7350006103516 1.2468249797821
99.7854995727539 1.26400744915009
99.8359985351562 1.19478976726532
99.8864974975586 1.31608462333679
99.9875030517578 1.24277877807617
100.03800201416 1.25241982936859
100.088500976562 1.21670591831207
100.138999938965 1.26323103904724
100.189498901367 1.2740695476532
100.23999786377 1.26653432846069
100.290496826172 1.25079751014709
100.341003417969 1.31115341186523
100.391502380371 1.28964114189148
100.492500305176 1.22598779201508
100.542999267578 1.35684490203857
100.59349822998 1.33822357654572
100.643997192383 1.24511671066284
100.69450378418 1.26709806919098
100.745002746582 1.23126804828644
100.795501708984 1.27132165431976
100.846000671387 1.24030303955078
100.896499633789 1.26681816577911
100.997497558594 1.26070690155029
101.047996520996 1.22046041488647
101.098503112793 1.16685450077057
101.149002075195 1.29116642475128
101.199501037598 1.24170732498169
101.25 1.33998441696167
101.300498962402 1.26744973659515
101.350997924805 1.24109506607056
101.401496887207 1.20783936977386
101.452003479004 1.31807768344879
101.502502441406 1.27763831615448
101.553001403809 1.271075963974
101.603500366211 1.24550974369049
101.653999328613 1.23594319820404
101.704498291016 1.25050163269043
101.754997253418 1.30454194545746
101.80549621582 1.21758663654327
101.856002807617 1.24078786373138
101.90650177002 1.27596724033356
101.957000732422 1.18082535266876
102.007499694824 1.2765496969223
102.057998657227 1.19170796871185
102.148002624512 1.22492909431458
102.198501586914 1.27571856975555
102.249000549316 1.23267841339111
102.299499511719 1.24461340904236
102.349998474121 1.21486961841583
102.400497436523 1.27101731300354
102.450996398926 1.30402398109436
102.501502990723 1.23931455612183
102.552001953125 1.29799091815948
102.602500915527 1.20575845241547
102.65299987793 1.24402952194214
102.703498840332 1.1881217956543
102.753997802734 1.31355965137482
102.804496765137 1.22136056423187
102.855003356934 1.15919101238251
102.905502319336 1.29270541667938
102.956001281738 1.22887980937958
103.006500244141 1.27350986003876
103.056999206543 1.32557344436646
103.107498168945 1.22234070301056
103.157997131348 1.28066718578339
103.208503723145 1.27968108654022
103.259002685547 1.25988626480103
103.309501647949 1.16191482543945
103.360000610352 1.23392009735107
103.410499572754 1.28089320659637
103.460998535156 1.21611881256104
103.511497497559 1.31751799583435
103.561996459961 1.24077892303467
103.612503051758 1.26708245277405
103.66300201416 1.26227474212646
103.713500976562 1.22467947006226
103.763999938965 1.22030067443848
103.814498901367 1.18832695484161
103.86499786377 1.3224983215332
103.915496826172 1.25051307678223
103.966003417969 1.26688754558563
104.016502380371 1.2427796125412
104.067001342773 1.26996374130249
104.117500305176 1.25858879089355
104.167999267578 1.23429489135742
104.21849822998 1.35326850414276
104.268997192383 1.2562952041626
104.31950378418 1.22666335105896
104.370002746582 1.23773109912872
104.420501708984 1.22007668018341
104.471000671387 1.27431070804596
104.521499633789 1.23087310791016
104.571998596191 1.29218900203705
104.622497558594 1.24382996559143
104.672996520996 1.2069765329361
104.723503112793 1.28333127498627
104.774002075195 1.23599779605865
104.824501037598 1.28543472290039
104.875 1.2238677740097
104.925498962402 1.24871861934662
104.975997924805 1.1957014799118
105.077003479004 1.27755379676819
105.127502441406 1.27083218097687
105.178001403809 1.25044214725494
105.228500366211 1.21874606609344
105.278999328613 1.25479805469513
105.329498291016 1.22488307952881
105.379997253418 1.27737212181091
105.43049621582 1.2024062871933
105.481002807617 1.27468156814575
105.53150177002 1.28864443302155
105.582000732422 1.17303919792175
105.632499694824 1.24014508724213
105.682998657227 1.25159740447998
105.733497619629 1.30826222896576
105.783996582031 1.2998628616333
105.834503173828 1.27500796318054
105.88500213623 1.18862843513489
105.935501098633 1.20619916915894
105.986000061035 1.28861820697784
106.036499023438 1.2704895734787
106.08699798584 1.26635599136353
106.137496948242 1.25434827804565
106.188003540039 1.25846147537231
106.238502502441 1.31559944152832
106.289001464844 1.22677600383759
106.339500427246 1.25842118263245
106.389999389648 1.25906693935394
106.440498352051 1.22548651695251
106.490997314453 1.30396366119385
106.541496276855 1.2604992389679
106.592002868652 1.25724470615387
106.642501831055 1.23603487014771
106.693000793457 1.27093601226807
106.743499755859 1.1776796579361
106.793998718262 1.2007999420166
106.844497680664 1.19964838027954
106.894996643066 1.26861107349396
106.945503234863 1.23636472225189
106.996002197266 1.29146611690521
107.046501159668 1.2903847694397
107.09700012207 1.36948990821838
107.147499084473 1.2751247882843
107.197998046875 1.33230936527252
107.248497009277 1.20602810382843
107.299003601074 1.26401352882385
107.349502563477 1.24184417724609
107.400001525879 1.2708752155304
107.450500488281 1.25400614738464
107.500999450684 1.25939321517944
107.551498413086 1.20384407043457
107.601997375488 1.23806667327881
107.652496337891 1.22837626934052
107.703002929688 1.23923110961914
107.75350189209 1.28287422657013
107.804000854492 1.21722233295441
107.854499816895 1.24360430240631
107.904998779297 1.28146207332611
107.955497741699 1.26618719100952
108.005996704102 1.27106499671936
108.056503295898 1.24429035186768
108.107002258301 1.23315823078156
108.157501220703 1.28605318069458
108.208000183105 1.27316093444824
108.258499145508 1.26656377315521
108.30899810791 1.21959054470062
108.359497070312 1.21207237243652
108.410003662109 1.22670352458954
108.460502624512 1.27090132236481
108.511001586914 1.24114882946014
108.561500549316 1.25564444065094
108.611999511719 1.21917736530304
108.662498474121 1.26061582565308
108.712997436523 1.23921740055084
108.763496398926 1.21173942089081
108.814002990723 1.27867710590363
108.864501953125 1.27548444271088
108.954498291016 1.21427023410797
109.004997253418 1.29276394844055
109.05549621582 1.11347031593323
109.106002807617 1.27683675289154
109.15650177002 1.24765396118164
109.207000732422 1.19318246841431
109.257499694824 1.25865459442139
109.307998657227 1.33082377910614
109.358497619629 1.29960370063782
109.408996582031 1.21579718589783
109.459503173828 1.33487439155579
109.51000213623 1.20094859600067
109.560501098633 1.21105897426605
109.611000061035 1.32661557197571
109.661499023438 1.26520085334778
109.71199798584 1.32454085350037
109.762496948242 1.22768843173981
109.813003540039 1.25121748447418
109.863502502441 1.28524661064148
109.914001464844 1.23448419570923
109.964500427246 1.20982110500336
110.014999389648 1.2506697177887
110.065498352051 1.24564957618713
110.115997314453 1.25602316856384
110.166496276855 1.24023020267487
110.217002868652 1.32165634632111
110.267501831055 1.18157458305359
110.318000793457 1.19218778610229
110.368499755859 1.23692846298218
110.418998718262 1.27510273456573
110.469497680664 1.26541018486023
110.519996643066 1.25350427627563
110.570503234863 1.2009254693985
110.621002197266 1.2489458322525
110.671501159668 1.26166915893555
110.72200012207 1.26243340969086
110.772499084473 1.23815739154816
110.822998046875 1.28515732288361
110.873497009277 1.26128387451172
110.924003601074 1.23048686981201
110.974502563477 1.16580212116241
111.025001525879 1.23088085651398
111.075500488281 1.19452238082886
111.125999450684 1.20433485507965
111.176498413086 1.30729377269745
111.226997375488 1.33797061443329
111.328002929688 1.28380715847015
111.37850189209 1.22657072544098
111.429000854492 1.23669612407684
111.479499816895 1.21732175350189
111.529998779297 1.30681824684143
111.580497741699 1.21296608448029
111.630996704102 1.3219838142395
111.681503295898 1.28485155105591
111.732002258301 1.26711511611938
111.782501220703 1.27655756473541
111.833000183105 1.27919292449951
111.883499145508 1.23475790023804
111.93399810791 1.21726703643799
111.984497070312 1.22848701477051
112.035003662109 1.20609426498413
112.085502624512 1.30595982074738
112.136001586914 1.27298009395599
112.186500549316 1.26279127597809
112.236999511719 1.2394163608551
112.287498474121 1.22270464897156
112.337997436523 1.16024458408356
112.388496398926 1.22586452960968
112.439002990723 1.26751780509949
112.489501953125 1.26656949520111
112.540000915527 1.22061455249786
112.59049987793 1.21513569355011
112.640998840332 1.28725171089172
112.691497802734 1.24421441555023
112.741996765137 1.24530684947968
112.792503356934 1.18001270294189
112.843002319336 1.16975712776184
112.893501281738 1.28173553943634
112.944000244141 1.1975564956665
112.994499206543 1.25269341468811
113.044998168945 1.2150536775589
113.095497131348 1.19714951515198
113.146003723145 1.21245956420898
113.196502685547 1.215172290802
113.247001647949 1.21330094337463
113.297500610352 1.21983504295349
113.347999572754 1.18916070461273
113.398498535156 1.18773925304413
113.448997497559 1.20124781131744
113.499496459961 1.2066262960434
113.550003051758 1.2337052822113
113.60050201416 1.19690525531769
113.651000976562 1.20053255558014
113.701499938965 1.25960218906403
113.751998901367 1.28588712215424
113.80249786377 1.25877892971039
113.852996826172 1.24418091773987
113.903503417969 1.23180460929871
113.954002380371 1.27239942550659
114.004501342773 1.27095258235931
114.055000305176 1.19885694980621
114.105499267578 1.23570942878723
114.15599822998 1.23526978492737
114.206497192383 1.20208513736725
114.25700378418 1.265172123909
114.307502746582 1.258416056633
114.358001708984 1.24714994430542
114.408500671387 1.17204916477203
114.458999633789 1.20878493785858
114.509498596191 1.26243484020233
114.559997558594 1.21345961093903
114.610496520996 1.27189874649048
114.661003112793 1.21900582313538
114.711502075195 1.25165545940399
114.762001037598 1.26280522346497
114.8125 1.26734387874603
114.862998962402 1.24397051334381
114.913497924805 1.30532586574554
114.963996887207 1.26352405548096
115.014503479004 1.32850861549377
115.065002441406 1.19655025005341
115.115501403809 1.19011867046356
115.166000366211 1.19349253177643
115.216499328613 1.31377446651459
115.266998291016 1.24318706989288
115.317497253418 1.21057796478271
115.36799621582 1.18907022476196
115.418502807617 1.30919003486633
115.46900177002 1.22240781784058
115.519500732422 1.21971333026886
115.569999694824 1.23894929885864
115.620498657227 1.21596920490265
115.670997619629 1.2669266462326
};
\addlegendentry{Smallest Subtransformer (SW)}
\addplot [semithick, color3]
table {%
0.0505000352859497 0.998383045196533
0.10099995136261 0.980957508087158
0.15149998664856 0.945326566696167
0.202000021934509 0.941167116165161
0.252500057220459 0.93181300163269
0.302999973297119 0.915021657943726
0.353500008583069 0.949715852737427
0.404000043869019 0.89887547492981
0.454499959945679 0.899688482284546
0.504999995231628 0.951683759689331
0.555500030517578 0.946140646934509
0.605999946594238 0.922792196273804
0.656499981880188 0.98998749256134
0.707000017166138 0.995963335037231
0.757499933242798 0.861118316650391
0.808000087738037 0.915996313095093
0.858500003814697 0.828082919120789
0.908999919891357 0.917059302330017
0.959500074386597 0.902127623558044
1.00999999046326 0.940711975097656
1.06050002574921 0.898713231086731
1.11099994182587 0.923967123031616
1.16149997711182 0.93281364440918
1.21200001239777 0.856357097625732
1.26250004768372 0.85606837272644
1.31299996376038 0.898149490356445
1.36349999904633 0.916890740394592
1.41400003433228 0.901118278503418
1.46449995040894 0.92298698425293
1.51499998569489 0.85659384727478
1.56550002098083 0.923683643341064
1.61600005626678 0.843960642814636
1.66649997234344 0.938751220703125
1.71700000762939 0.880816698074341
1.76750004291534 0.844270467758179
1.817999958992 0.812964916229248
1.86849999427795 0.905046463012695
1.9190000295639 0.880516767501831
1.96949994564056 0.901342391967773
2.01999998092651 0.86996603012085
2.07049989700317 0.843468189239502
2.12100005149841 0.872175455093384
2.17149996757507 0.841465950012207
2.22199988365173 0.903701186180115
2.27250003814697 0.866166591644287
2.32299995422363 0.964939475059509
2.37350010871887 0.925458431243896
2.42400002479553 0.900603055953979
2.47449994087219 0.913325428962708
2.52500009536743 0.900857448577881
2.57550001144409 0.941764354705811
2.62599992752075 0.861886262893677
2.67650008201599 0.85930871963501
2.72699999809265 0.881183505058289
2.77749991416931 0.875384569168091
2.82800006866455 0.910766243934631
2.87849998474121 0.86625599861145
2.92899990081787 0.911336898803711
2.97950005531311 0.78188157081604
3.02999997138977 0.90724515914917
3.08049988746643 0.7857985496521
3.13100004196167 0.889954328536987
3.18149995803833 0.861695647239685
3.23200011253357 0.871488094329834
3.28250002861023 0.84410834312439
3.33299994468689 0.890600442886353
3.38350009918213 0.89869749546051
3.43400001525879 0.839503526687622
3.48449993133545 0.816678881645203
3.53500008583069 0.917590379714966
3.58550000190735 0.902772426605225
3.63599991798401 0.827134370803833
3.68650007247925 0.794754505157471
3.73699998855591 0.841725826263428
3.78749990463257 0.903108477592468
3.83800005912781 0.850934028625488
3.88849997520447 0.894052028656006
3.93899989128113 0.790398240089417
3.98950004577637 0.875665187835693
4.03999996185303 0.82886266708374
4.09049987792969 0.86565899848938
4.14099979400635 0.858242988586426
4.19150018692017 0.873703956604004
4.24200010299683 0.813832879066467
4.29250001907349 0.869261980056763
4.34299993515015 0.817852377891541
4.39349985122681 0.835153102874756
4.44399976730347 0.840572953224182
4.49450016021729 0.837198138237
4.54500007629395 0.857067108154297
4.59549999237061 0.869491338729858
4.64599990844727 0.907367706298828
4.69649982452393 0.906647682189941
4.74700021743774 0.827785491943359
4.7975001335144 0.865410089492798
4.84800004959106 0.855433940887451
4.89849996566772 0.866361618041992
4.94899988174438 0.880752563476562
4.99949979782104 0.885137796401978
5.05000019073486 0.893068552017212
5.10050010681152 0.882700085639954
5.15100002288818 0.865599632263184
5.20149993896484 0.91354501247406
5.2519998550415 0.817718744277954
5.30249977111816 0.88340425491333
5.35300016403198 0.858787417411804
5.40350008010864 0.873996496200562
5.4539999961853 0.797067403793335
5.50449991226196 0.832818746566772
5.55499982833862 0.875983238220215
5.60550022125244 0.844644784927368
5.6560001373291 0.833289384841919
5.70650005340576 0.8921058177948
5.75699996948242 0.895277261734009
5.80749988555908 0.838361263275146
5.85799980163574 0.888463735580444
5.95900011062622 0.863016605377197
6.00950002670288 0.886377096176147
6.05999994277954 0.832809925079346
6.1104998588562 0.803943157196045
6.16099977493286 0.881381392478943
6.21150016784668 0.813902616500854
6.26200008392334 0.819454908370972
6.3125 0.801017045974731
6.36299991607666 0.789865493774414
6.41349983215332 0.830621719360352
6.46400022506714 0.835965156555176
6.5145001411438 0.834057331085205
6.56500005722046 0.867929220199585
6.61549997329712 0.811348915100098
6.66599988937378 0.856025218963623
6.71649980545044 0.84180474281311
6.76700019836426 0.799370765686035
6.85699987411499 0.841055393218994
6.90749979019165 0.773197412490845
6.95800018310547 0.800259947776794
7.00850009918213 0.775191307067871
7.05900001525879 0.829172372817993
7.10949993133545 0.864847898483276
7.15999984741211 0.844020128250122
7.21049976348877 0.79997444152832
7.26100015640259 0.84955096244812
7.31150007247925 0.869790434837341
7.36199998855591 0.854009389877319
7.41249990463257 0.833119511604309
7.51350021362305 0.834893465042114
7.56400012969971 0.811169028282166
7.61450004577637 0.799365520477295
7.66499996185303 0.808078169822693
7.71549987792969 0.833847045898438
7.76599979400635 0.864029169082642
7.81650018692017 0.856767296791077
7.86700010299683 0.793857336044312
7.91750001907349 0.854540109634399
7.96799993515015 0.86230206489563
8.01850032806396 0.79980206489563
8.06900024414062 0.875352740287781
8.11950016021729 0.838903903961182
8.17000007629395 0.901477217674255
8.22049999237061 0.835602283477783
8.27099990844727 0.806244134902954
8.32149982452393 0.830459594726562
8.37199974060059 0.822366833686829
8.42249965667725 0.811180830001831
8.47299957275391 0.845891714096069
8.52350044250488 0.870406627655029
8.57400035858154 0.784015655517578
8.6245002746582 0.846774816513062
8.67500019073486 0.880196928977966
8.72550010681152 0.818701505661011
8.77600002288818 0.823528170585632
8.82649993896484 0.795486092567444
8.8769998550415 0.832252025604248
8.92749977111816 0.795294046401978
8.97799968719482 0.830388307571411
9.02849960327148 0.85175895690918
9.07900047302246 0.858637690544128
9.12950038909912 0.93480396270752
9.18000030517578 0.822734951972961
9.2810001373291 0.848844289779663
9.33150005340576 0.81220269203186
9.38199996948242 0.827516794204712
9.43249988555908 0.846333026885986
9.48299980163574 0.813048839569092
9.5334997177124 0.826658248901367
9.58399963378906 0.759552240371704
9.63449954986572 0.804181575775146
9.6850004196167 0.792713522911072
9.73550033569336 0.824331283569336
9.78600025177002 0.782967329025269
9.83650016784668 0.843889832496643
9.88700008392334 0.819707870483398
9.9375 0.849707126617432
9.98799991607666 0.829271197319031
10.0384998321533 0.825585126876831
10.08899974823 0.828181147575378
10.1394996643066 0.809729814529419
10.1899995803833 0.787090659141541
10.2405004501343 0.781677484512329
10.2910003662109 0.75896692276001
10.3415002822876 0.77112603187561
10.3920001983643 0.837449789047241
10.4425001144409 0.819347858428955
10.4930000305176 0.818649530410767
10.5434999465942 0.851907968521118
10.5939998626709 0.845330953598022
10.6444997787476 0.823486924171448
10.6949996948242 0.828717708587646
10.7454996109009 0.825823783874512
10.7959995269775 0.821001052856445
10.8465003967285 0.800862431526184
10.8970003128052 0.825402736663818
10.9475002288818 0.802004814147949
10.9980001449585 0.787822484970093
11.0485000610352 0.849103212356567
11.0989999771118 0.821845054626465
11.1494998931885 0.84318208694458
11.1999998092651 0.8105788230896
11.2504997253418 0.812409162521362
11.3009996414185 0.781530022621155
11.3514995574951 0.881292819976807
11.4020004272461 0.874698877334595
11.4525003433228 0.80853533744812
11.5030002593994 0.821983575820923
11.5535001754761 0.786067843437195
11.6040000915527 0.829586267471313
11.6545000076294 0.832799673080444
11.7049999237061 0.820959329605103
11.7554998397827 0.846649169921875
11.8059997558594 0.753360748291016
11.856499671936 0.836158275604248
11.9069995880127 0.862361192703247
11.9575004577637 0.817204594612122
12.0080003738403 0.814048051834106
12.058500289917 0.840745687484741
12.1090002059937 0.770509243011475
12.1595001220703 0.767626285552979
12.210000038147 0.872783184051514
12.2604999542236 0.816414833068848
12.3109998703003 0.798648476600647
12.361499786377 0.801387548446655
12.4119997024536 0.824629187583923
12.4624996185303 0.844135046005249
12.5129995346069 0.844780445098877
12.5635004043579 0.833651661872864
12.6140003204346 0.85183048248291
12.6645002365112 0.807539463043213
12.7150001525879 0.796932816505432
12.7655000686646 0.760648846626282
12.8159999847412 0.787334442138672
12.8664999008179 0.817452907562256
12.9169998168945 0.76452112197876
12.9674997329712 0.746408700942993
13.0179996490479 0.819291114807129
13.0684995651245 0.803745031356812
13.1190004348755 0.795356273651123
13.1695003509521 0.882284164428711
13.2200002670288 0.788267850875854
13.2705001831055 0.847668170928955
13.3210000991821 0.831089019775391
13.3715000152588 0.839711666107178
13.4219999313354 0.777660608291626
13.4724998474121 0.817628860473633
13.5229997634888 0.785044550895691
13.5734996795654 0.85285472869873
13.6634998321533 0.835915565490723
13.71399974823 0.80323338508606
13.7644996643066 0.789910674095154
13.8149995803833 0.86530590057373
13.8655004501343 0.821342945098877
13.9160003662109 0.826288938522339
13.9665002822876 0.802668333053589
14.0170001983643 0.837307691574097
14.0675001144409 0.785492897033691
14.1180000305176 0.801068067550659
14.1684999465942 0.796253204345703
14.2189998626709 0.779731750488281
14.2694997787476 0.821967244148254
14.3199996948242 0.842931389808655
14.3704996109009 0.800945520401001
14.4209995269775 0.813522934913635
14.4715003967285 0.754755258560181
14.5220003128052 0.804015159606934
14.5725002288818 0.817884922027588
14.6230001449585 0.776907920837402
14.6735000610352 0.841206073760986
14.7239999771118 0.847682237625122
14.7744998931885 0.808242321014404
14.8249998092651 0.791613459587097
14.8754997253418 0.841410994529724
14.9259996414185 0.804241418838501
14.9764995574951 0.783360958099365
15.0270004272461 0.753729343414307
15.0775003433228 0.803056597709656
15.1280002593994 0.842257976531982
15.1785001754761 0.782141447067261
15.2290000915527 0.801402568817139
15.2795000076294 0.817443132400513
15.3804998397827 0.841104030609131
15.4309997558594 0.790348052978516
15.481499671936 0.815533638000488
15.5319995880127 0.768659830093384
15.5825004577637 0.755911111831665
15.6330003738403 0.792394399642944
15.683500289917 0.81376051902771
15.7340002059937 0.79650890827179
15.7845001220703 0.815208196640015
15.835000038147 0.782919406890869
15.8854999542236 0.784667491912842
15.9359998703003 0.799407958984375
15.986499786377 0.786091923713684
16.0370006561279 0.817258715629578
16.0874996185303 0.80735969543457
16.1380004882812 0.774993181228638
16.1884994506836 0.827919006347656
16.2390003204346 0.743399143218994
16.2894992828369 0.856787204742432
16.3400001525879 0.796427726745605
16.3904991149902 0.805540442466736
16.4409999847412 0.786442756652832
16.4915008544922 0.788771152496338
16.5419998168945 0.824972152709961
16.5925006866455 0.809539675712585
16.6429996490479 0.828420877456665
16.6935005187988 0.818246603012085
16.7439994812012 0.774246096611023
16.7945003509521 0.787217140197754
16.8449993133545 0.855132102966309
16.8955001831055 0.805779457092285
16.9459991455078 0.781423568725586
16.9965000152588 0.816814780235291
17.0470008850098 0.791133165359497
17.0974998474121 0.777402639389038
17.1480007171631 0.749962329864502
17.1984996795654 0.840373396873474
17.2490005493164 0.82184374332428
17.2994995117188 0.749407291412354
17.3500003814697 0.781453847885132
17.4004993438721 0.765216469764709
17.451000213623 0.869468808174133
17.5014991760254 0.782356858253479
17.5520000457764 0.77694034576416
17.6025009155273 0.759961009025574
17.6529998779297 0.817655324935913
17.7035007476807 0.811014175415039
17.753999710083 0.779423236846924
17.804500579834 0.824865937232971
17.8549995422363 0.80049204826355
17.9055004119873 0.779790282249451
17.9559993743896 0.76133918762207
18.0065002441406 0.836338758468628
18.056999206543 0.800765991210938
18.1075000762939 0.773600339889526
18.1580009460449 0.824363946914673
18.2084999084473 0.784090757369995
18.2590007781982 0.76163375377655
18.3094997406006 0.815713167190552
18.3600006103516 0.775954604148865
18.4104995727539 0.771754741668701
18.4610004425049 0.785289764404297
18.5114994049072 0.765900611877441
18.5620002746582 0.782685518264771
18.6630001068115 0.743535995483398
18.7134990692139 0.866102695465088
18.7639999389648 0.798398494720459
18.8145008087158 0.79488468170166
18.8649997711182 0.744557738304138
18.9155006408691 0.759754180908203
18.9659996032715 0.7628333568573
19.0165004730225 0.79409384727478
19.0669994354248 0.837250828742981
19.1175003051758 0.784937262535095
19.1679992675781 0.792730927467346
19.2185001373291 0.756075382232666
19.2689990997314 0.764667510986328
19.3194999694824 0.807681679725647
19.3700008392334 0.812320947647095
19.4204998016357 0.754350185394287
19.4710006713867 0.836854219436646
19.5214996337891 0.791363716125488
19.57200050354 0.800022840499878
19.6224994659424 0.783132433891296
19.6730003356934 0.785372734069824
19.7234992980957 0.737924098968506
19.7740001678467 0.800771117210388
19.824499130249 0.741976499557495
19.875 0.842199087142944
19.925500869751 0.813970327377319
19.9759998321533 0.811451435089111
20.0265007019043 0.85271155834198
20.0769996643066 0.776842355728149
20.1275005340576 0.772054314613342
20.17799949646 0.813613414764404
20.2285003662109 0.786532759666443
20.2789993286133 0.811175942420959
20.3295001983643 0.777705192565918
20.3799991607666 0.725895166397095
20.4699993133545 0.789180874824524
20.5205001831055 0.777888774871826
20.5709991455078 0.781495332717896
20.6215000152588 0.711957216262817
20.6720008850098 0.843435168266296
20.7224998474121 0.765830516815186
20.7730007171631 0.761882305145264
20.8234996795654 0.808278322219849
20.8740005493164 0.761315107345581
20.9244995117188 0.753423452377319
20.9750003814697 0.833953857421875
21.0254993438721 0.785130739212036
21.076000213623 0.759819746017456
21.1264991760254 0.773650288581848
21.1770000457764 0.736224055290222
21.2275009155273 0.834694743156433
21.2779998779297 0.776468753814697
21.3285007476807 0.75931453704834
21.378999710083 0.780286312103271
21.429500579834 0.784081220626831
21.4799995422363 0.769760608673096
21.5305004119873 0.818574905395508
21.5809993743896 0.810703873634338
21.6315002441406 0.818349957466125
21.681999206543 0.749744892120361
21.7325000762939 0.752008557319641
21.7830009460449 0.767494916915894
21.8334999084473 0.806251287460327
21.8840007781982 0.824491262435913
21.9850006103516 0.793877601623535
22.0354995727539 0.805415391921997
22.0860004425049 0.774576663970947
22.1364994049072 0.769971370697021
22.1870002746582 0.80867862701416
22.2374992370605 0.781932473182678
22.2880001068115 0.778799057006836
22.3384990692139 0.778334617614746
22.3889999389648 0.745287537574768
22.4395008087158 0.770560026168823
22.4899997711182 0.766826868057251
22.5405006408691 0.808074474334717
22.5909996032715 0.777523756027222
22.6415004730225 0.771417379379272
22.6919994354248 0.801903247833252
22.7425003051758 0.810545444488525
22.7929992675781 0.778421759605408
22.8435001373291 0.770888924598694
22.8939990997314 0.813960552215576
22.9444999694824 0.800854086875916
22.9950008392334 0.768286943435669
23.0454998016357 0.782758831977844
23.0960006713867 0.792145967483521
23.1464996337891 0.78819465637207
23.19700050354 0.739865303039551
23.2474994659424 0.771845817565918
23.2980003356934 0.746614456176758
23.3484992980957 0.717020273208618
23.3990001678467 0.771019697189331
23.449499130249 0.754323363304138
23.5 0.772071838378906
23.550500869751 0.802361011505127
23.6009998321533 0.779054999351501
23.6515007019043 0.819415330886841
23.7019996643066 0.761510014533997
23.7525005340576 0.805204629898071
23.80299949646 0.77628755569458
23.8535003662109 0.796578884124756
23.9039993286133 0.82868766784668
23.9545001983643 0.731525421142578
24.0049991607666 0.76208221912384
24.0555000305176 0.765266180038452
24.1060009002686 0.755246758460999
24.1564998626709 0.772729754447937
24.2070007324219 0.783032417297363
24.2574996948242 0.743064403533936
24.3080005645752 0.780335068702698
24.3584995269775 0.761091709136963
24.4090003967285 0.725322365760803
24.4594993591309 0.849178791046143
24.5100002288818 0.801238536834717
24.5604991912842 0.749257683753967
24.6110000610352 0.794802188873291
24.6615009307861 0.735433578491211
24.7119998931885 0.786463499069214
24.7625007629395 0.765030860900879
24.8129997253418 0.785882949829102
24.8635005950928 0.763314604759216
24.9139995574951 0.784306764602661
24.9645004272461 0.79828143119812
25.0149993896484 0.760058283805847
25.0655002593994 0.783690690994263
25.1159992218018 0.74338161945343
25.1665000915527 0.811752080917358
25.2169990539551 0.765502333641052
25.2674999237061 0.805684328079224
25.318000793457 0.785722017288208
25.3684997558594 0.802256226539612
25.4190006256104 0.793509244918823
25.4694995880127 0.775768280029297
25.5200004577637 0.784202814102173
25.570499420166 0.733199238777161
25.621000289917 0.823146820068359
25.6714992523193 0.769156098365784
25.7220001220703 0.78854763507843
25.7724990844727 0.799138188362122
25.8735008239746 0.77263069152832
25.923999786377 0.788805723190308
25.9745006561279 0.771376371383667
26.0249996185303 0.857667207717896
26.0755004882812 0.830438375473022
26.1259994506836 0.730524063110352
26.1765003204346 0.778389453887939
26.2269992828369 0.808385729789734
26.2775001525879 0.757284879684448
26.3279991149902 0.763395309448242
26.3784999847412 0.788859486579895
26.4290008544922 0.787867307662964
26.4794998168945 0.778892993927002
26.5300006866455 0.805493593215942
26.5804996490479 0.834443807601929
26.6310005187988 0.762125730514526
26.6814994812012 0.796355485916138
26.7320003509521 0.822173833847046
26.7824993133545 0.733802556991577
26.8330001831055 0.740379095077515
26.8834991455078 0.75815486907959
26.9340000152588 0.712586879730225
26.9845008850098 0.734850645065308
27.0349998474121 0.815045356750488
27.0855007171631 0.775397062301636
27.1359996795654 0.787563562393188
27.1865005493164 0.770802021026611
27.2765007019043 0.814896106719971
27.3269996643066 0.792253017425537
27.3775005340576 0.825986385345459
27.42799949646 0.769086122512817
27.4785003662109 0.758771896362305
27.5289993286133 0.831866502761841
27.5795001983643 0.730231761932373
27.6299991607666 0.780999779701233
27.6805000305176 0.828429222106934
27.7310009002686 0.775153160095215
27.7814998626709 0.803885221481323
27.8320007324219 0.77995228767395
27.8824996948242 0.792176961898804
27.9330005645752 0.820396900177002
27.9834995269775 0.76134181022644
28.0340003967285 0.794188261032104
28.0844993591309 0.783853054046631
28.1350002288818 0.76865565776825
28.1854991912842 0.767333507537842
28.2360000610352 0.700140953063965
28.2865009307861 0.732702970504761
28.3369998931885 0.755522012710571
28.3875007629395 0.731997013092041
28.4379997253418 0.790452122688293
28.4885005950928 0.771355628967285
28.5389995574951 0.745348215103149
28.5895004272461 0.834776639938354
28.6399993896484 0.766651630401611
28.6905002593994 0.795672655105591
28.7409992218018 0.797548770904541
28.7915000915527 0.841580152511597
28.8419990539551 0.731899261474609
28.8924999237061 0.812356233596802
28.943000793457 0.780612945556641
28.9934997558594 0.757707357406616
29.0440006256104 0.700454115867615
29.0944995880127 0.792867660522461
29.1450004577637 0.765168905258179
29.195499420166 0.832212686538696
29.246000289917 0.798583984375
29.2964992523193 0.758586525917053
29.3470001220703 0.798093318939209
29.3974990844727 0.763227224349976
29.4479999542236 0.730857133865356
29.4985008239746 0.793490767478943
29.548999786377 0.761267185211182
29.5995006561279 0.76686954498291
29.6499996185303 0.749399781227112
29.7005004882812 0.734611868858337
29.7509994506836 0.812536001205444
29.8015003204346 0.727063775062561
29.8519992828369 0.764975070953369
29.9025001525879 0.794785499572754
29.9529991149902 0.789912104606628
30.0034999847412 0.762047529220581
30.0540008544922 0.78555691242218
30.1044998168945 0.753591299057007
30.1550006866455 0.70402193069458
30.2054996490479 0.838198184967041
30.2560005187988 0.793789863586426
30.3064994812012 0.778672456741333
30.3570003509521 0.722786426544189
30.4074993133545 0.775459051132202
30.5084991455078 0.826411604881287
30.5590000152588 0.746519804000854
30.6095008850098 0.795751094818115
30.6599998474121 0.711104393005371
30.7105007171631 0.831488132476807
30.7609996795654 0.723767518997192
30.8115005493164 0.770017385482788
30.8619995117188 0.777125239372253
30.9125003814697 0.79779851436615
30.9629993438721 0.730077743530273
31.013500213623 0.74376654624939
31.0639991760254 0.706315517425537
31.1145000457764 0.806870222091675
31.1650009155273 0.786677360534668
31.2154998779297 0.775429725646973
31.2660007476807 0.712889075279236
31.316499710083 0.721690893173218
31.367000579834 0.758435845375061
31.4174995422363 0.777766942977905
31.4680004119873 0.774372816085815
31.5184993743896 0.7991943359375
31.5690002441406 0.755227327346802
31.619499206543 0.748007297515869
31.6700000762939 0.831176519393921
31.7205009460449 0.782843828201294
31.7709999084473 0.792811155319214
31.8215007781982 0.698869347572327
31.8719997406006 0.786436915397644
31.9225006103516 0.735780954360962
31.9729995727539 0.727354288101196
32.0234985351562 0.788998365402222
32.0740013122559 0.791568398475647
32.1245002746582 0.770161151885986
32.1749992370605 0.711954832077026
32.2254981994629 0.739490509033203
32.2760009765625 0.82089376449585
32.3264999389648 0.864379167556763
32.3769989013672 0.756609916687012
32.4275016784668 0.773277282714844
32.4780006408691 0.787419438362122
32.5284996032715 0.752961158752441
32.5789985656738 0.77812671661377
32.6295013427734 0.73661994934082
32.6800003051758 0.758741974830627
32.7304992675781 0.791004657745361
32.7809982299805 0.814350605010986
32.8315010070801 0.80201780796051
32.8819999694824 0.778494000434875
32.9324989318848 0.780287027359009
32.9830017089844 0.817946434020996
33.0335006713867 0.723970532417297
33.0839996337891 0.790661811828613
33.1344985961914 0.840004205703735
33.185001373291 0.71825647354126
33.2355003356934 0.750000238418579
33.2859992980957 0.775407791137695
33.336498260498 0.817633628845215
33.3870010375977 0.759968996047974
33.4375 0.76438844203949
33.4879989624023 0.785682439804077
33.538501739502 0.783162713050842
33.5890007019043 0.821820259094238
33.6394996643066 0.791805148124695
33.689998626709 0.794264554977417
33.7405014038086 0.730997085571289
33.7910003662109 0.759326696395874
33.8414993286133 0.758670210838318
33.8919982910156 0.772228002548218
33.9425010681152 0.772128105163574
33.9930000305176 0.813719272613525
34.0830001831055 0.732954144477844
34.1334991455078 0.732105255126953
34.1839981079102 0.790908813476562
34.2345008850098 0.717124938964844
34.2849998474121 0.788023233413696
34.3354988098145 0.7611243724823
34.3860015869141 0.729868412017822
34.4365005493164 0.788081169128418
34.4869995117188 0.74067485332489
34.5374984741211 0.736861348152161
34.5880012512207 0.779333233833313
34.638500213623 0.764529228210449
34.6889991760254 0.787387132644653
34.7394981384277 0.764506340026855
34.7900009155273 0.816732048988342
34.8404998779297 0.785972356796265
34.890998840332 0.762066602706909
34.9415016174316 0.724690914154053
34.992000579834 0.773396492004395
35.0424995422363 0.757375001907349
35.0929985046387 0.731074810028076
35.1435012817383 0.762843251228333
35.1940002441406 0.741803169250488
35.244499206543 0.781561613082886
35.2949981689453 0.835039138793945
35.3455009460449 0.751991510391235
35.3959999084473 0.774853706359863
35.4464988708496 0.730836868286133
35.4970016479492 0.82531476020813
35.5475006103516 0.77459180355072
35.5979995727539 0.804520130157471
35.6484985351562 0.778342604637146
35.6990013122559 0.736987233161926
35.7495002746582 0.74644136428833
35.7999992370605 0.730165719985962
35.8504981994629 0.755758762359619
35.9010009765625 0.76591968536377
35.9514999389648 0.73759126663208
36.0019989013672 0.735290288925171
36.0525016784668 0.802696228027344
36.1030006408691 0.723364591598511
36.1534996032715 0.750959157943726
36.2039985656738 0.803537368774414
36.2545013427734 0.770272731781006
36.3050003051758 0.77042031288147
36.3554992675781 0.797591686248779
36.4059982299805 0.755678653717041
36.4565010070801 0.740019798278809
36.5069999694824 0.745416164398193
36.5574989318848 0.802112340927124
36.6080017089844 0.756904125213623
36.6585006713867 0.84955906867981
36.7089996337891 0.784446477890015
36.7594985961914 0.727299332618713
36.810001373291 0.786526322364807
36.8605003356934 0.707242965698242
36.9109992980957 0.716300845146179
36.961498260498 0.773058176040649
37.0120010375977 0.710383653640747
37.0625 0.674910306930542
37.1129989624023 0.796873211860657
37.163501739502 0.736999869346619
37.2140007019043 0.739939570426941
37.2644996643066 0.745299577713013
37.314998626709 0.756789803504944
37.3655014038086 0.777848601341248
37.4160003662109 0.793868660926819
37.4664993286133 0.772263288497925
37.5169982910156 0.724249124526978
37.5675010681152 0.751112937927246
37.6180000305176 0.79115104675293
37.6684989929199 0.735765933990479
37.7190017700195 0.735412359237671
37.7695007324219 0.769576787948608
37.8199996948242 0.762354493141174
37.8704986572266 0.764907836914062
37.9210014343262 0.728689432144165
37.9715003967285 0.71013331413269
38.0219993591309 0.752989292144775
38.0724983215332 0.738360404968262
38.1230010986328 0.763335227966309
38.2239990234375 0.789020299911499
38.2745018005371 0.736003160476685
38.3250007629395 0.803433895111084
38.3754997253418 0.778277635574341
38.4259986877441 0.721231460571289
38.4765014648438 0.734101891517639
38.5270004272461 0.767963051795959
38.5774993896484 0.787610530853271
38.6279983520508 0.763746738433838
38.6785011291504 0.782297968864441
38.7290000915527 0.781981229782104
38.7794990539551 0.742547988891602
38.8300018310547 0.802083849906921
38.880500793457 0.72313117980957
38.9309997558594 0.778340578079224
38.9814987182617 0.746033668518066
39.0320014953613 0.777879476547241
39.0825004577637 0.748482704162598
39.132999420166 0.785430908203125
39.1834983825684 0.703299283981323
39.234001159668 0.81843638420105
39.2845001220703 0.766395330429077
39.3349990844727 0.739672660827637
39.3855018615723 0.751828193664551
39.4360008239746 0.732385396957397
39.486499786377 0.725691437721252
39.5369987487793 0.707613468170166
39.5875015258789 0.797231912612915
39.6380004882812 0.778131723403931
39.6884994506836 0.755543231964111
39.7389984130859 0.770387411117554
39.7895011901855 0.79528546333313
39.8400001525879 0.723607778549194
39.8904991149902 0.777525186538696
39.9410018920898 0.743781328201294
39.9915008544922 0.822089433670044
40.0419998168945 0.745891094207764
40.0924987792969 0.799014091491699
40.1430015563965 0.756925106048584
40.1935005187988 0.696311473846436
40.2439994812012 0.78045642375946
40.2944984436035 0.795124650001526
40.3450012207031 0.739500761032104
40.3955001831055 0.775603055953979
40.4459991455078 0.730754852294922
40.4964981079102 0.775060176849365
40.5470008850098 0.762014150619507
40.5974998474121 0.777019739151001
40.6479988098145 0.767009615898132
40.6985015869141 0.784340739250183
40.7490005493164 0.688289642333984
40.7994995117188 0.848651170730591
40.8894996643066 0.752428293228149
40.939998626709 0.75236964225769
40.9905014038086 0.801151752471924
41.0410003662109 0.797809362411499
41.0914993286133 0.788374900817871
41.1419982910156 0.756668210029602
41.1925010681152 0.812235116958618
41.2430000305176 0.770477771759033
41.2934989929199 0.787848949432373
41.3440017700195 0.741489410400391
41.3945007324219 0.728965163230896
41.4449996948242 0.726903438568115
41.4954986572266 0.751290559768677
41.5460014343262 0.781526923179626
41.5965003967285 0.763963937759399
41.6469993591309 0.704272270202637
41.6974983215332 0.798248052597046
41.7480010986328 0.791482210159302
41.7985000610352 0.794832944869995
41.8995018005371 0.696979522705078
41.9500007629395 0.757177114486694
42.0004997253418 0.796431303024292
42.0509986877441 0.753201961517334
42.1015014648438 0.808493614196777
42.2024993896484 0.68900728225708
42.2529983520508 0.727400779724121
42.3035011291504 0.782311677932739
42.3540000915527 0.760257959365845
42.4044990539551 0.775088906288147
42.4550018310547 0.808176517486572
42.505500793457 0.742633104324341
42.5559997558594 0.771599292755127
42.6064987182617 0.752995252609253
42.6570014953613 0.76815938949585
42.7075004577637 0.803283929824829
42.757999420166 0.809345722198486
42.8084983825684 0.70233690738678
42.859001159668 0.716738224029541
42.9095001220703 0.790936589241028
42.9599990844727 0.709660768508911
43.0105018615723 0.773537158966064
43.0610008239746 0.726093649864197
43.111499786377 0.800089955329895
43.1619987487793 0.799325704574585
43.2125015258789 0.795152425765991
43.3134994506836 0.742722511291504
43.3639984130859 0.707240104675293
43.4145011901855 0.731132030487061
43.4650001525879 0.768996953964233
43.5154991149902 0.810397624969482
43.5660018920898 0.720351219177246
43.6165008544922 0.749289393424988
43.6669998168945 0.794222235679626
43.7174987792969 0.744240283966064
43.7680015563965 0.72266411781311
43.8185005187988 0.718254566192627
43.8689994812012 0.723442792892456
43.9194984436035 0.792704224586487
43.9700012207031 0.714730262756348
44.0205001831055 0.748256683349609
44.0709991455078 0.751367330551147
44.1214981079102 0.749424695968628
44.1720008850098 0.731172323226929
44.2224998474121 0.765899419784546
44.2729988098145 0.706301689147949
44.3235015869141 0.707992792129517
44.3740005493164 0.817655324935913
44.4244995117188 0.741783142089844
44.4749984741211 0.766367554664612
44.5255012512207 0.782696723937988
44.576000213623 0.734307527542114
44.6264991760254 0.769966602325439
44.6769981384277 0.735522270202637
44.7275009155273 0.711630344390869
44.7779998779297 0.78603732585907
44.828498840332 0.754549622535706
44.8790016174316 0.787854671478271
44.929500579834 0.719613075256348
44.9799995422363 0.708007097244263
45.0304985046387 0.731143832206726
45.0810012817383 0.785153746604919
45.1315002441406 0.777728676795959
45.181999206543 0.783581018447876
45.2324981689453 0.71252179145813
45.2830009460449 0.751304268836975
45.3334999084473 0.708108186721802
45.3839988708496 0.77268123626709
45.4345016479492 0.727410078048706
45.4850006103516 0.794347643852234
45.5354995727539 0.781392574310303
45.5859985351562 0.724746465682983
45.6365013122559 0.798988103866577
45.6870002746582 0.787853479385376
45.7374992370605 0.76201868057251
45.7879981994629 0.781189322471619
45.8385009765625 0.745123386383057
45.8889999389648 0.733356595039368
45.9394989013672 0.670325517654419
45.9900016784668 0.74026095867157
46.0405006408691 0.764348745346069
46.0909996032715 0.758523941040039
46.1414985656738 0.738323211669922
46.1920013427734 0.732784271240234
46.2425003051758 0.761639356613159
46.2929992675781 0.719401597976685
46.3434982299805 0.72705602645874
46.3940010070801 0.719345092773438
46.4949989318848 0.718071460723877
46.5455017089844 0.773359298706055
46.5960006713867 0.735912919044495
46.6464996337891 0.718677520751953
46.6969985961914 0.753274083137512
46.747501373291 0.752894878387451
46.7980003356934 0.835673570632935
46.8484992980957 0.696482181549072
46.898998260498 0.719981670379639
46.9495010375977 0.759916543960571
47 0.756635189056396
47.0504989624023 0.79167640209198
47.101001739502 0.724578142166138
47.1515007019043 0.704061269760132
47.2019996643066 0.77896523475647
47.252498626709 0.729599952697754
47.3030014038086 0.719156503677368
47.3535003662109 0.758270740509033
47.4039993286133 0.716138243675232
47.4544982910156 0.688333630561829
47.5050010681152 0.763563632965088
47.5555000305176 0.803845763206482
47.6059989929199 0.807941436767578
47.6959991455078 0.733655333518982
47.7464981079102 0.81182599067688
47.7970008850098 0.751199960708618
47.8474998474121 0.730546951293945
47.8979988098145 0.680961608886719
47.9485015869141 0.749789953231812
47.9990005493164 0.773145198822021
48.0494995117188 0.708196640014648
48.0999984741211 0.729140758514404
48.1505012512207 0.762332439422607
48.201000213623 0.767854928970337
48.2514991760254 0.760297060012817
48.3019981384277 0.760338068008423
48.3525009155273 0.711060285568237
48.453498840332 0.795443296432495
48.5040016174316 0.769619941711426
48.554500579834 0.763467907905579
48.6049995422363 0.77911651134491
48.6554985046387 0.734999656677246
48.7060012817383 0.793083429336548
48.7565002441406 0.74151885509491
48.806999206543 0.758155822753906
48.8574981689453 0.776951551437378
48.9080009460449 0.771422863006592
48.9584999084473 0.723706483840942
49.0089988708496 0.794073343276978
49.0595016479492 0.770888328552246
49.1100006103516 0.790174007415771
49.1604995727539 0.752176761627197
49.2109985351562 0.754334449768066
49.2615013122559 0.74830174446106
49.3120002746582 0.727766275405884
49.3624992370605 0.764295339584351
49.4129981994629 0.757431268692017
49.4635009765625 0.755951642990112
49.5139999389648 0.756285309791565
49.5644989013672 0.719352960586548
49.6150016784668 0.780269622802734
49.6655006408691 0.781636118888855
49.7159996032715 0.763785362243652
49.7664985656738 0.701248407363892
49.8170013427734 0.758328795433044
49.8675003051758 0.740283489227295
49.9179992675781 0.718703985214233
49.9684982299805 0.717601895332336
50.0190010070801 0.760368466377258
50.0694999694824 0.775889277458191
50.1199989318848 0.803777933120728
50.1705017089844 0.76343560218811
50.2210006713867 0.749812602996826
50.2714996337891 0.707252740859985
50.3219985961914 0.742767333984375
50.372501373291 0.723408341407776
50.4230003356934 0.732929825782776
50.4734992980957 0.72498607635498
50.523998260498 0.763713121414185
50.5745010375977 0.688885927200317
50.625 0.719950437545776
50.6754989624023 0.747676968574524
50.726001739502 0.77965521812439
50.7765007019043 0.750913143157959
50.8269996643066 0.743356227874756
50.877498626709 0.768162846565247
50.9280014038086 0.717194080352783
50.9785003662109 0.686100482940674
51.0289993286133 0.690957546234131
51.0794982910156 0.798218488693237
51.1300010681152 0.739673614501953
51.1805000305176 0.793982028961182
51.2309989929199 0.801084518432617
51.2815017700195 0.752212524414062
51.3320007324219 0.804732322692871
51.3824996948242 0.76684844493866
51.4329986572266 0.738772869110107
51.4835014343262 0.719394683837891
51.5340003967285 0.776478052139282
51.5844993591309 0.772618055343628
51.6349983215332 0.721114873886108
51.6855010986328 0.743191361427307
51.7360000610352 0.735124826431274
51.7864990234375 0.745086669921875
51.8370018005371 0.68775749206543
51.8875007629395 0.779264688491821
51.9379997253418 0.735960960388184
51.9884986877441 0.776681065559387
52.0390014648438 0.736335635185242
52.0895004272461 0.762910842895508
52.1399993896484 0.733888626098633
52.1904983520508 0.73943305015564
52.2410011291504 0.719806432723999
52.2915000915527 0.734899997711182
52.3419990539551 0.774802565574646
52.3925018310547 0.703278064727783
52.443000793457 0.712183356285095
52.4934997558594 0.747934579849243
52.5439987182617 0.767704248428345
52.5945014953613 0.754345178604126
52.6450004577637 0.716174840927124
52.695499420166 0.705507040023804
52.7459983825684 0.711942434310913
52.796501159668 0.711681485176086
52.8470001220703 0.755648136138916
52.8974990844727 0.70796012878418
52.9480018615723 0.736639380455017
52.9985008239746 0.750003695487976
53.048999786377 0.742479801177979
53.0994987487793 0.799535274505615
53.1500015258789 0.743632435798645
53.2005004882812 0.712644577026367
53.2509994506836 0.778841257095337
53.3014984130859 0.796595573425293
53.3520011901855 0.717291831970215
53.4025001525879 0.730656623840332
53.4529991149902 0.735715627670288
53.5035018920898 0.831419110298157
53.5540008544922 0.753753542900085
53.6044998168945 0.68544340133667
53.6549987792969 0.677651882171631
53.7055015563965 0.737824320793152
53.7560005187988 0.734702587127686
53.8064994812012 0.783039808273315
53.9075012207031 0.755413293838501
53.9580001831055 0.735845923423767
54.0084991455078 0.749195098876953
54.0589981079102 0.721801042556763
54.1095008850098 0.741638660430908
54.1599998474121 0.710006713867188
54.2104988098145 0.770365953445435
54.2610015869141 0.74601686000824
54.3115005493164 0.772526264190674
54.3619995117188 0.785517454147339
54.4124984741211 0.748307824134827
54.502498626709 0.767035126686096
54.5530014038086 0.802554845809937
54.6035003662109 0.781777858734131
54.6539993286133 0.789411664009094
54.7044982910156 0.729541540145874
54.7550010681152 0.717588663101196
54.8055000305176 0.714856743812561
54.8559989929199 0.720639944076538
54.9065017700195 0.745102882385254
54.9570007324219 0.71981954574585
55.0074996948242 0.794863104820251
55.0579986572266 0.826261758804321
55.1085014343262 0.745218992233276
55.1590003967285 0.726314306259155
55.2094993591309 0.742315530776978
55.2599983215332 0.734355449676514
55.3105010986328 0.757873296737671
55.3610000610352 0.71778392791748
55.4114990234375 0.758221387863159
55.4620018005371 0.687071800231934
55.5125007629395 0.758835911750793
55.5629997253418 0.773587822914124
55.6134986877441 0.799013614654541
55.6640014648438 0.790026426315308
55.7145004272461 0.773379325866699
55.7649993896484 0.720982551574707
55.8154983520508 0.758706331253052
55.8660011291504 0.759509801864624
55.9165000915527 0.773306727409363
55.9669990539551 0.747984886169434
56.0175018310547 0.733955860137939
56.068000793457 0.809328556060791
56.1184997558594 0.733072876930237
56.1689987182617 0.830848813056946
56.2195014953613 0.761266827583313
56.2700004577637 0.722243309020996
56.320499420166 0.700474977493286
56.3709983825684 0.762409448623657
56.421501159668 0.761145114898682
56.4720001220703 0.755666494369507
56.5224990844727 0.764961004257202
56.5730018615723 0.76491641998291
56.6235008239746 0.707166433334351
56.673999786377 0.739827632904053
56.7244987487793 0.759500741958618
56.7750015258789 0.751086831092834
56.8255004882812 0.749444961547852
56.8759994506836 0.753910541534424
56.9264984130859 0.750746726989746
56.9770011901855 0.755735158920288
57.0275001525879 0.751354098320007
57.0779991149902 0.828075408935547
57.1285018920898 0.781681060791016
57.1790008544922 0.727982759475708
57.2294998168945 0.769304275512695
57.2799987792969 0.653461694717407
57.3810005187988 0.774831533432007
57.4314994812012 0.79004967212677
57.4819984436035 0.742215871810913
57.5325012207031 0.733242511749268
57.5830001831055 0.799089431762695
57.6334991455078 0.712654829025269
57.6839981079102 0.712151169776917
57.7345008850098 0.762560367584229
57.7849998474121 0.741552829742432
57.8354988098145 0.778213500976562
57.8860015869141 0.672776341438293
57.9365005493164 0.761041522026062
57.9869995117188 0.780697345733643
58.0374984741211 0.814862728118896
58.0880012512207 0.799186706542969
58.138500213623 0.790229558944702
58.1889991760254 0.770699501037598
58.2394981384277 0.753058195114136
58.2900009155273 0.754015207290649
58.3404998779297 0.767069697380066
58.390998840332 0.750094175338745
58.4415016174316 0.717978715896606
58.492000579834 0.661203503608704
58.5424995422363 0.714504718780518
58.5929985046387 0.758800387382507
58.6435012817383 0.703096270561218
58.6940002441406 0.776005506515503
58.744499206543 0.783000469207764
58.7949981689453 0.756811618804932
58.8455009460449 0.783992171287537
58.8959999084473 0.720405578613281
58.9464988708496 0.737668991088867
58.9970016479492 0.765876531600952
59.0475006103516 0.719648003578186
59.0979995727539 0.792042136192322
59.1484985351562 0.735601663589478
59.1990013122559 0.802437901496887
59.2495002746582 0.745250582695007
59.2999992370605 0.770925045013428
59.3504981994629 0.721818208694458
59.4010009765625 0.737412929534912
59.4514999389648 0.79345166683197
59.5019989013672 0.782673358917236
59.5525016784668 0.713094115257263
59.6030006408691 0.779705882072449
59.6534996032715 0.801975250244141
59.7039985656738 0.67673659324646
59.7545013427734 0.799230337142944
59.8050003051758 0.704931616783142
59.8554992675781 0.678631067276001
59.9059982299805 0.766062259674072
59.9565010070801 0.773484230041504
60.0069999694824 0.712079405784607
60.0574989318848 0.721534848213196
60.1080017089844 0.755290985107422
60.1585006713867 0.711061835289001
60.2089996337891 0.737466216087341
60.2594985961914 0.752777338027954
60.310001373291 0.675204873085022
60.3605003356934 0.750214576721191
60.4109992980957 0.748475909233093
60.461498260498 0.784636259078979
60.5120010375977 0.726673722267151
60.5625 0.718683242797852
60.6129989624023 0.739492654800415
60.663501739502 0.716068267822266
60.7140007019043 0.7351393699646
60.7644996643066 0.772057771682739
60.814998626709 0.70680844783783
60.8655014038086 0.737092733383179
60.9160003662109 0.762561321258545
60.9664993286133 0.722618818283081
61.0169982910156 0.703928470611572
61.0675010681152 0.736378073692322
61.1180000305176 0.736621141433716
61.1684989929199 0.78397274017334
61.2190017700195 0.712296485900879
61.3089981079102 0.705812215805054
61.3595008850098 0.71754264831543
61.4099998474121 0.755199551582336
61.4604988098145 0.715948104858398
61.5110015869141 0.722876906394958
61.5615005493164 0.716342926025391
61.6119995117188 0.745553255081177
61.6624984741211 0.732771873474121
61.7130012512207 0.731760025024414
61.763500213623 0.736589431762695
61.8139991760254 0.745841264724731
61.8644981384277 0.750292301177979
61.9150009155273 0.734362602233887
61.9654998779297 0.710237979888916
62.015998840332 0.733942270278931
62.0665016174316 0.721236228942871
62.1674995422363 0.708174347877502
62.2179985046387 0.804396510124207
62.2685012817383 0.745505809783936
62.3190002441406 0.74085259437561
62.369499206543 0.756412029266357
62.4199981689453 0.751965284347534
62.4705009460449 0.780028581619263
62.5209999084473 0.796916007995605
62.5714988708496 0.735863208770752
62.6220016479492 0.750994443893433
62.6725006103516 0.808901906013489
62.7229995727539 0.775475978851318
62.7734985351562 0.70146644115448
62.8240013122559 0.70787501335144
62.8745002746582 0.75264573097229
62.9249992370605 0.725242137908936
62.9754981994629 0.769077062606812
63.0260009765625 0.711097955703735
63.0764999389648 0.745281338691711
63.1269989013672 0.754385948181152
63.1775016784668 0.788336515426636
63.2280006408691 0.721104860305786
63.2784996032715 0.71091890335083
63.3289985656738 0.682147860527039
63.3795013427734 0.694556951522827
63.4300003051758 0.755207777023315
63.4804992675781 0.755067110061646
63.5309982299805 0.708694815635681
63.6319999694824 0.707232236862183
63.6824989318848 0.73644757270813
63.7330017089844 0.725839972496033
63.7835006713867 0.749150276184082
63.8339996337891 0.75444233417511
63.8844985961914 0.76338267326355
63.935001373291 0.747702717781067
63.9855003356934 0.716082096099854
64.036003112793 0.739349246025085
64.0865020751953 0.72837245464325
64.1370010375977 0.745526313781738
64.1875 0.730457305908203
64.2379989624023 0.720646142959595
64.2884979248047 0.703088045120239
64.338996887207 0.717741131782532
64.3895034790039 0.741251707077026
64.4400024414062 0.748061895370483
64.4905014038086 0.789693593978882
64.5410003662109 0.701528787612915
64.5914993286133 0.704714059829712
64.6419982910156 0.759968042373657
64.692497253418 0.701374769210815
64.7429962158203 0.730420351028442
64.7935028076172 0.687295436859131
64.8440017700195 0.712416529655457
64.8945007324219 0.745101451873779
64.9449996948242 0.712224721908569
64.9954986572266 0.714827179908752
65.0459976196289 0.761056661605835
65.0964965820312 0.748603105545044
65.1470031738281 0.664953947067261
65.1975021362305 0.740052700042725
65.2480010986328 0.672617793083191
65.2985000610352 0.789110064506531
65.3489990234375 0.713261604309082
65.3994979858398 0.77104377746582
65.4499969482422 0.762192010879517
65.5005035400391 0.670436382293701
65.5510025024414 0.742037057876587
65.6015014648438 0.747316837310791
65.6520004272461 0.746216297149658
65.7024993896484 0.730761289596558
65.7529983520508 0.722268342971802
65.8034973144531 0.70127534866333
65.8539962768555 0.745116949081421
65.9045028686523 0.699036121368408
65.9550018310547 0.765220403671265
66.005500793457 0.729776740074158
66.0559997558594 0.76500678062439
66.1064987182617 0.734936714172363
66.1569976806641 0.711202621459961
66.2074966430664 0.702942609786987
66.2580032348633 0.746399164199829
66.3085021972656 0.755703449249268
66.359001159668 0.736084818840027
66.4095001220703 0.731228113174438
66.4599990844727 0.684532761573792
66.510498046875 0.768973350524902
66.5609970092773 0.748118758201599
66.6115036010742 0.771215558052063
66.6620025634766 0.716915130615234
66.7125015258789 0.710469007492065
66.7630004882812 0.729418754577637
66.8134994506836 0.743340015411377
66.8639984130859 0.778033018112183
66.9144973754883 0.784775972366333
66.9649963378906 0.761824607849121
67.0155029296875 0.743617057800293
67.0660018920898 0.688686847686768
67.1165008544922 0.684138774871826
67.1669998168945 0.731260657310486
67.2174987792969 0.757173538208008
67.2679977416992 0.69607138633728
67.3184967041016 0.691041946411133
67.3690032958984 0.788724899291992
67.4195022583008 0.765285968780518
67.4700012207031 0.76556932926178
67.5205001831055 0.733990073204041
67.5709991455078 0.724417686462402
67.6214981079102 0.744265079498291
67.6719970703125 0.759466886520386
67.7225036621094 0.762748241424561
67.7730026245117 0.78145694732666
67.8235015869141 0.694270849227905
67.8740005493164 0.71843683719635
67.9244995117188 0.776649475097656
67.9749984741211 0.704651117324829
68.0254974365234 0.722672700881958
68.1155014038086 0.713880777359009
68.1660003662109 0.785418748855591
68.2164993286133 0.72576904296875
68.2669982910156 0.759565591812134
68.317497253418 0.730601787567139
68.3679962158203 0.72706413269043
68.4185028076172 0.712060809135437
68.4690017700195 0.782330751419067
68.5195007324219 0.685469031333923
68.5699996948242 0.74100661277771
68.6204986572266 0.783223390579224
68.7214965820312 0.719300150871277
68.8225021362305 0.736918210983276
68.8730010986328 0.754685878753662
68.9235000610352 0.741624355316162
68.9739990234375 0.714374303817749
69.0244979858398 0.732889413833618
69.0749969482422 0.703046560287476
69.1255035400391 0.748660326004028
69.1760025024414 0.726566076278687
69.2265014648438 0.727247714996338
69.2770004272461 0.759584546089172
69.3779983520508 0.749431133270264
69.4284973144531 0.771005392074585
69.4789962768555 0.720421552658081
69.5295028686523 0.742816925048828
69.5800018310547 0.715883493423462
69.630500793457 0.725180745124817
69.6809997558594 0.70025897026062
69.7819976806641 0.706063508987427
69.8324966430664 0.753689050674438
69.8830032348633 0.697950839996338
69.9335021972656 0.685946702957153
69.984001159668 0.718786001205444
70.0345001220703 0.766425728797913
70.0849990844727 0.716965675354004
70.135498046875 0.710321187973022
70.1859970092773 0.755200386047363
70.2365036010742 0.749755620956421
70.2870025634766 0.689054012298584
70.3375015258789 0.75646448135376
70.3880004882812 0.716862440109253
70.4384994506836 0.722905397415161
70.4889984130859 0.727092385292053
70.5394973754883 0.723666191101074
70.5899963378906 0.728030681610107
70.6405029296875 0.760479688644409
70.6910018920898 0.726423740386963
70.7415008544922 0.769862413406372
70.7919998168945 0.751169919967651
70.8424987792969 0.715852022171021
70.8929977416992 0.706475734710693
70.9434967041016 0.691256046295166
70.9940032958984 0.737627744674683
71.0445022583008 0.683286309242249
71.0950012207031 0.721902132034302
71.1455001831055 0.764796614646912
71.1959991455078 0.737550854682922
71.2464981079102 0.725905656814575
71.2969970703125 0.705800294876099
71.3475036621094 0.772032380104065
71.3980026245117 0.717230081558228
71.4485015869141 0.705476045608521
71.4990005493164 0.727869987487793
71.5494995117188 0.70344614982605
71.5999984741211 0.711328983306885
71.6504974365234 0.771178960800171
71.7009963989258 0.711803197860718
71.7515029907227 0.739151477813721
71.802001953125 0.695243358612061
71.8525009155273 0.729748725891113
71.9029998779297 0.723797559738159
71.953498840332 0.730515718460083
72.0039978027344 0.772948980331421
72.0544967651367 0.771832942962646
72.1050033569336 0.739722490310669
72.1555023193359 0.725656747817993
72.2060012817383 0.722299337387085
72.2565002441406 0.71275782585144
72.306999206543 0.782176733016968
72.3574981689453 0.722762584686279
72.4079971313477 0.721358418464661
72.4585037231445 0.702340602874756
72.5090026855469 0.744198322296143
72.5595016479492 0.710648775100708
72.6100006103516 0.768377065658569
72.6604995727539 0.752939701080322
72.7109985351562 0.734251141548157
72.7614974975586 0.779747247695923
72.8119964599609 0.712618112564087
72.8625030517578 0.738158941268921
72.9130020141602 0.721999406814575
72.9635009765625 0.747955799102783
73.0139999389648 0.702596187591553
73.0644989013672 0.763939023017883
73.1149978637695 0.784187316894531
73.1654968261719 0.727228283882141
73.2160034179688 0.687380313873291
73.2665023803711 0.704878091812134
73.3170013427734 0.75064492225647
73.3675003051758 0.724537372589111
73.4179992675781 0.7442786693573
73.4684982299805 0.678590297698975
73.5189971923828 0.743058919906616
73.5695037841797 0.704508066177368
73.620002746582 0.72858190536499
73.6705017089844 0.724695205688477
73.7210006713867 0.722928047180176
73.7714996337891 0.769197940826416
73.8219985961914 0.745968222618103
73.8724975585938 0.780840635299683
73.9229965209961 0.647984504699707
73.973503112793 0.763930559158325
74.0240020751953 0.756873846054077
74.0745010375977 0.716333389282227
74.125 0.746092677116394
74.1754989624023 0.71798574924469
74.2259979248047 0.756711721420288
74.276496887207 0.724350452423096
74.3270034790039 0.730456471443176
74.3775024414062 0.726929664611816
74.4280014038086 0.761913537979126
74.4785003662109 0.754754066467285
74.5289993286133 0.745611548423767
74.5794982910156 0.726853847503662
74.629997253418 0.755697011947632
74.6804962158203 0.742287516593933
74.7310028076172 0.711636781692505
74.7815017700195 0.744935750961304
74.8320007324219 0.722970485687256
74.9219970703125 0.669672846794128
75.0230026245117 0.75949501991272
75.0735015869141 0.723786234855652
75.1240005493164 0.741497755050659
75.1744995117188 0.745370626449585
75.2249984741211 0.721737861633301
75.2754974365234 0.751875162124634
75.3259963989258 0.685591101646423
75.3765029907227 0.760040521621704
75.427001953125 0.784210681915283
75.4775009155273 0.703539967536926
75.5279998779297 0.768890380859375
75.578498840332 0.722097158432007
75.6289978027344 0.69974946975708
75.6794967651367 0.739152908325195
75.7300033569336 0.749184846878052
75.7805023193359 0.774050951004028
75.8310012817383 0.747185111045837
75.931999206543 0.708730816841125
75.9824981689453 0.747832298278809
76.0329971313477 0.777558326721191
76.0835037231445 0.783201694488525
76.1340026855469 0.77829122543335
76.1845016479492 0.716981053352356
76.2350006103516 0.708298921585083
76.2854995727539 0.716684341430664
76.3359985351562 0.778168439865112
76.3864974975586 0.755326271057129
76.4369964599609 0.721090078353882
76.4875030517578 0.747601270675659
76.5380020141602 0.709160089492798
76.5885009765625 0.766489744186401
76.6389999389648 0.690750122070312
76.6894989013672 0.761866569519043
76.7399978637695 0.741702318191528
76.7904968261719 0.736800074577332
76.8410034179688 0.690168619155884
76.8915023803711 0.655499696731567
76.9420013427734 0.720610857009888
76.9925003051758 0.72731077671051
77.0429992675781 0.698343992233276
77.0934982299805 0.729591012001038
77.1439971923828 0.682459592819214
77.1945037841797 0.688080668449402
77.245002746582 0.732036352157593
77.2955017089844 0.693199753761292
77.3460006713867 0.708839416503906
77.3964996337891 0.744633197784424
77.4469985961914 0.727089524269104
77.4974975585938 0.718051671981812
77.5479965209961 0.700117588043213
77.598503112793 0.734691858291626
77.6490020751953 0.808823585510254
77.6995010375977 0.739612936973572
77.8004989624023 0.697964787483215
77.8509979248047 0.762465476989746
77.901496887207 0.69203507900238
77.9520034790039 0.690862774848938
78.0025024414062 0.730691432952881
78.1035003662109 0.731703281402588
78.1539993286133 0.709469795227051
78.2044982910156 0.736267566680908
78.254997253418 0.705540180206299
78.3054962158203 0.692083358764648
78.3560028076172 0.697298049926758
78.4065017700195 0.75206470489502
78.4570007324219 0.7383873462677
78.5074996948242 0.657185554504395
78.5579986572266 0.692623376846313
78.6084976196289 0.694406270980835
78.6589965820312 0.747807502746582
78.7095031738281 0.710916042327881
78.7600021362305 0.722832679748535
78.8105010986328 0.76682186126709
78.8610000610352 0.732545852661133
78.9114990234375 0.695425629615784
78.9619979858398 0.666321516036987
79.0124969482422 0.73343551158905
79.0630035400391 0.667537212371826
79.1135025024414 0.685742616653442
79.1640014648438 0.755419969558716
79.2145004272461 0.720200061798096
79.2649993896484 0.740761041641235
79.3154983520508 0.713257789611816
79.3659973144531 0.735076069831848
79.4164962768555 0.720549583435059
79.4670028686523 0.812580108642578
79.5175018310547 0.665613532066345
79.568000793457 0.741803407669067
79.6184997558594 0.736504077911377
79.6689987182617 0.716895341873169
79.7194976806641 0.762809276580811
79.7699966430664 0.748422265052795
79.8205032348633 0.778092861175537
79.8710021972656 0.732706785202026
79.921501159668 0.74860668182373
79.9720001220703 0.711703062057495
80.0224990844727 0.728139758110046
80.072998046875 0.698661327362061
80.1234970092773 0.70667576789856
80.1740036010742 0.790961384773254
80.2245025634766 0.716474533081055
80.2750015258789 0.696226119995117
80.3255004882812 0.741301894187927
80.3759994506836 0.702605724334717
80.4264984130859 0.700518488883972
80.4769973754883 0.708768129348755
80.5274963378906 0.673789501190186
80.5780029296875 0.715840339660645
80.6285018920898 0.703766703605652
80.6790008544922 0.828372001647949
80.7294998168945 0.703631162643433
80.7799987792969 0.796644687652588
80.8304977416992 0.771397829055786
80.8809967041016 0.700220584869385
80.9315032958984 0.72419548034668
80.9820022583008 0.72353196144104
81.0325012207031 0.709246277809143
81.0830001831055 0.726162910461426
81.1334991455078 0.645723581314087
81.1839981079102 0.739480972290039
81.2344970703125 0.75799036026001
81.2850036621094 0.779589295387268
81.3355026245117 0.716166377067566
81.3860015869141 0.773140430450439
81.4365005493164 0.740296840667725
81.4869995117188 0.7369784116745
81.5374984741211 0.708802938461304
81.5879974365234 0.707847356796265
81.6384963989258 0.724608898162842
81.7285003662109 0.721803426742554
81.7789993286133 0.806886672973633
81.8294982910156 0.731446266174316
81.879997253418 0.717194557189941
81.9304962158203 0.657720446586609
81.9810028076172 0.733004808425903
82.0315017700195 0.79193913936615
82.0820007324219 0.745615124702454
82.1324996948242 0.6607586145401
82.1829986572266 0.699508190155029
82.2334976196289 0.799851655960083
82.2839965820312 0.70899486541748
82.3345031738281 0.738950490951538
82.3850021362305 0.723217606544495
82.4355010986328 0.757806539535522
82.4860000610352 0.702470541000366
82.5364990234375 0.737528800964355
82.5869979858398 0.708984136581421
82.6374969482422 0.715732336044312
82.6880035400391 0.771584987640381
82.7385025024414 0.726524353027344
82.7890014648438 0.731080055236816
82.8395004272461 0.722063660621643
82.9404983520508 0.694299221038818
82.9909973144531 0.721748471260071
83.0414962768555 0.69654369354248
83.0920028686523 0.7521151304245
83.1425018310547 0.805048942565918
83.193000793457 0.70062243938446
83.2434997558594 0.705729961395264
83.2939987182617 0.744211077690125
83.3444976806641 0.730239033699036
83.3949966430664 0.731204748153687
83.4455032348633 0.735727429389954
83.4960021972656 0.77616548538208
83.546501159668 0.756887078285217
83.5970001220703 0.717900037765503
83.6474990844727 0.733223915100098
83.697998046875 0.730483770370483
83.7484970092773 0.73384428024292
83.7990036010742 0.676587581634521
83.8495025634766 0.730327844619751
83.9000015258789 0.714028000831604
83.9505004882812 0.728284120559692
84.0009994506836 0.781021356582642
84.1019973754883 0.746982097625732
84.1524963378906 0.703660011291504
84.2030029296875 0.669697284698486
84.2535018920898 0.694755673408508
84.3040008544922 0.713525295257568
84.3544998168945 0.694901943206787
84.4049987792969 0.7455894947052
84.4554977416992 0.698668718338013
84.5059967041016 0.732982277870178
84.5565032958984 0.77067232131958
84.6070022583008 0.747018337249756
84.6575012207031 0.683683395385742
84.7080001831055 0.74235212802887
84.7584991455078 0.704534769058228
84.8089981079102 0.69785213470459
84.8594970703125 0.733072876930237
84.9100036621094 0.776559114456177
84.9605026245117 0.793692708015442
85.0110015869141 0.737777233123779
85.0615005493164 0.701697707176208
85.1119995117188 0.702129244804382
85.1624984741211 0.737603187561035
85.2129974365234 0.725143551826477
85.2634963989258 0.695819616317749
85.3140029907227 0.688011884689331
85.364501953125 0.81218409538269
85.4150009155273 0.702596068382263
85.4654998779297 0.749188423156738
85.515998840332 0.692153930664062
85.5664978027344 0.763789176940918
85.6169967651367 0.74437141418457
85.6675033569336 0.729079961776733
85.7180023193359 0.686769723892212
85.7685012817383 0.739903450012207
85.8190002441406 0.689525365829468
85.869499206543 0.751261711120605
85.9199981689453 0.709982395172119
85.9704971313477 0.715646147727966
86.0210037231445 0.72763192653656
86.0715026855469 0.688475131988525
86.1220016479492 0.714929223060608
86.1725006103516 0.729886293411255
86.2229995727539 0.708232641220093
86.2734985351562 0.737510323524475
86.3239974975586 0.733415126800537
86.3744964599609 0.763232588768005
86.4250030517578 0.69064998626709
86.4755020141602 0.686341404914856
86.5764999389648 0.750059843063354
86.6269989013672 0.772371768951416
86.6774978637695 0.684357166290283
86.7279968261719 0.692286014556885
86.7785034179688 0.71770977973938
86.8290023803711 0.693886756896973
86.8795013427734 0.800776600837708
86.9300003051758 0.69228458404541
86.9804992675781 0.737450838088989
87.0309982299805 0.763159036636353
87.0814971923828 0.726683616638184
87.1320037841797 0.708321094512939
87.182502746582 0.699613451957703
87.2330017089844 0.715452075004578
87.2835006713867 0.721017599105835
87.3339996337891 0.729243516921997
87.3844985961914 0.760809540748596
87.4349975585938 0.675950527191162
87.4854965209961 0.721117734909058
87.536003112793 0.711002588272095
87.5865020751953 0.652456045150757
87.6370010375977 0.755555391311646
87.6875 0.706696271896362
87.7379989624023 0.733294129371643
87.7884979248047 0.698477745056152
87.838996887207 0.71340799331665
87.8895034790039 0.735808372497559
87.9400024414062 0.767948865890503
87.9905014038086 0.70789623260498
88.0410003662109 0.6904376745224
88.0914993286133 0.717140197753906
88.1419982910156 0.689135193824768
88.192497253418 0.711772680282593
88.2429962158203 0.728975534439087
88.2935028076172 0.744096994400024
88.3440017700195 0.682365894317627
88.3945007324219 0.704226493835449
88.4449996948242 0.755594968795776
88.5350036621094 0.751471281051636
88.5855026245117 0.695250988006592
88.6360015869141 0.692441463470459
88.6865005493164 0.734204053878784
88.7369995117188 0.689286470413208
88.7874984741211 0.685758829116821
88.8379974365234 0.776061058044434
88.8884963989258 0.698006391525269
88.9390029907227 0.696490287780762
88.989501953125 0.704195737838745
89.0400009155273 0.716703176498413
89.0904998779297 0.720351815223694
89.140998840332 0.732125520706177
89.1914978027344 0.685632109642029
89.2419967651367 0.704676866531372
89.2925033569336 0.69104790687561
89.3430023193359 0.739141821861267
89.3935012817383 0.742353439331055
89.4440002441406 0.705704689025879
89.494499206543 0.724333524703979
89.5449981689453 0.680898189544678
89.5954971313477 0.74293065071106
89.6460037231445 0.755578517913818
89.6965026855469 0.735974788665771
89.7470016479492 0.699163198471069
89.7975006103516 0.703516721725464
89.8479995727539 0.731102466583252
89.8984985351562 0.752965688705444
89.9489974975586 0.748775959014893
89.9994964599609 0.722321748733521
90.0500030517578 0.676743030548096
90.1005020141602 0.736845731735229
90.1510009765625 0.719794034957886
90.2014999389648 0.727868676185608
90.2519989013672 0.697771072387695
90.3024978637695 0.731094121932983
90.3529968261719 0.712161302566528
90.4035034179688 0.697749018669128
90.4540023803711 0.737828254699707
90.5045013427734 0.68274974822998
90.5550003051758 0.737945318222046
90.6054992675781 0.738727807998657
90.6559982299805 0.757511973381042
90.7064971923828 0.620644807815552
90.7570037841797 0.726577997207642
90.807502746582 0.748727321624756
90.8580017089844 0.740017414093018
90.9085006713867 0.721590995788574
90.9589996337891 0.781929969787598
91.0094985961914 0.702675104141235
91.0599975585938 0.673851013183594
91.1104965209961 0.711211919784546
91.161003112793 0.670292615890503
91.2115020751953 0.684046626091003
91.2620010375977 0.729949235916138
91.3125 0.755743503570557
91.3629989624023 0.696460127830505
91.4134979248047 0.709811925888062
91.463996887207 0.696452140808105
91.5145034790039 0.756282806396484
91.5650024414062 0.71795117855072
91.6155014038086 0.759972095489502
91.6660003662109 0.742814660072327
91.7164993286133 0.715543270111084
91.7669982910156 0.711041212081909
91.817497253418 0.775838613510132
91.8679962158203 0.756669521331787
91.9185028076172 0.728492736816406
91.9690017700195 0.712706327438354
92.0195007324219 0.713855981826782
92.0699996948242 0.691189765930176
92.1204986572266 0.753524303436279
92.1709976196289 0.670914649963379
92.2214965820312 0.714912414550781
92.2720031738281 0.725672245025635
92.3225021362305 0.695106029510498
92.3730010986328 0.737362861633301
92.4235000610352 0.680797815322876
92.4739990234375 0.669656276702881
92.5244979858398 0.742115259170532
92.5749969482422 0.737236261367798
92.6255035400391 0.714880704879761
92.6760025024414 0.675206422805786
92.7265014648438 0.76464319229126
92.7770004272461 0.672940492630005
92.8274993896484 0.663560390472412
92.8779983520508 0.687732458114624
92.9284973144531 0.676859021186829
92.9789962768555 0.697657585144043
93.0295028686523 0.670646905899048
93.0800018310547 0.686901211738586
93.130500793457 0.689159631729126
93.1809997558594 0.729359149932861
93.2314987182617 0.757188558578491
93.2819976806641 0.803777456283569
93.3324966430664 0.727107167243958
93.3830032348633 0.707613825798035
93.4335021972656 0.74164617061615
93.484001159668 0.71111011505127
93.5345001220703 0.705296874046326
93.5849990844727 0.741127133369446
93.635498046875 0.68054461479187
93.6859970092773 0.705912232398987
93.7365036010742 0.755588412284851
93.7870025634766 0.675635099411011
93.8375015258789 0.740044593811035
93.8880004882812 0.751978874206543
93.9384994506836 0.697293043136597
93.9889984130859 0.712868928909302
94.0394973754883 0.662723302841187
94.0899963378906 0.721927404403687
94.1405029296875 0.754185676574707
94.1910018920898 0.697809100151062
94.2415008544922 0.762314558029175
94.2919998168945 0.738608121871948
94.3424987792969 0.728463053703308
94.3929977416992 0.686513662338257
94.4434967041016 0.679397463798523
94.4940032958984 0.701508641242981
94.5445022583008 0.681706309318542
94.5950012207031 0.747684717178345
94.6455001831055 0.786507129669189
94.6959991455078 0.700969219207764
94.7464981079102 0.673744678497314
94.7969970703125 0.714074969291687
94.8475036621094 0.70167064666748
94.8980026245117 0.782781481742859
94.9485015869141 0.734188079833984
94.9990005493164 0.723847150802612
95.0494995117188 0.740095853805542
95.0999984741211 0.724511384963989
95.1504974365234 0.72736668586731
95.2009963989258 0.696196794509888
95.2515029907227 0.740508437156677
95.3414993286133 0.758013248443604
95.3919982910156 0.748347401618958
95.442497253418 0.680300354957581
95.4929962158203 0.711719274520874
95.5435028076172 0.734115839004517
95.5940017700195 0.740975618362427
95.6445007324219 0.732542753219604
95.6949996948242 0.733728051185608
95.7454986572266 0.679381251335144
95.7959976196289 0.725014448165894
95.8464965820312 0.6944899559021
95.9475021362305 0.750141501426697
95.9980010986328 0.749265193939209
96.0485000610352 0.695086479187012
96.0989990234375 0.73300302028656
96.1494979858398 0.685504913330078
96.1999969482422 0.713351845741272
96.2505035400391 0.650193691253662
96.3010025024414 0.678581237792969
96.3515014648438 0.674156308174133
96.4020004272461 0.729377388954163
96.4524993896484 0.691402196884155
96.5029983520508 0.6666499376297
96.5534973144531 0.687207937240601
96.6039962768555 0.751781702041626
96.6545028686523 0.730992317199707
96.7050018310547 0.631878852844238
96.755500793457 0.731273412704468
96.8059997558594 0.718841314315796
96.8564987182617 0.769805073738098
96.9069976806641 0.675333499908447
96.9574966430664 0.73356819152832
97.0080032348633 0.743481636047363
97.0585021972656 0.675384998321533
97.109001159668 0.697803258895874
97.1595001220703 0.755111694335938
97.260498046875 0.732540130615234
97.3109970092773 0.684471845626831
97.3615036010742 0.694512605667114
97.4120025634766 0.740566253662109
97.4625015258789 0.719099760055542
97.5130004882812 0.73560619354248
97.5634994506836 0.711236715316772
97.6139984130859 0.715240716934204
97.6644973754883 0.697132587432861
97.7149963378906 0.704090595245361
97.7655029296875 0.750280141830444
97.8160018920898 0.719542860984802
97.8665008544922 0.683717966079712
97.9169998168945 0.745941162109375
97.9674987792969 0.687535166740417
98.0179977416992 0.722850561141968
98.0684967041016 0.77798330783844
98.1190032958984 0.757112622261047
98.1695022583008 0.730673551559448
98.2200012207031 0.709303498268127
98.2705001831055 0.762404918670654
98.3209991455078 0.690047383308411
98.3714981079102 0.711657047271729
98.4219970703125 0.669593572616577
98.4725036621094 0.772173643112183
98.5230026245117 0.744041681289673
98.5735015869141 0.702849864959717
98.6240005493164 0.730545520782471
98.6744995117188 0.715146541595459
98.7249984741211 0.695483565330505
98.7754974365234 0.717588424682617
98.8259963989258 0.773301124572754
98.8765029907227 0.691417455673218
98.927001953125 0.724044561386108
98.9775009155273 0.743258953094482
99.0279998779297 0.707754135131836
99.078498840332 0.700844049453735
99.1289978027344 0.70462965965271
99.1794967651367 0.736907243728638
99.2300033569336 0.706967830657959
99.2805023193359 0.789966106414795
99.3310012817383 0.730733633041382
99.3815002441406 0.688095211982727
99.431999206543 0.743472337722778
99.4824981689453 0.746780872344971
99.5329971313477 0.651665449142456
99.5835037231445 0.717515230178833
99.6340026855469 0.803122758865356
99.6845016479492 0.742510199546814
99.7350006103516 0.712774753570557
99.7854995727539 0.702841281890869
99.8359985351562 0.66677451133728
99.8864974975586 0.75312066078186
99.9369964599609 0.716426849365234
99.9875030517578 0.69475269317627
100.03800201416 0.720450878143311
100.088500976562 0.697096824645996
100.138999938965 0.723553657531738
100.189498901367 0.742295622825623
100.23999786377 0.750558137893677
100.290496826172 0.743623018264771
100.341003417969 0.756836891174316
100.391502380371 0.734518647193909
100.492500305176 0.699442863464355
100.542999267578 0.79328453540802
100.59349822998 0.750380873680115
100.643997192383 0.710337162017822
100.69450378418 0.747112512588501
100.745002746582 0.694562435150146
100.795501708984 0.692052006721497
100.846000671387 0.740970373153687
100.896499633789 0.731001377105713
100.946998596191 0.737813949584961
100.997497558594 0.697446823120117
101.047996520996 0.696072459220886
101.098503112793 0.655560493469238
101.149002075195 0.729105830192566
101.199501037598 0.713020801544189
101.25 0.757365703582764
101.300498962402 0.716637015342712
101.350997924805 0.717621088027954
101.401496887207 0.678308725357056
101.452003479004 0.747104167938232
101.502502441406 0.722235202789307
101.553001403809 0.72426700592041
101.603500366211 0.681586861610413
101.653999328613 0.670408248901367
101.704498291016 0.762189388275146
101.754997253418 0.765669107437134
101.80549621582 0.689871788024902
101.856002807617 0.702174425125122
101.90650177002 0.733460307121277
101.957000732422 0.659871101379395
102.007499694824 0.730695486068726
102.057998657227 0.667065382003784
102.148002624512 0.681996703147888
102.198501586914 0.753239631652832
102.249000549316 0.680072069168091
102.299499511719 0.716978430747986
102.349998474121 0.679210662841797
102.400497436523 0.731301546096802
102.450996398926 0.749733448028564
102.501502990723 0.725259304046631
102.552001953125 0.765046834945679
102.602500915527 0.674820065498352
102.65299987793 0.74976372718811
102.703498840332 0.650789022445679
102.753997802734 0.740116596221924
102.804496765137 0.688194513320923
102.855003356934 0.656679153442383
102.905502319336 0.738730430603027
102.956001281738 0.692830562591553
103.006500244141 0.694431066513062
103.056999206543 0.759837865829468
103.107498168945 0.724851489067078
103.157997131348 0.710783839225769
103.208503723145 0.729022741317749
103.259002685547 0.702710628509521
103.309501647949 0.649194955825806
103.360000610352 0.719615697860718
103.410499572754 0.706679821014404
103.460998535156 0.688420295715332
103.511497497559 0.755390286445618
103.561996459961 0.698699235916138
103.612503051758 0.746994256973267
103.66300201416 0.699026703834534
103.713500976562 0.695339441299438
103.763999938965 0.675938129425049
103.814498901367 0.678368091583252
103.86499786377 0.76028037071228
103.915496826172 0.716853141784668
103.966003417969 0.735476732254028
104.016502380371 0.685790777206421
104.067001342773 0.696506261825562
104.117500305176 0.732104778289795
104.167999267578 0.678602457046509
104.21849822998 0.806194543838501
104.268997192383 0.699419021606445
104.31950378418 0.692992925643921
104.370002746582 0.732416987419128
104.420501708984 0.712268590927124
104.471000671387 0.722131609916687
104.521499633789 0.707423329353333
104.571998596191 0.732630848884583
104.622497558594 0.678188323974609
104.723503112793 0.735923528671265
104.774002075195 0.683728694915771
104.824501037598 0.730970740318298
104.875 0.674260973930359
104.925498962402 0.701971530914307
104.975997924805 0.694738388061523
105.026496887207 0.710269689559937
105.077003479004 0.743414044380188
105.178001403809 0.716124653816223
105.228500366211 0.692031383514404
105.278999328613 0.710399508476257
105.329498291016 0.705013513565063
105.379997253418 0.741079568862915
105.43049621582 0.664862632751465
105.481002807617 0.729652404785156
105.53150177002 0.75228476524353
105.582000732422 0.658139705657959
105.632499694824 0.679701089859009
105.682998657227 0.731666564941406
105.733497619629 0.745033740997314
105.783996582031 0.770597338676453
105.834503173828 0.734718799591064
105.88500213623 0.656588792800903
105.935501098633 0.709327459335327
105.986000061035 0.741770029067993
106.036499023438 0.719830989837646
106.08699798584 0.729092597961426
106.137496948242 0.713931798934937
106.188003540039 0.714433073997498
106.238502502441 0.789621829986572
106.289001464844 0.709678649902344
106.339500427246 0.732639789581299
106.389999389648 0.726248741149902
106.440498352051 0.699663877487183
106.490997314453 0.722962856292725
106.541496276855 0.743366837501526
106.592002868652 0.704116225242615
106.642501831055 0.71612024307251
106.693000793457 0.724233865737915
106.743499755859 0.663671731948853
106.793998718262 0.636468172073364
106.844497680664 0.7021644115448
106.894996643066 0.681365251541138
106.945503234863 0.699431180953979
106.996002197266 0.763091087341309
107.046501159668 0.727152109146118
107.09700012207 0.786526203155518
107.147499084473 0.73846697807312
107.197998046875 0.760920524597168
107.248497009277 0.683373928070068
107.299003601074 0.722338914871216
107.349502563477 0.7054762840271
107.400001525879 0.733662486076355
107.450500488281 0.722277641296387
107.500999450684 0.71344780921936
107.551498413086 0.677365779876709
107.601997375488 0.713476538658142
107.652496337891 0.710136651992798
107.703002929688 0.686598658561707
107.75350189209 0.761851072311401
107.804000854492 0.680277109146118
107.854499816895 0.704764604568481
107.904998779297 0.6895432472229
107.955497741699 0.73291802406311
108.005996704102 0.746042013168335
108.056503295898 0.694970369338989
108.107002258301 0.674837112426758
108.157501220703 0.730534434318542
108.208000183105 0.70841646194458
108.258499145508 0.708979964256287
108.30899810791 0.685039758682251
108.359497070312 0.680701375007629
108.410003662109 0.701295375823975
108.460502624512 0.709211587905884
108.511001586914 0.731140613555908
108.561500549316 0.736063957214355
108.611999511719 0.698509693145752
108.662498474121 0.711250305175781
108.712997436523 0.688623189926147
108.763496398926 0.69251012802124
108.814002990723 0.763141393661499
108.864501953125 0.732998132705688
108.954498291016 0.682735085487366
109.004997253418 0.738840103149414
109.05549621582 0.614681482315063
109.106002807617 0.747292637825012
109.15650177002 0.708922386169434
109.207000732422 0.713967800140381
109.257499694824 0.697790265083313
109.307998657227 0.749407410621643
109.358497619629 0.752781867980957
109.408996582031 0.692034006118774
109.459503173828 0.738570332527161
109.51000213623 0.679640531539917
109.560501098633 0.677031517028809
109.611000061035 0.748840093612671
109.661499023438 0.707515001296997
109.71199798584 0.767725467681885
109.762496948242 0.698647022247314
109.813003540039 0.724951267242432
109.863502502441 0.756757020950317
109.914001464844 0.717143774032593
109.964500427246 0.660907506942749
110.014999389648 0.706185579299927
110.065498352051 0.70225191116333
110.115997314453 0.702351808547974
110.166496276855 0.695204615592957
110.217002868652 0.736605286598206
110.267501831055 0.667436599731445
110.318000793457 0.704402565956116
110.368499755859 0.702819108963013
110.418998718262 0.765941262245178
110.469497680664 0.691219568252563
110.519996643066 0.718124151229858
110.570503234863 0.686325788497925
110.621002197266 0.72720193862915
110.671501159668 0.752084970474243
110.72200012207 0.723938941955566
110.772499084473 0.714434266090393
110.822998046875 0.740878582000732
110.873497009277 0.739823579788208
110.924003601074 0.686516880989075
110.974502563477 0.638331532478333
111.025001525879 0.713574886322021
111.075500488281 0.6742342710495
111.125999450684 0.676190853118896
111.176498413086 0.725867748260498
111.226997375488 0.779881715774536
111.277496337891 0.743111133575439
111.328002929688 0.7154541015625
111.37850189209 0.66333270072937
111.429000854492 0.7464759349823
111.479499816895 0.692855358123779
111.529998779297 0.745010375976562
111.580497741699 0.683385372161865
111.630996704102 0.76253342628479
111.681503295898 0.761887311935425
111.732002258301 0.727414846420288
111.782501220703 0.730038166046143
111.833000183105 0.73600172996521
111.883499145508 0.705573916435242
111.93399810791 0.691330194473267
111.984497070312 0.713025331497192
112.035003662109 0.725007295608521
112.085502624512 0.732682943344116
112.136001586914 0.746058702468872
112.186500549316 0.718758583068848
112.236999511719 0.731328964233398
112.287498474121 0.700738430023193
112.337997436523 0.650808811187744
112.388496398926 0.728367328643799
112.439002990723 0.700555086135864
112.540000915527 0.730698466300964
112.59049987793 0.680037975311279
112.640998840332 0.751410722732544
112.691497802734 0.679417133331299
112.741996765137 0.691974759101868
112.792503356934 0.68486487865448
112.843002319336 0.643612623214722
112.893501281738 0.758307933807373
112.944000244141 0.679074764251709
112.994499206543 0.730349779129028
113.044998168945 0.700792670249939
113.095497131348 0.700927495956421
113.146003723145 0.682553172111511
113.196502685547 0.711273431777954
113.247001647949 0.671159982681274
113.297500610352 0.705574870109558
113.347999572754 0.679615497589111
113.398498535156 0.670954346656799
113.448997497559 0.67281973361969
113.499496459961 0.684193849563599
113.550003051758 0.707789182662964
113.60050201416 0.684151172637939
113.651000976562 0.698595404624939
113.701499938965 0.730212450027466
113.751998901367 0.710077524185181
113.80249786377 0.702031016349792
113.852996826172 0.685657739639282
113.903503417969 0.709757566452026
113.954002380371 0.744111776351929
114.004501342773 0.732158422470093
114.055000305176 0.679875731468201
114.105499267578 0.701915740966797
114.15599822998 0.669795036315918
114.206497192383 0.667626857757568
114.25700378418 0.725881576538086
114.307502746582 0.684679985046387
114.358001708984 0.729544997215271
114.408500671387 0.680302619934082
114.458999633789 0.679114103317261
114.509498596191 0.712860822677612
114.559997558594 0.68848705291748
114.610496520996 0.688955307006836
114.661003112793 0.686153411865234
114.711502075195 0.736406207084656
114.762001037598 0.714899659156799
114.8125 0.733017086982727
114.862998962402 0.716579675674438
114.913497924805 0.756986737251282
114.963996887207 0.738497614860535
115.014503479004 0.782096028327942
115.065002441406 0.661805987358093
115.115501403809 0.665415048599243
115.166000366211 0.673070669174194
115.216499328613 0.761920213699341
115.266998291016 0.729054093360901
115.317497253418 0.686131119728088
115.36799621582 0.672256231307983
115.418502807617 0.766712784767151
115.46900177002 0.679709792137146
115.519500732422 0.689691662788391
115.620498657227 0.674941301345825
115.670997619629 0.731645345687866

==> Images/pareto.dat <==
x	y
40000000	11.6999998092651
44000000	10.9700002670288
54000000	8.59000015258789
65000000	6.98000001907349
66000000	6.8600001335144
71000000	6.61999988555908
83000000	6.17000007629395
95000000	5.82999992370605
101000000	5.65000009536743

==> Images/perpx.dat <==
0.0505000352859497 5.26454830169678
0.10099995136261 5.37605285644531
0.15149998664856 4.28074645996094
0.202000021934509 4.37210702896118
0.252500057220459 3.95512866973877
0.302999973297119 3.96881461143494
0.353500008583069 3.95243310928345
0.404000043869019 3.85671830177307
0.454499959945679 3.91033864021301
0.504999995231628 3.81758618354797
0.555500030517578 3.81738972663879
0.605999946594238 3.88667011260986
0.656499981880188 4.04910039901733
0.707000017166138 3.8385751247406
0.757499933242798 3.82840085029602
0.808000087738037 3.76743006706238
0.858500003814697 3.91049313545227
0.908999919891357 3.8230242729187
0.959500074386597 3.7950873374939
1.00999999046326 3.74658250808716
1.06050002574921 3.80200386047363
1.16149997711182 3.72833013534546
1.21200001239777 3.75587511062622
1.26250004768372 3.71308612823486
1.31299996376038 3.71755933761597
1.36349999904633 3.68445944786072
1.41400003433228 3.71357250213623
1.46449995040894 3.55475163459778
1.51499998569489 3.42118763923645
1.56550002098083 3.50138998031616
1.61600005626678 3.44024991989136
1.66649997234344 3.65672326087952
1.71700000762939 3.55623197555542
1.76750004291534 3.15235447883606
1.817999958992 3.11751890182495
1.86849999427795 3.58494997024536
1.9190000295639 3.40846991539001
1.96949994564056 3.27668285369873
2.01999998092651 3.08302569389343
2.07049989700317 2.2498676776886
2.12100005149841 3.14586710929871
2.17149996757507 2.94881010055542
2.22199988365173 3.19162082672119
2.27250003814697 3.4531364440918
2.32299995422363 3.10582518577576
2.37350010871887 3.48577523231506
2.42400002479553 3.10823154449463
2.47449994087219 3.30383133888245
2.52500009536743 2.95546126365662
2.57550001144409 2.98922181129456
2.62599992752075 2.5209321975708
2.67650008201599 2.93370461463928
2.72699999809265 3.016273021698
2.77749991416931 2.6798996925354
2.82800006866455 3.1294047832489
2.87849998474121 3.1891884803772
2.92899990081787 2.71542811393738
2.97950005531311 2.64885926246643
3.02999997138977 2.54596471786499
3.08049988746643 2.59811305999756
3.13100004196167 2.58955979347229
3.18149995803833 2.61530709266663
3.23200011253357 2.65881085395813
3.28250002861023 2.5761775970459
3.33299994468689 2.836261510849
3.38350009918213 2.64442276954651
3.43400001525879 2.95676803588867
3.48449993133545 2.99516820907593
3.53500008583069 2.51494216918945
3.58550000190735 3.25329232215881
3.63599991798401 2.51474213600159
3.68650007247925 2.50214076042175
3.73699998855591 2.31007814407349
3.78749990463257 2.86256170272827
3.83800005912781 2.59108471870422
3.88849997520447 2.79896450042725
3.93899989128113 2.24298191070557
3.98950004577637 2.25869083404541
4.03999996185303 2.44431185722351
4.09049987792969 2.39663553237915
4.14099979400635 2.37733340263367
4.19150018692017 2.51072692871094
4.24200010299683 2.43319845199585
4.29250001907349 2.19046425819397
4.34299993515015 2.29432702064514
4.39349985122681 2.75255727767944
4.44399976730347 2.11508393287659
4.49450016021729 2.21113681793213
4.54500007629395 2.40866947174072
4.59549999237061 2.93462920188904
4.64599990844727 2.35298418998718
4.69649982452393 2.1489474773407
4.74700021743774 2.36561822891235
4.7975001335144 2.50007081031799
4.84800004959106 2.14313268661499
4.89849996566772 2.07866382598877
4.94899988174438 2.51165175437927
4.99949979782104 2.3847484588623
5.05000019073486 1.94172608852386
5.10050010681152 2.22425627708435
5.15100002288818 2.07278752326965
5.20149993896484 3.04546666145325
5.2519998550415 2.30728507041931
5.30249977111816 1.94770908355713
5.35300016403198 2.17198514938354
5.40350008010864 2.26930689811707
5.4539999961853 2.11395621299744
5.50449991226196 1.99445617198944
5.55499982833862 2.19640970230103
5.60550022125244 2.12932348251343
5.6560001373291 1.97886729240417
5.70650005340576 1.94154334068298
5.75699996948242 1.98753750324249
5.80749988555908 1.93014752864838
5.85799980163574 2.08263230323792
5.90850019454956 1.99116218090057
5.95900011062622 1.99005913734436
6.00950002670288 1.99817478656769
6.05999994277954 1.7741801738739
6.1104998588562 2.20007276535034
6.16099977493286 1.90494692325592
6.21150016784668 2.31898593902588
6.26200008392334 2.17419266700745
6.3125 1.89904010295868
6.36299991607666 2.01516771316528
6.41349983215332 1.8497428894043
6.46400022506714 1.62377452850342
6.5145001411438 1.96641302108765
6.56500005722046 1.77219617366791
6.61549997329712 1.86212396621704
6.66599988937378 1.98409175872803
6.71649980545044 1.92124974727631
6.76700019836426 1.76793158054352
6.85699987411499 2.29442811012268
6.90749979019165 2.02690839767456
6.95800018310547 1.82021641731262
7.00850009918213 1.71531367301941
7.05900001525879 1.98420107364655
7.10949993133545 1.73090040683746
7.15999984741211 1.87909913063049
7.21049976348877 1.76829612255096
7.26100015640259 2.07193112373352
7.31150007247925 1.71089291572571
7.36199998855591 1.67968285083771
7.41249990463257 1.67171406745911
7.46299982070923 1.54631853103638
7.51350021362305 1.98390781879425
7.56400012969971 1.85796773433685
7.61450004577637 1.61289465427399
7.66499996185303 1.73979997634888
7.71549987792969 1.79007589817047
7.76599979400635 1.59712982177734
7.81650018692017 2.2305908203125
7.86700010299683 1.8829550743103
7.91750001907349 1.64035487174988
7.96799993515015 1.89201414585114
8.01850032806396 1.61311066150665
8.06900024414062 1.70040965080261
8.11950016021729 1.55732727050781
8.17000007629395 1.65166354179382
8.22049999237061 1.59881412982941
8.27099990844727 1.57046580314636
8.32149982452393 2.03647136688232
8.37199974060059 1.90811562538147
8.42249965667725 1.76925420761108
8.47299957275391 1.55092430114746
8.52350044250488 1.67788755893707
8.57400035858154 1.41413307189941
8.6245002746582 1.50096893310547
8.67500019073486 1.83276379108429
8.72550010681152 1.55586063861847
8.77600002288818 1.70802187919617
8.82649993896484 1.70368695259094
8.8769998550415 1.82143342494965
8.92749977111816 1.61507403850555
8.97799968719482 1.64018177986145
9.02849960327148 1.71594679355621
9.12950038909912 1.90860271453857
9.18000030517578 1.94768559932709
9.23050022125244 1.66386711597443
9.2810001373291 1.63139939308167
9.33150005340576 1.76952159404755
9.38199996948242 1.5715092420578
9.43249988555908 1.4468115568161
9.48299980163574 1.47325110435486
9.5334997177124 1.46196818351746
9.58399963378906 1.64128279685974
9.63449954986572 1.665607213974
9.6850004196167 1.45651757717133
9.73550033569336 1.47244453430176
9.78600025177002 1.58355641365051
9.83650016784668 1.60255253314972
9.88700008392334 1.4895054101944
9.9375 1.42587029933929
9.98799991607666 1.74017810821533
10.0384998321533 1.56111621856689
10.08899974823 1.54036223888397
10.1394996643066 1.52473127841949
10.1899995803833 1.50637447834015
10.2405004501343 1.40132939815521
10.2910003662109 1.51780951023102
10.3415002822876 1.41586339473724
10.3920001983643 1.34089207649231
10.4425001144409 1.51919400691986
10.4930000305176 1.66644287109375
10.5434999465942 1.43259823322296
10.5939998626709 1.35128653049469
10.6444997787476 1.73855626583099
10.6949996948242 1.46025502681732
10.7454996109009 1.67888307571411
10.7959995269775 1.47751581668854
10.8465003967285 1.47845661640167
10.8970003128052 1.48598539829254
10.9475002288818 1.38627946376801
10.9980001449585 1.31731390953064
11.0485000610352 1.58295071125031
11.0989999771118 1.48193383216858
11.1494998931885 1.43273305892944
11.1999998092651 1.6255396604538
11.2504997253418 1.69649875164032
11.3009996414185 1.63513445854187
11.3514995574951 1.32823646068573
11.4020004272461 1.36047649383545
11.4525003433228 1.52388751506805
11.5030002593994 1.2897721529007
11.5535001754761 1.34362518787384
11.6040000915527 1.38143849372864
11.6545000076294 1.59181654453278
11.7049999237061 1.65019524097443
11.7554998397827 1.30851459503174
11.8059997558594 1.78857481479645
11.856499671936 1.38817000389099
11.9069995880127 1.51197791099548
11.9575004577637 1.59883987903595
12.0080003738403 1.45234847068787
12.058500289917 1.54622864723206
12.1090002059937 1.42044997215271
12.1595001220703 1.27201294898987
12.210000038147 1.34386813640594
12.2604999542236 1.35041952133179
12.3109998703003 1.37736999988556
12.361499786377 1.43679714202881
12.4119997024536 1.32510721683502
12.4624996185303 1.38415431976318
12.5129995346069 1.35235774517059
12.5635004043579 1.32437753677368
12.6140003204346 1.48936688899994
12.6645002365112 1.29796779155731
12.7150001525879 1.42812740802765
12.7655000686646 1.38648045063019
12.8159999847412 1.32958137989044
12.8664999008179 1.43955862522125
12.9169998168945 1.36192750930786
12.9674997329712 1.27897906303406
13.0179996490479 1.63035249710083
13.0684995651245 1.40598130226135
13.1190004348755 1.66940128803253
13.1695003509521 1.35570132732391
13.2200002670288 1.46646189689636
13.2705001831055 1.362513422966
13.3210000991821 1.45358562469482
13.3715000152588 1.44377946853638
13.4219999313354 1.65198695659637
13.4724998474121 1.29306542873383
13.5229997634888 1.24224472045898
13.5734996795654 1.26144540309906
13.6634998321533 1.47313213348389
13.71399974823 1.43113005161285
13.7644996643066 1.59307563304901
13.8149995803833 1.34772968292236
13.8655004501343 1.38252925872803
13.9160003662109 1.34864068031311
13.9665002822876 1.38282287120819
14.0170001983643 1.38357675075531
14.0675001144409 1.56174337863922
14.1180000305176 1.41945397853851
14.1684999465942 1.51843822002411
14.2189998626709 1.54853916168213
14.2694997787476 1.27808213233948
14.3199996948242 1.29541850090027
14.3704996109009 1.53177869319916
14.4209995269775 1.49580883979797
14.4715003967285 1.37447047233582
14.5220003128052 1.34951674938202
14.5725002288818 1.41254985332489
14.6230001449585 1.40155208110809
14.6735000610352 1.36765122413635
14.7239999771118 1.37391340732574
14.7744998931885 1.24158155918121
14.8249998092651 1.39218962192535
14.8754997253418 1.47387099266052
14.9259996414185 1.28905832767487
14.9764995574951 1.44743323326111
15.0270004272461 1.32353174686432
15.0775003433228 1.42669355869293
15.1280002593994 1.26204442977905
15.1785001754761 1.25931572914124
15.2290000915527 1.41436219215393
15.2795000076294 1.36571741104126
15.3299999237061 1.3493013381958
15.3804998397827 1.34526717662811
15.4309997558594 1.30023467540741
15.481499671936 1.57259559631348
15.5319995880127 1.19128847122192
15.5825004577637 1.46537244319916
15.6330003738403 1.37198877334595
15.683500289917 1.37670254707336
15.7340002059937 1.36508703231812
15.7845001220703 1.44820010662079
15.835000038147 1.4410879611969
15.8854999542236 1.23660457134247
15.9359998703003 1.37379956245422
15.986499786377 1.22589159011841
16.0370006561279 1.25796914100647
16.0874996185303 1.58304369449615
16.1380004882812 1.25983691215515
16.1884994506836 1.38520443439484
16.2390003204346 1.28314340114594
16.2894992828369 1.2203460931778
16.3400001525879 1.32810854911804
16.3904991149902 1.29525625705719
16.4409999847412 1.21639454364777
16.4915008544922 1.37381708621979
16.5419998168945 1.38545477390289
16.5925006866455 1.15285778045654
16.6429996490479 1.24938642978668
16.6935005187988 1.3208384513855
16.7439994812012 1.18940198421478
16.7945003509521 1.36422979831696
16.8449993133545 1.34377658367157
16.8955001831055 1.31978726387024
16.9459991455078 1.26009976863861
16.9965000152588 1.17197000980377
17.0470008850098 1.31512260437012
17.0974998474121 1.27294254302979
17.1480007171631 1.60366117954254
17.1984996795654 1.24815535545349
17.2490005493164 1.30516445636749
17.2994995117188 1.23842561244965
17.3500003814697 1.28612804412842
17.4004993438721 1.33992695808411
17.451000213623 1.4737012386322
17.5014991760254 1.43745672702789
17.5520000457764 1.38960266113281
17.6025009155273 1.27476406097412
17.6529998779297 1.28461933135986
17.7035007476807 1.27682280540466
17.753999710083 1.15243268013
17.804500579834 1.41942715644836
17.8549995422363 1.35758471488953
17.9055004119873 1.26046907901764
17.9559993743896 1.39459788799286
18.0065002441406 1.20649528503418
18.056999206543 1.28170561790466
18.1075000762939 1.52453231811523
18.1580009460449 1.40761840343475
18.2084999084473 1.20763313770294
18.2590007781982 1.2647225856781
18.3094997406006 1.22542798519135
18.3600006103516 1.34470748901367
18.4104995727539 1.3421905040741
18.4610004425049 1.24367201328278
18.5114994049072 1.31977736949921
18.5620002746582 1.26016139984131
18.6124992370605 1.21832728385925
18.6630001068115 1.33296120166779
18.7134990692139 1.20306026935577
18.7639999389648 1.18938457965851
18.8145008087158 1.32361137866974
18.8649997711182 1.17911636829376
18.9155006408691 1.309197306633
18.9659996032715 1.23207950592041
19.0165004730225 1.32280290126801
19.0669994354248 1.31433749198914
19.1175003051758 1.20067512989044
19.1679992675781 1.22796261310577
19.2185001373291 1.16037261486053
19.2689990997314 1.23969066143036
19.3194999694824 1.39805340766907
19.3700008392334 1.26837992668152
19.4204998016357 1.30460548400879
19.4710006713867 1.20950531959534
19.57200050354 1.25263750553131
19.6224994659424 1.26833510398865
19.6730003356934 1.25486052036285
19.7740001678467 1.19005882740021
19.824499130249 1.26240921020508
19.875 1.28902673721313
19.925500869751 1.32576334476471
19.9759998321533 1.18903470039368
20.0265007019043 1.20713114738464
20.0769996643066 1.47326302528381
20.1275005340576 1.08518898487091
20.17799949646 1.18907761573792
20.2285003662109 1.3239666223526
20.2789993286133 1.15545070171356
20.3295001983643 1.20990037918091
20.3799991607666 1.27550435066223
20.4699993133545 1.33454716205597
20.5205001831055 1.34828853607178
20.5709991455078 1.3121896982193
20.6215000152588 1.27018320560455
20.6720008850098 1.39983296394348
20.7224998474121 1.40012276172638
20.7730007171631 1.14090800285339
20.8234996795654 1.19824433326721
20.8740005493164 1.1646294593811
20.9244995117188 1.25574970245361
20.9750003814697 1.36663973331451
21.0254993438721 1.20049118995667
21.076000213623 1.33789527416229
21.1264991760254 1.31017446517944
21.1770000457764 1.24087357521057
21.2275009155273 1.40769648551941
21.2779998779297 1.21869266033173
21.3285007476807 1.25429463386536
21.378999710083 1.18337798118591
21.429500579834 1.34723317623138
21.4799995422363 1.29054152965546
21.5305004119873 1.26836812496185
21.5809993743896 1.29385900497437
21.6315002441406 1.26313328742981
21.681999206543 1.08872151374817
21.7325000762939 1.27128899097443
21.7830009460449 1.40101778507233
21.8334999084473 1.26291406154633
21.8840007781982 1.09692335128784
21.9344997406006 1.1883579492569
21.9850006103516 1.13512575626373
22.0354995727539 1.35389912128448
22.0860004425049 1.31704711914062
22.1870002746582 1.35613560676575
22.2374992370605 1.4105019569397
22.2880001068115 1.29930055141449
22.3384990692139 1.16809344291687
22.3889999389648 1.2216728925705
22.4395008087158 1.27126407623291
22.4899997711182 1.29470729827881
22.5405006408691 1.39239048957825
22.5909996032715 1.25601089000702
22.6415004730225 1.24210560321808
22.6919994354248 1.2738196849823
22.7425003051758 1.22518169879913
22.7929992675781 1.34374904632568
22.8435001373291 1.11612856388092
22.8939990997314 1.33286416530609
22.9444999694824 1.33810317516327
22.9950008392334 1.09336674213409
23.0454998016357 1.3377765417099
23.0960006713867 1.16375660896301
23.1464996337891 1.20650887489319
23.19700050354 1.41723680496216
23.2474994659424 1.12424838542938
23.2980003356934 1.34731090068817
23.3484992980957 1.2421088218689
23.3990001678467 1.30727326869965
23.449499130249 1.18296325206757
23.5 1.12404119968414
23.550500869751 1.28340125083923
23.6009998321533 1.35053992271423
23.6515007019043 1.21999037265778
23.7019996643066 1.18200707435608
23.7525005340576 1.22611999511719
23.80299949646 1.25236439704895
23.8535003662109 1.17178821563721
23.9039993286133 1.2441987991333
23.9545001983643 1.18861699104309
24.0049991607666 1.33904349803925
24.0555000305176 1.30339086055756
24.1060009002686 1.21243572235107
24.1564998626709 1.38186049461365
24.2070007324219 1.09405279159546
24.2574996948242 1.14676368236542
24.3080005645752 1.20667469501495
24.3584995269775 1.23817074298859
24.4090003967285 1.28103268146515
24.4594993591309 1.43020617961884
24.5100002288818 1.22738337516785
24.5604991912842 1.24752402305603
24.6110000610352 1.17875623703003
24.6615009307861 1.51605033874512
24.7119998931885 1.22222089767456
24.7625007629395 1.15635669231415
24.8129997253418 1.32247686386108
24.8635005950928 1.08112001419067
24.9139995574951 1.2332878112793
24.9645004272461 1.16578125953674
25.0149993896484 1.27288544178009
25.0655002593994 1.40533113479614
25.1159992218018 1.15720808506012
25.1665000915527 1.11956381797791
25.2169990539551 1.32720959186554
25.2674999237061 1.09551858901978
25.318000793457 1.27777969837189
25.3684997558594 1.09880220890045
25.4190006256104 1.38740932941437
25.4694995880127 1.13086152076721
25.5200004577637 1.23272585868835
25.570499420166 1.24622273445129
25.621000289917 1.27769935131073
25.7220001220703 1.17658364772797
25.7724990844727 1.21801018714905
25.8229999542236 1.1970808506012
25.8735008239746 1.29743647575378
25.923999786377 1.17687618732452
25.9745006561279 1.2212005853653
26.0249996185303 1.09263002872467
26.0755004882812 1.18484842777252
26.1259994506836 1.21602618694305
26.1765003204346 1.18241906166077
26.2269992828369 1.13076782226562
26.2775001525879 1.05019450187683
26.3279991149902 1.23946809768677
26.3784999847412 1.10690546035767
26.4290008544922 1.22455883026123
26.4794998168945 1.1307498216629
26.5300006866455 1.08480942249298
26.5804996490479 1.19481861591339
26.6310005187988 1.18831825256348
26.6814994812012 1.23992049694061
26.7320003509521 1.13034331798553
26.7824993133545 1.25880825519562
26.8330001831055 1.16903114318848
26.8834991455078 1.2275356054306
26.9340000152588 1.37654066085815
26.9845008850098 1.1163318157196
27.0349998474121 1.07316529750824
27.0855007171631 1.18836104869843
27.1359996795654 1.12965512275696
27.1865005493164 1.13920927047729
27.2765007019043 1.1766072511673
27.3269996643066 1.20010387897491
27.3775005340576 1.14984166622162
27.42799949646 1.2139767408371
27.4785003662109 1.18348181247711
27.5289993286133 1.05982434749603
27.5795001983643 1.10088229179382
27.6299991607666 1.2074773311615
27.6805000305176 1.22438681125641
27.7310009002686 1.2086865901947
27.7814998626709 1.06126201152802
27.8320007324219 1.24624526500702
27.8824996948242 1.07437574863434
27.9330005645752 1.08566999435425
27.9834995269775 1.14425528049469
28.0340003967285 1.18076550960541
28.0844993591309 1.1040186882019
28.1350002288818 1.11806178092957
28.1854991912842 1.44511771202087
28.2360000610352 1.30449247360229
28.2865009307861 1.31864535808563
28.3369998931885 1.20329618453979
28.3875007629395 1.16111254692078
28.4379997253418 1.33504605293274
28.4885005950928 1.13449895381927
28.5389995574951 1.13574492931366
28.5895004272461 1.17370700836182
28.6399993896484 1.18565690517426
28.6905002593994 1.16250479221344
28.7409992218018 1.15210115909576
28.7915000915527 1.37704336643219
28.8419990539551 1.14061117172241
28.8924999237061 1.22970247268677
28.943000793457 1.16440784931183
28.9934997558594 1.15840101242065
29.0440006256104 1.11956489086151
29.0944995880127 1.19798505306244
29.1450004577637 1.11752188205719
29.195499420166 1.1388475894928
29.246000289917 1.25002658367157
29.2964992523193 1.24156427383423
29.3470001220703 1.16942918300629
29.3974990844727 1.11963188648224
29.4479999542236 1.28969585895538
29.4985008239746 1.12924551963806
29.548999786377 1.18982291221619
29.5995006561279 1.15177822113037
29.6499996185303 1.14893341064453
29.7005004882812 1.25339305400848
29.7509994506836 1.1513364315033
29.8015003204346 1.03310179710388
29.8519992828369 1.27355873584747
29.9025001525879 1.11285591125488
29.9529991149902 1.03293645381927
30.0034999847412 1.22954607009888
30.0540008544922 1.05242693424225
30.1044998168945 1.16341519355774
30.1550006866455 1.06242036819458
30.2054996490479 1.2544686794281
30.2560005187988 1.11804020404816
30.3064994812012 1.08289122581482
30.3570003509521 1.18739283084869
30.4074993133545 1.07921290397644
30.4580001831055 1.19900500774384
30.5084991455078 1.1967670917511
30.5590000152588 1.10588765144348
30.6095008850098 1.29782545566559
30.6599998474121 1.3705962896347
30.7105007171631 1.19209849834442
30.7609996795654 1.30972647666931
30.8115005493164 1.17087554931641
30.8619995117188 1.23927140235901
30.9125003814697 1.19152808189392
30.9629993438721 1.12831926345825
31.013500213623 1.2107025384903
31.0639991760254 1.1172422170639
31.1145000457764 1.13059055805206
31.1650009155273 1.0791939496994
31.2154998779297 1.27935349941254
31.2660007476807 1.16752767562866
31.316499710083 1.17401146888733
31.367000579834 1.26605308055878
31.4174995422363 1.03519797325134
31.4680004119873 1.06526362895966
31.5184993743896 1.12750399112701
31.5690002441406 1.0969489812851
31.619499206543 1.09756660461426
31.6700000762939 1.19179666042328
31.7205009460449 1.12635505199432
31.7709999084473 1.10108840465546
31.8215007781982 1.06178629398346
31.9225006103516 1.19294476509094
31.9729995727539 1.08479011058807
32.0234985351562 1.12567067146301
32.0740013122559 1.07803821563721
32.1245002746582 1.06061613559723
32.1749992370605 1.06827712059021
32.2254981994629 1.1001763343811
32.2760009765625 1.22465407848358
32.3264999389648 1.12556803226471
32.3769989013672 1.09405660629272
32.4275016784668 1.10495245456696
32.4780006408691 1.22472012042999
32.5284996032715 1.17007839679718
32.5789985656738 1.18956661224365
32.6295013427734 1.2179194688797
32.6800003051758 1.15250861644745
32.7304992675781 1.03025543689728
32.7809982299805 1.25039517879486
32.8315010070801 1.01526081562042
32.8819999694824 0.986149072647095
32.9324989318848 1.11838281154633
32.9830017089844 1.10165500640869
33.0335006713867 1.10653412342072
33.0839996337891 1.1014438867569
33.1344985961914 1.10407590866089
33.185001373291 1.24464666843414
33.2355003356934 1.28589034080505
33.2859992980957 0.955730676651001
33.336498260498 1.04401957988739
33.3870010375977 1.05091047286987
33.4375 1.30613791942596
33.4879989624023 1.15710341930389
33.538501739502 1.02646481990814
33.5890007019043 1.15001916885376
33.6394996643066 1.06688272953033
33.689998626709 1.16912221908569
33.7405014038086 1.12390244007111
33.7910003662109 1.16059052944183
33.8414993286133 1.18419313430786
33.8919982910156 1.03399395942688
33.9930000305176 1.2987916469574
34.0830001831055 1.26119124889374
34.1334991455078 1.15297734737396
34.1839981079102 0.971767425537109
34.2345008850098 1.09729945659637
34.2849998474121 1.20483434200287
34.3354988098145 1.1780903339386
34.3860015869141 1.0725314617157
34.4365005493164 1.13006818294525
34.4869995117188 1.166588306427
34.5374984741211 1.07265555858612
34.5880012512207 1.13859581947327
34.638500213623 1.14240777492523
34.6889991760254 1.0448409318924
34.7394981384277 1.28687179088593
34.7900009155273 1.07374954223633
34.8404998779297 1.05719232559204
34.890998840332 1.19747424125671
34.9415016174316 1.18217122554779
34.992000579834 1.10166013240814
35.0424995422363 1.08733534812927
35.0929985046387 1.16242587566376
35.1435012817383 1.05483961105347
35.1940002441406 1.16226327419281
35.244499206543 1.35549294948578
35.3455009460449 1.01308286190033
35.3959999084473 1.11900782585144
35.4464988708496 1.24906265735626
35.4970016479492 1.13376104831696
35.5475006103516 1.21677803993225
35.5979995727539 1.23636972904205
35.6484985351562 1.0369279384613
35.6990013122559 1.13737547397614
35.7495002746582 1.28951013088226
35.7999992370605 1.04783487319946
35.8504981994629 1.1964955329895
35.9010009765625 1.15598595142365
35.9514999389648 1.29474246501923
36.0019989013672 1.17178654670715
36.0525016784668 1.06353163719177
36.1030006408691 1.10045576095581
36.1534996032715 1.23936486244202
36.2039985656738 1.05329763889313
36.2545013427734 1.18218445777893
36.3050003051758 1.18832421302795
36.3554992675781 1.14446675777435
36.4059982299805 1.13907718658447
36.4565010070801 1.19171535968781
36.5069999694824 1.07240223884583
36.6080017089844 1.12814545631409
36.6585006713867 1.10367107391357
36.7089996337891 1.13237297534943
36.7594985961914 1.04607820510864
36.810001373291 1.08350431919098
36.8605003356934 1.2345062494278
36.9109992980957 1.05785858631134
36.961498260498 1.241370677948
37.0120010375977 1.04719853401184
37.0625 1.11647367477417
37.1129989624023 1.10751914978027
37.163501739502 1.14756107330322
37.2140007019043 1.11511147022247
37.2644996643066 1.07854020595551
37.314998626709 1.01306641101837
37.3655014038086 1.06610977649689
37.4160003662109 1.11387479305267
37.4664993286133 1.05457830429077
37.5169982910156 1.16219735145569
37.5675010681152 0.987054586410522
37.6180000305176 1.22004771232605
37.6684989929199 1.36552715301514
37.7190017700195 1.18649399280548
37.7695007324219 1.19654476642609
37.8199996948242 1.0256335735321
37.8704986572266 1.29751300811768
37.9210014343262 1.15285801887512
37.9715003967285 1.05198049545288
38.0219993591309 1.17638838291168
38.0724983215332 1.1853529214859
38.1230010986328 1.0587010383606
38.1735000610352 1.16625154018402
38.2239990234375 1.26215779781342
38.2745018005371 1.0846358537674
38.3250007629395 1.13340258598328
38.3754997253418 1.16911435127258
38.4259986877441 1.15699875354767
38.4765014648438 1.1124142408371
38.5270004272461 1.32114446163177
38.5774993896484 1.13560605049133
38.6279983520508 1.06208050251007
38.6785011291504 1.05292963981628
38.7290000915527 1.23589980602264
38.7794990539551 1.06172525882721
38.8300018310547 1.14950525760651
38.880500793457 1.14283359050751
38.9309997558594 1.37387466430664
38.9814987182617 1.17195534706116
39.0320014953613 1.0380699634552
39.0825004577637 1.14978528022766
39.132999420166 1.13522636890411
39.1834983825684 1.18732213973999
39.234001159668 1.11660504341125
39.2845001220703 1.10389220714569
39.3349990844727 1.0771781206131
39.3855018615723 1.2619389295578
39.4360008239746 1.07293808460236
39.486499786377 1.24312007427216
39.5369987487793 1.32276928424835
39.5875015258789 1.11096668243408
39.6380004882812 1.13906991481781
39.6884994506836 1.1642028093338
39.7389984130859 1.1800320148468
39.7895011901855 1.05037796497345
39.8400001525879 1.16022753715515
39.8904991149902 1.19841885566711
39.9410018920898 1.06558907032013
39.9915008544922 0.975586652755737
40.0419998168945 1.04036152362823
40.0924987792969 1.18444764614105
40.1430015563965 1.09665298461914
40.1935005187988 1.11984634399414
40.2439994812012 1.07673335075378
40.2944984436035 1.1197806596756
40.3450012207031 0.999234437942505
40.3955001831055 1.05264258384705
40.4459991455078 1.19011378288269
40.4964981079102 1.02054071426392
40.5470008850098 1.08010900020599
40.5974998474121 1.08325719833374
40.6479988098145 1.26403486728668
40.6985015869141 1.08938992023468
40.7490005493164 1.05647730827332
40.7994995117188 1.13514876365662
40.8894996643066 0.991831541061401
40.939998626709 1.2212632894516
40.9905014038086 1.32319021224976
41.0410003662109 1.25273978710175
41.0914993286133 1.11065089702606
41.1419982910156 1.12443459033966
41.1925010681152 1.06299591064453
41.2430000305176 1.05452740192413
41.2934989929199 1.0586131811142
41.3440017700195 1.01035869121552
41.3945007324219 1.08160758018494
41.4449996948242 1.05797111988068
41.4954986572266 1.04024052619934
41.5460014343262 1.03176605701447
41.5965003967285 1.04840493202209
41.6469993591309 1.05157315731049
41.6974983215332 1.09221208095551
41.7480010986328 1.16126704216003
41.7985000610352 1.04331541061401
41.8489990234375 1.06767296791077
41.8995018005371 0.978026866912842
41.9500007629395 1.04836142063141
42.0004997253418 1.18885362148285
42.0509986877441 1.13830900192261
42.1015014648438 1.07831168174744
42.1520004272461 1.09444355964661
42.2024993896484 1.20213460922241
42.2529983520508 1.02807903289795
42.3035011291504 1.07850670814514
42.3540000915527 1.08737826347351
42.4044990539551 1.10376167297363
42.4550018310547 1.09413313865662
42.505500793457 1.05558013916016
42.5559997558594 1.05251097679138
42.6064987182617 0.935416698455811
42.6570014953613 1.01046979427338
42.7075004577637 1.09377348423004
42.757999420166 1.06474244594574
42.8084983825684 0.968532800674438
42.859001159668 1.09313321113586
42.9095001220703 1.30939638614655
42.9599990844727 0.986182451248169
43.0105018615723 1.20064926147461
43.0610008239746 1.20469403266907
43.111499786377 1.09630215167999
43.1619987487793 1.05152130126953
43.2125015258789 1.07469439506531
43.2630004882812 1.10896944999695
43.3134994506836 1.30049252510071
43.3639984130859 1.05731558799744
43.4145011901855 1.08482551574707
43.4650001525879 1.12611651420593
43.5154991149902 0.98620080947876
43.5660018920898 1.07272934913635
43.6165008544922 1.00361835956573
43.6669998168945 1.20174372196198
43.7174987792969 1.06704246997833
43.7680015563965 0.999995231628418
43.8185005187988 1.217689037323
43.8689994812012 1.13952803611755
43.9194984436035 1.1935225725174
43.9700012207031 1.13557851314545
44.0205001831055 1.11246562004089
44.0709991455078 0.98494029045105
44.1214981079102 1.15524840354919
44.1720008850098 0.985474824905396
44.2224998474121 1.08612108230591
44.2729988098145 1.17289686203003
44.3235015869141 1.05253744125366
44.3740005493164 1.10597944259644
44.4244995117188 1.07541978359222
44.4749984741211 1.03562307357788
44.5255012512207 1.0558876991272
44.576000213623 1.10702550411224
44.6264991760254 1.17168307304382
44.6769981384277 1.06277000904083
44.7779998779297 1.00371658802032
44.828498840332 0.981828212738037
44.8790016174316 1.16437447071075
44.929500579834 0.968384265899658
44.9799995422363 0.982400417327881
45.0304985046387 1.1736398935318
45.0810012817383 1.11610305309296
45.1315002441406 0.987077832221985
45.181999206543 0.965722918510437
45.2324981689453 1.1264808177948
45.2830009460449 1.18117153644562
45.3334999084473 1.17054581642151
45.3839988708496 1.15553510189056
45.4345016479492 1.13258600234985
45.4850006103516 1.05925178527832
45.5354995727539 1.04074931144714
45.5859985351562 1.12865829467773
45.6365013122559 1.10463166236877
45.6870002746582 1.14005434513092
45.7374992370605 1.07301080226898
45.7879981994629 1.07324934005737
45.8385009765625 1.04051780700684
45.8889999389648 1.05031847953796
45.9394989013672 1.11953568458557
45.9900016784668 1.09522151947021
46.0405006408691 1.19320213794708
46.0909996032715 1.06005990505219
46.1414985656738 1.12162804603577
46.1920013427734 1.13478767871857
46.2425003051758 1.04945182800293
46.2929992675781 1.25916814804077
46.3434982299805 1.06469213962555
46.3940010070801 1.10414588451385
46.4444999694824 1.13029873371124
46.4949989318848 1.0868843793869
46.5455017089844 1.21209132671356
46.5960006713867 1.02491295337677
46.6464996337891 1.13746190071106
46.6969985961914 1.02785527706146
46.747501373291 1.0327981710434
46.7980003356934 0.948068261146545
46.8484992980957 0.998836874961853
46.898998260498 1.06762623786926
46.9495010375977 1.01115620136261
47 1.03418052196503
47.0504989624023 1.16945457458496
47.101001739502 0.935274839401245
47.1515007019043 1.06121265888214
47.2019996643066 1.22436487674713
47.252498626709 0.964422464370728
47.3030014038086 0.972757816314697
47.3535003662109 1.07264494895935
47.4039993286133 0.9820237159729
47.4544982910156 1.18097054958344
47.5050010681152 1.10483074188232
47.5555000305176 1.07990336418152
47.6059989929199 1.04936158657074
47.6959991455078 0.961516380310059
47.7464981079102 1.08577740192413
47.7970008850098 1.0267151594162
47.8474998474121 1.04094457626343
47.8979988098145 1.09123229980469
47.9485015869141 1.10410952568054
47.9990005493164 0.993224143981934
48.0494995117188 1.07069075107574
48.0999984741211 1.12142217159271
48.1505012512207 1.1607391834259
48.201000213623 1.10520100593567
48.2514991760254 1.21783185005188
48.3019981384277 1.07602000236511
48.3525009155273 1.01359796524048
48.4029998779297 1.00411486625671
48.453498840332 1.10194945335388
48.5040016174316 1.16174590587616
48.554500579834 1.18086612224579
48.6049995422363 1.22668778896332
48.6554985046387 1.01162171363831
48.7060012817383 1.25265026092529
48.7565002441406 1.13369226455688
48.806999206543 1.02674090862274
48.8574981689453 1.17961657047272
48.9080009460449 0.979212284088135
48.9584999084473 1.04882657527924
49.0089988708496 1.02737832069397
49.0595016479492 1.10279786586761
49.1100006103516 1.04894828796387
49.1604995727539 1.00783479213715
49.2109985351562 1.20771944522858
49.2615013122559 1.11803376674652
49.3120002746582 1.28825557231903
49.3624992370605 1.07288002967834
49.4129981994629 1.04684638977051
49.4635009765625 1.17820656299591
49.5139999389648 1.00385665893555
49.5644989013672 1.05486071109772
49.6150016784668 1.16013765335083
49.6655006408691 1.14269709587097
49.7159996032715 1.0083292722702
49.7664985656738 1.04619157314301
49.8170013427734 1.00510835647583
49.8675003051758 1.15003705024719
49.9179992675781 1.14300894737244
49.9684982299805 1.00690829753876
50.0190010070801 1.02803182601929
50.0694999694824 0.985126972198486
50.1199989318848 1.0400698184967
50.1705017089844 1.13508665561676
50.2210006713867 1.09271240234375
50.2714996337891 1.13476586341858
50.3219985961914 1.02023875713348
50.372501373291 1.00697910785675
50.4230003356934 1.00401163101196
50.4734992980957 1.02571523189545
50.523998260498 1.05661499500275
50.5745010375977 0.997175693511963
50.625 1.05116641521454
50.6754989624023 1.1386706829071
50.726001739502 0.968178749084473
50.7765007019043 1.10069417953491
50.8269996643066 1.13728201389313
50.877498626709 0.98569667339325
50.9280014038086 1.1237199306488
50.9785003662109 1.03810322284698
51.0289993286133 1.01036250591278
51.0794982910156 1.09901320934296
51.1300010681152 1.04158425331116
51.1805000305176 1.00761699676514
51.2309989929199 1.1442756652832
51.2815017700195 1.00808501243591
51.3320007324219 1.0451991558075
51.3824996948242 1.06083548069
51.4329986572266 0.99382472038269
51.4835014343262 1.06429696083069
51.5340003967285 1.00164687633514
51.5844993591309 1.0166711807251
51.6349983215332 1.05463397502899
51.6855010986328 1.1505138874054
51.7360000610352 1.10522294044495
51.7864990234375 1.07190144062042
51.8370018005371 1.10092985630035
51.8875007629395 0.940129995346069
51.9379997253418 1.06523072719574
51.9884986877441 1.17668211460114
52.0390014648438 0.972525954246521
52.0895004272461 1.02301585674286
52.1399993896484 0.971351981163025
52.1904983520508 0.997807264328003
52.2410011291504 0.971135139465332
52.2915000915527 1.06481683254242
52.3419990539551 0.994019508361816
52.3925018310547 1.03019654750824
52.443000793457 1.01315772533417
52.4934997558594 1.03319454193115
52.5439987182617 0.99141538143158
52.5945014953613 1.12787115573883
52.6450004577637 0.984614968299866
52.695499420166 1.11579287052155
52.7459983825684 1.20482063293457
52.796501159668 0.968647241592407
52.8470001220703 1.08413350582123
52.8974990844727 0.954015254974365
52.9480018615723 1.08170187473297
52.9985008239746 1.00371384620667
53.048999786377 1.00079917907715
53.0994987487793 1.06338548660278
53.1500015258789 1.03312718868256
53.2005004882812 1.0490540266037
53.2509994506836 1.24340379238129
53.3014984130859 1.05817925930023
53.3520011901855 1.05081474781036
53.4025001525879 1.22305679321289
53.4529991149902 0.998318672180176
53.5035018920898 1.05679833889008
53.5540008544922 1.09053337574005
53.6044998168945 1.04935848712921
53.6549987792969 1.1542911529541
53.7055015563965 1.21720492839813
53.7560005187988 0.987103700637817
53.8064994812012 0.885290861129761
53.8569984436035 1.00425660610199
53.9075012207031 1.05013525485992
53.9580001831055 1.05553507804871
54.0084991455078 1.16218841075897
54.0589981079102 1.18993747234344
54.1095008850098 1.09710991382599
54.1599998474121 1.10730314254761
54.2104988098145 0.980372428894043
54.2610015869141 1.01072371006012
54.3115005493164 1.08413231372833
54.3619995117188 1.05661475658417
54.4124984741211 1.03474724292755
54.502498626709 1.01229786872864
54.5530014038086 0.983315944671631
54.6035003662109 1.14983701705933
54.6539993286133 1.09129977226257
54.7044982910156 1.23139190673828
54.7550010681152 1.04671359062195
54.8055000305176 1.282883644104
54.8559989929199 1.25929939746857
54.9065017700195 1.05994844436646
54.9570007324219 1.08696949481964
55.0074996948242 0.980067253112793
55.1085014343262 1.0277271270752
55.1590003967285 1.00111865997314
55.2094993591309 0.990276336669922
55.2599983215332 1.05120837688446
55.3105010986328 1.06480026245117
55.3610000610352 1.06121361255646
55.4114990234375 1.02418792247772
55.4620018005371 1.29295861721039
55.5125007629395 1.03567683696747
55.5629997253418 0.950179815292358
55.6134986877441 1.03709387779236
55.6640014648438 1.13613939285278
55.7145004272461 1.04575026035309
55.7649993896484 1.04305028915405
55.8154983520508 1.12331902980804
55.8660011291504 1.04131674766541
55.9165000915527 1.01498520374298
55.9669990539551 1.1792471408844
56.0175018310547 0.999313116073608
56.068000793457 1.10223436355591
56.1184997558594 1.21856498718262
56.1689987182617 1.01348447799683
56.2195014953613 1.1520574092865
56.320499420166 0.993005275726318
56.3709983825684 1.06176280975342
56.421501159668 1.04282641410828
56.4720001220703 1.17209184169769
56.5224990844727 1.00142586231232
56.5730018615723 1.02416300773621
56.6235008239746 0.945830583572388
56.673999786377 1.17558658123016
56.7244987487793 1.06640839576721
56.7750015258789 1.11670100688934
56.8255004882812 1.07922875881195
56.8759994506836 1.20490074157715
56.9264984130859 1.02862966060638
56.9770011901855 1.07448840141296
57.0275001525879 1.00380551815033
57.0779991149902 1.03659510612488
57.1285018920898 1.02253210544586
57.1790008544922 1.06379270553589
57.2294998168945 1.0946524143219
57.2799987792969 1.01197981834412
57.3305015563965 1.06206679344177
57.3810005187988 1.04562270641327
57.4314994812012 0.974512100219727
57.4819984436035 1.08794379234314
57.5325012207031 1.09966468811035
57.5830001831055 1.02875530719757
57.6334991455078 1.0303430557251
57.6839981079102 1.00538551807404
57.7345008850098 1.0133969783783
57.7849998474121 1.05433559417725
57.8354988098145 1.10524165630341
57.8860015869141 0.995876789093018
57.9365005493164 1.00281095504761
57.9869995117188 1.1696629524231
58.0374984741211 1.03072464466095
58.0880012512207 1.11016166210175
58.138500213623 1.05550873279572
58.1889991760254 1.12555801868439
58.2394981384277 0.981565356254578
58.2900009155273 0.994034767150879
58.3404998779297 0.99093770980835
58.390998840332 1.13796544075012
58.4415016174316 1.01037561893463
58.492000579834 0.956103324890137
58.5424995422363 1.12067174911499
58.5929985046387 0.972684979438782
58.6435012817383 0.982499003410339
58.6940002441406 1.13535833358765
58.744499206543 1.11886060237885
58.7949981689453 1.06414484977722
58.8455009460449 1.12066042423248
58.8959999084473 0.951306939125061
58.9464988708496 1.06003379821777
58.9970016479492 1.00439012050629
59.0475006103516 1.01481425762177
59.0979995727539 1.13721990585327
59.1484985351562 1.00818133354187
59.1990013122559 1.02216804027557
59.2495002746582 0.966753125190735
59.2999992370605 1.0043740272522
59.3504981994629 1.10550117492676
59.4010009765625 1.02290940284729
59.4514999389648 0.966461658477783
59.5019989013672 1.04912149906158
59.5525016784668 1.06351673603058
59.6030006408691 1.11616706848145
59.6534996032715 0.956431150436401
59.7039985656738 0.97303032875061
59.7545013427734 1.04435396194458
59.8050003051758 0.988886594772339
59.8554992675781 1.00445961952209
59.9059982299805 1.25751423835754
59.9565010070801 1.0814915895462
60.0069999694824 1.06063556671143
60.0574989318848 1.11008560657501
60.1080017089844 1.02757120132446
60.1585006713867 1.13164663314819
60.2089996337891 1.04320442676544
60.2594985961914 1.05745851993561
60.310001373291 1.08217239379883
60.3605003356934 1.09973514080048
60.4109992980957 1.0899670124054
60.461498260498 1.03698718547821
60.5120010375977 1.04964208602905
60.5625 1.02001142501831
60.6129989624023 0.940002202987671
60.663501739502 1.08014047145844
60.7140007019043 1.04808127880096
60.7644996643066 1.06138968467712
60.814998626709 0.959927558898926
60.8655014038086 1.01604008674622
60.9160003662109 1.08145499229431
60.9664993286133 0.912507772445679
61.0169982910156 0.975524544715881
61.0675010681152 1.17765974998474
61.1180000305176 1.03674411773682
61.1684989929199 1.13104951381683
61.2190017700195 1.11352109909058
61.3089981079102 1.02805650234222
61.3595008850098 0.986177682876587
61.4099998474121 1.02185153961182
61.4604988098145 0.920286655426025
61.5110015869141 0.900174379348755
61.5615005493164 0.946810841560364
61.6119995117188 0.930631160736084
61.6624984741211 1.07310843467712
61.7130012512207 0.995604276657104
61.763500213623 1.09800338745117
61.8139991760254 1.07674849033356
61.9150009155273 1.16338872909546
61.9654998779297 0.984546661376953
62.015998840332 1.05996489524841
62.117000579834 0.965415954589844
62.1674995422363 1.1858012676239
62.2179985046387 0.933558225631714
62.2685012817383 0.947933435440063
62.3190002441406 1.06730568408966
62.369499206543 1.11033916473389
62.4199981689453 1.08962261676788
62.4705009460449 1.10310912132263
62.5209999084473 1.07174587249756
62.5714988708496 1.18810153007507
62.6220016479492 1.01558041572571
62.6725006103516 1.09163331985474
62.7229995727539 1.10379874706268
62.7734985351562 1.01681590080261
62.8240013122559 1.09099221229553
62.8745002746582 0.979825258255005
62.9249992370605 0.949822187423706
62.9754981994629 0.936756014823914
63.0260009765625 1.12806642055511
63.0764999389648 1.0265771150589
63.1269989013672 0.975943803787231
63.1775016784668 1.06918156147003
63.2280006408691 1.03994286060333
63.2784996032715 0.966100215911865
63.3289985656738 0.951963663101196
63.4300003051758 1.2106112241745
63.4804992675781 1.06421065330505
63.5309982299805 1.10519778728485
63.5815010070801 1.09934210777283
63.6319999694824 0.938611626625061
63.6824989318848 1.00641191005707
63.7330017089844 1.13245248794556
63.7835006713867 1.02195417881012
63.8339996337891 1.05775010585785
63.8844985961914 1.08356535434723
63.935001373291 1.17436790466309
63.9855003356934 1.03368508815765
64.036003112793 1.07061624526978
64.0865020751953 0.996711015701294
64.1370010375977 1.01885104179382
64.1875 1.13194942474365
64.2379989624023 0.996704459190369
64.2884979248047 0.962210297584534
64.338996887207 1.07340729236603
64.3895034790039 1.08337962627411
64.4400024414062 1.06047785282135
64.4905014038086 1.05294990539551
64.5410003662109 0.933273077011108
64.5914993286133 1.03446888923645
64.6419982910156 1.09347283840179
64.692497253418 1.05691230297089
64.7429962158203 1.0866961479187
64.7935028076172 1.07767069339752
64.8440017700195 0.92225980758667
64.8945007324219 0.937766075134277
64.9449996948242 1.13446056842804
64.9954986572266 0.957380294799805
65.0459976196289 1.04628014564514
65.0964965820312 0.955885171890259
65.1470031738281 0.951813459396362
65.1975021362305 1.12496769428253
65.2480010986328 0.979686975479126
65.2985000610352 0.943127155303955
65.3489990234375 1.02206766605377
65.3994979858398 1.13176620006561
65.4499969482422 1.13825726509094
65.5005035400391 1.07419991493225
65.5510025024414 0.936742305755615
65.6015014648438 1.32824623584747
65.6520004272461 1.05463242530823
65.7024993896484 1.0598863363266
65.7529983520508 1.05189371109009
65.8034973144531 0.969265818595886
65.8539962768555 0.947420358657837
65.9045028686523 0.984427213668823
65.9550018310547 1.06704521179199
66.005500793457 1.03350985050201
66.0559997558594 1.06566488742828
66.1064987182617 1.01375865936279
66.1569976806641 0.926516771316528
66.2074966430664 1.0393785238266
66.2580032348633 0.947235822677612
66.3085021972656 0.968715190887451
66.359001159668 1.2014251947403
66.4095001220703 1.20452868938446
66.4599990844727 0.966351866722107
66.510498046875 1.00265717506409
66.5609970092773 1.08948302268982
66.6115036010742 1.00936639308929
66.6620025634766 1.12077558040619
66.7125015258789 1.21401143074036
66.7630004882812 1.00161850452423
66.8134994506836 1.06834292411804
66.8639984130859 1.18221485614777
66.9144973754883 1.08517968654633
66.9649963378906 0.924279928207397
67.0155029296875 0.961674451828003
67.0660018920898 0.956794142723083
67.1165008544922 0.977767467498779
67.1669998168945 0.931102275848389
67.2174987792969 1.12567436695099
67.2679977416992 0.996593713760376
67.3184967041016 1.03695595264435
67.3690032958984 1.07496726512909
67.4195022583008 1.05449366569519
67.4700012207031 1.16652798652649
67.5205001831055 1.04664862155914
67.5709991455078 1.02361047267914
67.6214981079102 1.00939106941223
67.6719970703125 0.96712589263916
67.7225036621094 1.03434181213379
67.7730026245117 0.934547305107117
67.8235015869141 0.952830076217651
67.8740005493164 1.06503260135651
67.9244995117188 0.91781222820282
67.9749984741211 0.909806489944458
68.0254974365234 0.980315327644348
68.1155014038086 1.08782732486725
68.1660003662109 0.966099500656128
68.2164993286133 1.03324496746063
68.2669982910156 0.976177334785461
68.317497253418 0.995003581047058
68.3679962158203 1.08601224422455
68.4185028076172 1.00699138641357
68.4690017700195 1.15834283828735
68.5195007324219 1.00013244152069
68.5699996948242 0.999224662780762
68.6204986572266 1.06411600112915
68.6709976196289 1.08127081394196
68.7214965820312 0.970514535903931
68.7720031738281 1.07662439346313
68.8225021362305 1.10073506832123
68.8730010986328 0.990801095962524
68.9235000610352 1.02943193912506
68.9739990234375 1.00422692298889
69.0244979858398 1.00076496601105
69.0749969482422 1.15603637695312
69.1255035400391 1.1739274263382
69.1760025024414 0.988797903060913
69.2265014648438 1.07996487617493
69.2770004272461 0.940372228622437
69.3274993896484 1.21698868274689
69.3779983520508 1.01555466651917
69.4284973144531 0.971898078918457
69.4789962768555 1.1348375082016
69.5295028686523 1.09100914001465
69.5800018310547 1.08368420600891
69.630500793457 0.915269136428833
69.6809997558594 0.99252462387085
69.7314987182617 1.0212516784668
69.7819976806641 1.00800108909607
69.8324966430664 1.16559243202209
69.8830032348633 0.918325185775757
69.9335021972656 1.03407657146454
69.984001159668 1.0415426492691
70.0345001220703 1.04588878154755
70.0849990844727 1.02161431312561
70.135498046875 1.02595269680023
70.1859970092773 1.08131289482117
70.2365036010742 0.983758926391602
70.2870025634766 0.995242953300476
70.3375015258789 1.12927210330963
70.3880004882812 1.0519597530365
70.4384994506836 1.04219174385071
70.4889984130859 0.974268436431885
70.5394973754883 1.11371064186096
70.5899963378906 0.922420501708984
70.6405029296875 0.981558322906494
70.6910018920898 0.982913255691528
70.7415008544922 1.19088685512543
70.7919998168945 1.04341685771942
70.8424987792969 0.988179445266724
70.8929977416992 1.14607644081116
70.9434967041016 1.04810559749603
70.9940032958984 1.07075440883636
71.0445022583008 0.960677623748779
71.0950012207031 0.960148811340332
71.1455001831055 1.03081333637238
71.1959991455078 0.958543300628662
71.2464981079102 1.06562423706055
71.2969970703125 0.993161201477051
71.3475036621094 0.990193843841553
71.3980026245117 0.985369920730591
71.4485015869141 1.11506354808807
71.4990005493164 0.899651050567627
71.5494995117188 1.12934637069702
71.5999984741211 0.97418475151062
71.6504974365234 1.09108996391296
71.7009963989258 1.02677357196808
71.7515029907227 1.01667404174805
71.802001953125 0.943667888641357
71.8525009155273 1.06516408920288
71.9029998779297 0.949172496795654
71.953498840332 1.15434801578522
72.0039978027344 1.01934969425201
72.0544967651367 1.07917785644531
72.1050033569336 1.08096528053284
72.1555023193359 1.11992621421814
72.2060012817383 1.07600247859955
72.2565002441406 1.08115553855896
72.306999206543 0.871235132217407
72.3574981689453 0.963104724884033
72.4079971313477 1.12444746494293
72.4585037231445 1.02949631214142
72.5090026855469 1.01429069042206
72.5595016479492 1.0941526889801
72.6100006103516 1.06372690200806
72.6604995727539 1.00388216972351
72.7109985351562 1.02461409568787
72.7614974975586 1.08001220226288
72.8119964599609 1.03786766529083
72.8625030517578 1.04052042961121
72.9130020141602 0.969331741333008
72.9635009765625 0.960897922515869
73.0139999389648 1.21234345436096
73.0644989013672 1.06647169589996
73.1149978637695 1.05302047729492
73.1654968261719 1.07788133621216
73.2160034179688 0.966714143753052
73.2665023803711 0.969551086425781
73.3170013427734 1.02753674983978
73.3675003051758 1.25956892967224
73.4179992675781 0.977736234664917
73.4684982299805 1.11843645572662
73.5189971923828 1.04181051254272
73.5695037841797 1.18884098529816
73.620002746582 0.949066400527954
73.6705017089844 1.15801274776459
73.7210006713867 0.982266664505005
73.7714996337891 1.00223481655121
73.8219985961914 1.10395658016205
73.8724975585938 1.26236546039581
73.9229965209961 1.04316401481628
73.973503112793 1.06872916221619
74.0240020751953 0.999503135681152
74.0745010375977 0.925003290176392
74.125 0.941254138946533
74.1754989624023 1.01683127880096
74.2259979248047 1.08805763721466
74.276496887207 1.00896084308624
74.3270034790039 1.04703259468079
74.3775024414062 0.949121952056885
74.4280014038086 1.02914071083069
74.4785003662109 1.01973593235016
74.5289993286133 1.04519140720367
74.5794982910156 0.896729230880737
74.629997253418 0.919583201408386
74.6804962158203 1.02093505859375
74.7310028076172 0.905303239822388
74.7815017700195 0.987470388412476
74.8320007324219 1.01196825504303
74.9219970703125 0.985973358154297
74.9725036621094 0.920273065567017
75.0230026245117 0.9905686378479
75.0735015869141 1.06790995597839
75.1240005493164 1.05336093902588
75.1744995117188 1.22045266628265
75.2249984741211 1.00265526771545
75.2754974365234 0.98977267742157
75.3259963989258 1.02085530757904
75.3765029907227 1.0590215921402
75.427001953125 1.00737702846527
75.4775009155273 1.0585595369339
75.5279998779297 1.05555844306946
75.578498840332 1.0215460062027
75.6289978027344 1.19435656070709
75.6794967651367 1.0563542842865
75.7300033569336 1.01505255699158
75.7805023193359 1.03700983524323
75.8310012817383 1.10433828830719
75.8815002441406 1.1842668056488
75.931999206543 0.906016826629639
75.9824981689453 0.880449295043945
76.0329971313477 0.94376277923584
76.0835037231445 1.06551492214203
76.1340026855469 0.911536693572998
76.1845016479492 0.945951342582703
76.2350006103516 1.23803400993347
76.2854995727539 0.959257960319519
76.3359985351562 1.10481941699982
76.3864974975586 1.11044907569885
76.4369964599609 1.10854828357697
76.4875030517578 1.24807024002075
76.5380020141602 1.13370323181152
76.5885009765625 0.902296781539917
76.6389999389648 0.953789710998535
76.6894989013672 0.982149481773376
76.7399978637695 0.986407041549683
76.7904968261719 0.964897155761719
76.8410034179688 1.02184462547302
76.8915023803711 0.933287143707275
76.9420013427734 0.968405485153198
76.9925003051758 1.00845098495483
77.0429992675781 1.24005961418152
77.0934982299805 0.943160772323608
77.1439971923828 1.03119194507599
77.1945037841797 0.939785242080688
77.245002746582 0.957151532173157
77.2955017089844 0.938690185546875
77.3460006713867 0.949050188064575
77.3964996337891 1.02519309520721
77.4469985961914 1.0654388666153
77.4974975585938 0.962070465087891
77.5479965209961 1.04071402549744
77.598503112793 1.01056802272797
77.6490020751953 1.01235842704773
77.6995010375977 1.09342110157013
77.75 0.929786801338196
77.8004989624023 1.02746474742889
77.8509979248047 0.911001324653625
77.901496887207 0.988955974578857
77.9520034790039 0.923148632049561
78.0025024414062 0.994246006011963
78.0530014038086 1.0209926366806
78.1035003662109 1.19302523136139
78.1539993286133 0.987559080123901
78.2044982910156 0.970259666442871
78.254997253418 1.06792652606964
78.3054962158203 0.994125843048096
78.3560028076172 1.05199444293976
78.4065017700195 0.971847295761108
78.4570007324219 0.897650957107544
78.5074996948242 0.908913373947144
78.5579986572266 1.10371267795563
78.6084976196289 0.958772897720337
78.6589965820312 1.13139653205872
78.7095031738281 0.978690147399902
78.7600021362305 1.0372576713562
78.8105010986328 1.13747560977936
78.8610000610352 1.03316736221313
78.9114990234375 1.00740349292755
78.9619979858398 0.964406251907349
79.0124969482422 1.0629962682724
79.0630035400391 0.875868558883667
79.1135025024414 0.966070890426636
79.1640014648438 1.07371187210083
79.2145004272461 0.922995090484619
79.2649993896484 0.986820936203003
79.3154983520508 1.08146548271179
79.3659973144531 1.01039862632751
79.4164962768555 1.12379348278046
79.4670028686523 1.11919367313385
79.5175018310547 1.0452960729599
79.568000793457 1.23234450817108
79.6184997558594 1.02248311042786
79.6689987182617 0.943480968475342
79.7194976806641 0.948632001876831
79.7699966430664 1.09167563915253
79.8205032348633 0.931886672973633
79.8710021972656 0.98961353302002
79.921501159668 0.896381497383118
79.9720001220703 0.938891768455505
80.0224990844727 1.00664114952087
80.1234970092773 0.881092190742493
80.1740036010742 1.28160500526428
80.2245025634766 0.922155857086182
80.2750015258789 1.19513463973999
80.3255004882812 1.06120300292969
80.3759994506836 1.0499175786972
80.4264984130859 0.993508100509644
80.4769973754883 0.967496037483215
80.5274963378906 1.18370735645294
80.5780029296875 1.11333608627319
80.6285018920898 1.01708579063416
80.6790008544922 0.881868958473206
80.7294998168945 1.02136957645416
80.7799987792969 1.02941346168518
80.8304977416992 1.15369880199432
80.8809967041016 0.973351955413818
80.9315032958984 1.03744006156921
80.9820022583008 0.946199178695679
81.0325012207031 1.08186507225037
81.0830001831055 1.0017101764679
81.1334991455078 0.961027860641479
81.1839981079102 1.07786750793457
81.2344970703125 0.990358233451843
81.2850036621094 0.894205451011658
81.3355026245117 1.03044986724854
81.3860015869141 0.965157985687256
81.4365005493164 0.991954445838928
81.4869995117188 0.984115958213806
81.5374984741211 1.1439608335495
81.5879974365234 0.9578617811203
81.6384963989258 0.976937294006348
81.7285003662109 0.931643962860107
81.7789993286133 1.18763864040375
81.8294982910156 0.945451021194458
81.879997253418 0.979032278060913
81.9304962158203 0.962985754013062
81.9810028076172 0.952020287513733
82.0315017700195 1.07425045967102
82.0820007324219 0.944159984588623
82.1324996948242 1.24618601799011
82.1829986572266 0.903725624084473
82.2334976196289 1.02712142467499
82.2839965820312 1.04638731479645
82.3345031738281 0.906199932098389
82.3850021362305 0.962516784667969
82.4355010986328 0.989450693130493
82.4860000610352 1.10484910011292
82.5364990234375 0.922868728637695
82.5869979858398 1.01503682136536
82.6374969482422 0.971476316452026
82.6880035400391 1.16709077358246
82.7385025024414 0.962782382965088
82.7890014648438 1.0326052904129
82.8395004272461 1.11133599281311
82.8899993896484 0.947927713394165
82.9404983520508 1.07194292545319
82.9909973144531 0.988830327987671
83.0414962768555 0.950171709060669
83.0920028686523 0.962459206581116
83.1425018310547 1.08023869991302
83.193000793457 0.913794279098511
83.2434997558594 1.04854917526245
83.2939987182617 1.01811540126801
83.3444976806641 1.01894307136536
83.3949966430664 0.992422580718994
83.4455032348633 1.05418133735657
83.4960021972656 1.17733299732208
83.546501159668 1.02014172077179
83.5970001220703 0.940759897232056
83.6474990844727 0.981113195419312
83.697998046875 0.959614515304565
83.7484970092773 1.02765500545502
83.7990036010742 1.15297603607178
83.8495025634766 0.995165944099426
83.9000015258789 1.50595581531525
83.9505004882812 1.1101405620575
84.0009994506836 0.891542911529541
84.0514984130859 0.930085897445679
84.1019973754883 0.902351856231689
84.1524963378906 1.04044318199158
84.2030029296875 1.10418498516083
84.2535018920898 1.09134721755981
84.3040008544922 0.966418623924255
84.3544998168945 1.02207267284393
84.4049987792969 1.1059330701828
84.4554977416992 0.989812970161438
84.5059967041016 1.06179738044739
84.5565032958984 0.971720218658447
84.6070022583008 0.980566382408142
84.6575012207031 1.04730331897736
84.7080001831055 0.927119731903076
84.7584991455078 1.10397517681122
84.8089981079102 1.03945100307465
84.8594970703125 1.21164441108704
84.9100036621094 0.967695713043213
84.9605026245117 0.943415880203247
85.0110015869141 1.0381555557251
85.0615005493164 0.907341241836548
85.1119995117188 0.996298551559448
85.1624984741211 1.01553916931152
85.2129974365234 1.26170480251312
85.2634963989258 1.22002685070038
85.3140029907227 1.15466785430908
85.364501953125 1.05389201641083
85.4150009155273 0.967714309692383
85.4654998779297 1.20230913162231
85.515998840332 0.922104358673096
85.5664978027344 1.0988792181015
85.6169967651367 1.04182386398315
85.6675033569336 0.924665451049805
85.7180023193359 0.926607370376587
85.7685012817383 0.947866082191467
85.8190002441406 0.895854949951172
85.869499206543 1.01520597934723
85.9199981689453 1.08979439735413
85.9704971313477 1.14352309703827
86.0210037231445 0.91964316368103
86.0715026855469 1.03120911121368
86.1220016479492 1.01482617855072
86.1725006103516 1.006028175354
86.2229995727539 0.99017596244812
86.2734985351562 1.07717263698578
86.3239974975586 0.99653697013855
86.3744964599609 1.01079142093658
86.4250030517578 0.959519624710083
86.4755020141602 0.993053436279297
86.5260009765625 0.993674039840698
86.5764999389648 1.04855263233185
86.6269989013672 0.997571110725403
86.6774978637695 1.09283781051636
86.7279968261719 1.16009962558746
86.7785034179688 1.08784484863281
86.8290023803711 0.938352346420288
86.8795013427734 1.03327238559723
86.9300003051758 1.19165539741516
86.9804992675781 1.25958943367004
87.0309982299805 0.998004913330078
87.0814971923828 1.09558534622192
87.1320037841797 1.00073289871216
87.182502746582 0.989599704742432
87.2330017089844 0.906558156013489
87.2835006713867 0.941533088684082
87.3339996337891 1.08711850643158
87.3844985961914 0.972320556640625
87.4349975585938 1.10939681529999
87.4854965209961 1.01541674137115
87.536003112793 1.05234527587891
87.5865020751953 1.0231329202652
87.6370010375977 0.896345615386963
87.6875 0.901425123214722
87.7379989624023 0.924342274665833
87.7884979248047 1.0431135892868
87.838996887207 1.00795269012451
87.8895034790039 1.00169932842255
87.9400024414062 1.13411116600037
87.9905014038086 0.953974723815918
88.0410003662109 0.958997964859009
88.0914993286133 1.07469427585602
88.1419982910156 0.977276802062988
88.192497253418 1.01201701164246
88.2429962158203 0.979767560958862
88.2935028076172 1.13884496688843
88.3440017700195 0.954952836036682
88.3945007324219 1.06580317020416
88.4449996948242 0.995555281639099
88.5350036621094 0.991073727607727
88.5855026245117 0.937655925750732
88.6360015869141 1.02943646907806
88.6865005493164 1.09080445766449
88.7369995117188 0.908025741577148
88.7874984741211 1.10203623771667
88.8379974365234 0.996523857116699
88.8884963989258 0.899503946304321
88.9390029907227 1.04272043704987
88.989501953125 1.00908553600311
89.0400009155273 1.25412392616272
89.0904998779297 1.04196155071259
89.140998840332 1.1240394115448
89.1914978027344 1.0267676115036
89.2419967651367 1.0201004743576
89.2925033569336 0.954429984092712
89.3430023193359 0.995010495185852
89.3935012817383 1.01169574260712
89.4440002441406 0.954692244529724
89.494499206543 1.09025609493256
89.5449981689453 1.18375325202942
89.5954971313477 0.961238384246826
89.6460037231445 1.04737734794617
89.6965026855469 0.989540219306946
89.7470016479492 1.02261233329773
89.7975006103516 1.00945317745209
89.8479995727539 0.951872110366821
89.8984985351562 1.02292382717133
89.9489974975586 1.18993508815765
89.9994964599609 1.01765620708466
90.0500030517578 1.06669771671295
90.1005020141602 1.04684352874756
90.1510009765625 1.02357196807861
90.2014999389648 1.04212462902069
90.2519989013672 0.95047926902771
90.3024978637695 1.09013879299164
90.3529968261719 0.907384395599365
90.4035034179688 0.958775043487549
90.4540023803711 1.06383013725281
90.5045013427734 1.0529158115387
90.5550003051758 1.06581556797028
90.6054992675781 0.961519241333008
90.6559982299805 1.05996477603912
90.7570037841797 0.986677885055542
90.807502746582 1.06327700614929
90.8580017089844 1.16413176059723
90.9085006713867 0.997013688087463
90.9589996337891 0.978100538253784
91.0094985961914 0.951966047286987
91.0599975585938 0.933112859725952
91.1104965209961 0.964564561843872
91.161003112793 0.979905128479004
91.2115020751953 0.976228833198547
91.2620010375977 1.09224283695221
91.3125 1.00959277153015
91.3629989624023 0.914595603942871
91.4134979248047 1.09721732139587
91.463996887207 0.911349058151245
91.5145034790039 0.902736902236938
91.5650024414062 0.891559362411499
91.6155014038086 0.970056653022766
91.6660003662109 0.951029062271118
91.7164993286133 1.05042219161987
91.7669982910156 0.946930646896362
91.817497253418 1.04050159454346
91.8679962158203 0.943206906318665
91.9185028076172 1.06728601455688
91.9690017700195 1.21362507343292
92.0195007324219 1.10271942615509
92.0699996948242 0.881141185760498
92.1204986572266 0.975530624389648
92.1709976196289 1.11300265789032
92.2720031738281 0.946025133132935
92.3225021362305 1.07243549823761
92.3730010986328 1.08708298206329
92.4235000610352 0.989484786987305
92.4739990234375 0.94811749458313
92.5244979858398 0.957475543022156
92.5749969482422 0.884338855743408
92.6255035400391 0.936928033828735
92.6760025024414 0.96709144115448
92.7265014648438 0.916183710098267
92.7770004272461 0.94341504573822
92.8274993896484 1.01341772079468
92.8779983520508 1.03991115093231
92.9284973144531 1.13779759407043
92.9789962768555 0.939986944198608
93.0295028686523 0.964585065841675
93.0800018310547 1.05021297931671
93.130500793457 1.07441961765289
93.1809997558594 0.979209899902344
93.2314987182617 1.0976722240448
93.2819976806641 0.952173590660095
93.3324966430664 0.934235334396362
93.3830032348633 0.934998512268066
93.4335021972656 0.956501722335815
93.484001159668 0.972766160964966
93.5345001220703 0.986660003662109
93.5849990844727 1.18352210521698
93.635498046875 0.955044984817505
93.6859970092773 0.981273412704468
93.7365036010742 0.955145597457886
93.7870025634766 1.14205992221832
93.8375015258789 0.98905348777771
93.8880004882812 0.898026466369629
93.9384994506836 1.06862461566925
93.9889984130859 1.09034156799316
94.0394973754883 1.01519370079041
94.0899963378906 0.845672488212585
94.1405029296875 1.01293182373047
94.1910018920898 1.09834253787994
94.2415008544922 0.951843023300171
94.2919998168945 1.07923710346222
94.3424987792969 0.948171496391296
94.3929977416992 0.985387563705444
94.4434967041016 0.942676544189453
94.4940032958984 0.974043607711792
94.5445022583008 1.01902627944946
94.5950012207031 0.855155229568481
94.6455001831055 0.960246324539185
94.6959991455078 1.11431050300598
94.7464981079102 1.01147222518921
94.7969970703125 0.991328716278076
94.8475036621094 0.986535787582397
94.8980026245117 1.15803647041321
94.9485015869141 0.989992380142212
94.9990005493164 1.08171808719635
95.0494995117188 1.0004004240036
95.0999984741211 0.913753509521484
95.1504974365234 1.02164506912231
95.2009963989258 0.955937147140503
95.2515029907227 1.1310647726059
95.3414993286133 1.13065361976624
95.3919982910156 0.951825022697449
95.442497253418 1.0347558259964
95.4929962158203 1.06853854656219
95.5435028076172 1.07775056362152
95.5940017700195 1.11657893657684
95.6445007324219 1.13227558135986
95.6949996948242 1.04934346675873
95.7454986572266 1.01126217842102
95.7959976196289 1.11747825145721
95.8464965820312 0.998729467391968
95.8970031738281 1.11690545082092
95.9475021362305 1.035151720047
95.9980010986328 0.977149128913879
96.0485000610352 1.08672094345093
96.0989990234375 1.03994917869568
96.1494979858398 1.06788980960846
96.1999969482422 0.859708666801453
96.2505035400391 1.03918945789337
96.3010025024414 1.06987690925598
96.3515014648438 0.950563669204712
96.4020004272461 0.914797306060791
96.4524993896484 0.959581136703491
96.5029983520508 1.08523607254028
96.5534973144531 0.909497380256653
96.6039962768555 0.988094925880432
96.6545028686523 1.0360963344574
96.7050018310547 0.878289222717285
96.755500793457 0.961401700973511
96.8059997558594 0.957626819610596
96.8564987182617 1.02864634990692
96.9069976806641 1.14405345916748
96.9574966430664 0.923594832420349
97.0080032348633 1.16117823123932
97.0585021972656 0.985352277755737
97.109001159668 0.913680195808411
97.1595001220703 0.893175840377808
97.2099990844727 0.940183758735657
97.260498046875 0.954845905303955
97.3109970092773 0.972697496414185
97.3615036010742 0.951007723808289
97.4120025634766 1.17906355857849
97.4625015258789 1.00988006591797
97.5130004882812 0.990184545516968
97.5634994506836 0.93138575553894
97.6139984130859 0.976852416992188
97.6644973754883 0.992312669754028
97.7149963378906 0.993879914283752
97.7655029296875 0.935754060745239
97.8160018920898 0.924360513687134
97.8665008544922 1.18200063705444
97.9169998168945 0.958635568618774
97.9674987792969 0.98610520362854
98.0179977416992 0.985264897346497
98.0684967041016 1.05771434307098
98.1190032958984 1.04321312904358
98.1695022583008 1.00998318195343
98.2200012207031 1.04620087146759
98.2705001831055 1.074742436409
98.3209991455078 0.97751522064209
98.3714981079102 0.911045789718628
98.4219970703125 0.961687803268433
98.4725036621094 0.949131846427917
98.5230026245117 0.882431507110596
98.5735015869141 0.975566864013672
98.6240005493164 1.01653981208801
98.6744995117188 0.958034753799438
98.7249984741211 0.914109945297241
98.7754974365234 0.897502660751343
98.8259963989258 0.997191667556763
98.8765029907227 0.937194347381592
98.927001953125 1.01346099376678
98.9775009155273 0.919630765914917
99.0279998779297 1.06102108955383
99.078498840332 1.22763729095459
99.1289978027344 0.917685985565186
99.1794967651367 1.02373850345612
99.2300033569336 1.07156360149384
99.2805023193359 0.984185218811035
99.3310012817383 1.04138803482056
99.3815002441406 0.97108793258667
99.431999206543 1.12106835842133
99.4824981689453 0.972705125808716
99.5329971313477 1.23246347904205
99.5835037231445 1.13746726512909
99.6340026855469 0.96698272228241
99.6845016479492 1.11700809001923
99.7350006103516 1.08690512180328
99.7854995727539 0.95068883895874
99.8359985351562 1.07955539226532
99.8864974975586 1.01315212249756
99.9369964599609 0.96195912361145
99.9875030517578 0.989970326423645
100.03800201416 0.906768441200256
100.088500976562 1.19407510757446
100.138999938965 0.987940669059753
100.189498901367 1.06336092948914
100.23999786377 1.07181513309479
100.290496826172 1.0842227935791
100.341003417969 1.05043506622314
100.391502380371 1.03157532215118
100.442001342773 1.03774428367615
100.492500305176 1.02232837677002
100.542999267578 0.966758251190186
100.59349822998 0.972851991653442
100.643997192383 0.966501474380493
100.69450378418 0.966421365737915
100.745002746582 0.97238564491272
100.795501708984 0.908035516738892
100.846000671387 1.01183974742889
100.896499633789 0.82643461227417
100.946998596191 0.988051414489746
100.997497558594 1.03634405136108
101.047996520996 1.01911902427673
101.098503112793 0.91612184047699
101.149002075195 0.93597936630249
101.199501037598 0.878922343254089
101.25 0.93862771987915
101.300498962402 1.193110704422
101.350997924805 1.06834614276886
101.401496887207 1.04510104656219
101.452003479004 0.987723469734192
101.502502441406 0.914180040359497
101.553001403809 0.912407398223877
101.603500366211 0.963700771331787
101.653999328613 0.984344959259033
101.704498291016 1.02860140800476
101.754997253418 1.01889586448669
101.80549621582 1.06492531299591
101.856002807617 1.2185822725296
101.90650177002 0.991373896598816
101.957000732422 0.992423057556152
102.007499694824 1.06215989589691
102.057998657227 0.942625999450684
102.148002624512 1.13252699375153
102.198501586914 0.943562984466553
102.249000549316 0.989257574081421
102.299499511719 1.17895376682281
102.349998474121 0.914333343505859
102.400497436523 0.992596030235291
102.450996398926 0.885479927062988
102.501502990723 0.979690074920654
102.552001953125 1.03268146514893
102.602500915527 1.16488873958588
102.65299987793 1.01534426212311
102.703498840332 0.996418476104736
102.753997802734 1.0474956035614
102.804496765137 0.936993360519409
102.855003356934 1.02705276012421
102.905502319336 0.987346649169922
102.956001281738 0.975777626037598
103.006500244141 1.0949764251709
103.056999206543 1.06113231182098
103.107498168945 1.04918575286865
103.157997131348 0.990866184234619
103.208503723145 1.03090786933899
103.259002685547 1.02446377277374
103.309501647949 0.945111751556396
103.360000610352 0.947813868522644
103.410499572754 0.971447229385376
103.460998535156 0.989511132240295
103.561996459961 1.06500279903412
103.612503051758 1.03011381626129
103.66300201416 0.913480043411255
103.713500976562 1.01026666164398
103.763999938965 0.985984921455383
103.814498901367 0.922578454017639
103.86499786377 0.895182132720947
103.915496826172 1.11482417583466
103.966003417969 0.909121990203857
104.016502380371 1.10759103298187
104.067001342773 1.0278195142746
104.117500305176 0.955932378768921
104.167999267578 1.0586416721344
104.21849822998 1.05845820903778
104.268997192383 0.976352691650391
104.31950378418 1.04705512523651
104.370002746582 0.95967698097229
104.420501708984 0.950473546981812
104.471000671387 0.959893941879272
104.521499633789 0.912042379379272
104.571998596191 0.98183012008667
104.622497558594 1.05599737167358
104.672996520996 1.04522347450256
104.723503112793 0.963776707649231
104.774002075195 0.91053581237793
104.824501037598 0.966100692749023
104.875 0.938543796539307
104.925498962402 1.0547102689743
104.975997924805 0.981655836105347
105.026496887207 0.958756923675537
105.077003479004 0.925981402397156
105.127502441406 0.929286241531372
105.178001403809 0.970337152481079
105.228500366211 0.936513900756836
105.278999328613 1.05993902683258
105.329498291016 0.924053430557251
105.379997253418 0.922518491744995
105.43049621582 0.917542815208435
105.481002807617 1.03879535198212
105.53150177002 1.01872158050537
105.582000732422 0.900911331176758
105.632499694824 0.937942147254944
105.682998657227 0.907807350158691
105.733497619629 1.02122569084167
105.783996582031 1.03243386745453
105.834503173828 0.93834662437439
105.88500213623 0.969937682151794
105.935501098633 1.06603026390076
105.986000061035 1.07151794433594
106.036499023438 0.920413494110107
106.08699798584 0.910285472869873
106.137496948242 1.00525844097137
106.188003540039 1.05637228488922
106.238502502441 1.00863373279572
106.289001464844 1.00155568122864
106.339500427246 0.867832660675049
106.389999389648 0.947001218795776
106.440498352051 0.987308979034424
106.490997314453 0.974687218666077
106.541496276855 0.964213609695435
106.592002868652 1.08357501029968
106.642501831055 0.978670835494995
106.693000793457 1.09145629405975
106.743499755859 1.06303238868713
106.793998718262 0.943641662597656
106.844497680664 0.936440706253052
106.894996643066 0.92474365234375
106.945503234863 0.889184236526489
106.996002197266 1.02156519889832
107.046501159668 1.18492376804352
107.09700012207 0.94679856300354
107.147499084473 0.978353023529053
107.197998046875 0.982181310653687
107.248497009277 1.05409920215607
107.299003601074 1.11331856250763
107.349502563477 0.849719405174255
107.400001525879 1.04643249511719
107.450500488281 1.02809691429138
107.500999450684 0.934305906295776
107.551498413086 0.963589668273926
107.601997375488 0.869018793106079
107.652496337891 0.983217358589172
107.703002929688 0.974853515625
107.75350189209 0.941498756408691
107.804000854492 1.05374825000763
107.854499816895 0.864667177200317
107.904998779297 0.977296352386475
107.955497741699 0.979120850563049
108.005996704102 0.999417304992676
108.056503295898 0.994559288024902
108.107002258301 0.885881066322327
108.157501220703 1.05810546875
108.208000183105 0.962775588035583
108.258499145508 0.926894664764404
108.30899810791 1.02004861831665
108.359497070312 1.0110182762146
108.410003662109 1.1283700466156
108.460502624512 1.04871428012848
108.511001586914 0.975606322288513
108.561500549316 0.982071399688721
108.611999511719 0.980600237846375
108.662498474121 0.94044828414917
108.712997436523 1.04476475715637
108.763496398926 1.19409155845642
108.814002990723 0.974112868309021
108.864501953125 0.970095872879028
108.954498291016 0.909936904907227
109.004997253418 1.02219712734222
109.05549621582 1.10607409477234
109.106002807617 0.954135060310364
109.207000732422 1.01692509651184
109.257499694824 0.940360546112061
109.307998657227 1.11235821247101
109.358497619629 0.929500102996826
109.408996582031 0.979358315467834
109.459503173828 1.04796254634857
109.51000213623 0.964040517807007
109.560501098633 0.963088035583496
109.611000061035 0.972817420959473
109.661499023438 1.04099714756012
109.71199798584 1.00452673435211
109.762496948242 1.09551906585693
109.813003540039 1.12607169151306
109.863502502441 1.04245138168335
109.914001464844 1.082435131073
109.964500427246 0.862027525901794
110.014999389648 1.04122304916382
110.065498352051 0.989821910858154
110.115997314453 0.992545127868652
110.166496276855 0.947860240936279
110.217002868652 0.935870170593262
110.267501831055 0.904785871505737
110.318000793457 0.995673656463623
110.368499755859 0.915310263633728
110.418998718262 0.891759395599365
110.469497680664 0.94182276725769
110.519996643066 1.05494332313538
110.570503234863 1.05612707138062
110.621002197266 0.952877283096313
110.671501159668 0.949466943740845
110.72200012207 0.999313116073608
110.772499084473 0.909062147140503
110.822998046875 1.04492104053497
110.873497009277 0.872053980827332
110.924003601074 0.973966479301453
110.974502563477 0.869030952453613
111.025001525879 1.01990270614624
111.075500488281 0.962905883789062
111.125999450684 0.938807845115662
111.176498413086 0.989235281944275
111.226997375488 1.06918883323669
111.277496337891 0.978576898574829
111.328002929688 0.951764583587646
111.37850189209 0.904138565063477
111.429000854492 0.930194854736328
111.479499816895 1.00415444374084
111.529998779297 0.986357569694519
111.580497741699 0.88139820098877
111.630996704102 0.906993508338928
111.681503295898 0.909632682800293
111.732002258301 1.01297378540039
111.782501220703 0.928783297538757
111.833000183105 1.00696742534637
111.883499145508 1.10368502140045
111.93399810791 0.983763456344604
111.984497070312 0.939716100692749
112.035003662109 1.06314170360565
112.085502624512 0.98695969581604
112.136001586914 0.851066589355469
112.186500549316 0.951102256774902
112.236999511719 0.973185181617737
112.287498474121 0.959537744522095
112.337997436523 0.97940468788147
112.388496398926 0.923338174819946
112.439002990723 0.86340594291687
112.489501953125 0.992523431777954
112.540000915527 1.10870504379272
112.59049987793 0.939630270004272
112.640998840332 1.01096248626709
112.691497802734 0.962516903877258
112.741996765137 1.0506876707077
112.792503356934 0.917530298233032
112.843002319336 0.853480577468872
112.893501281738 0.947454929351807
112.944000244141 0.926134824752808
112.994499206543 1.12952995300293
113.044998168945 1.16728579998016
113.095497131348 1.01371324062347
113.146003723145 1.07128369808197
113.196502685547 0.964093446731567
113.247001647949 0.970829010009766
113.297500610352 1.01243674755096
113.347999572754 0.899552345275879
113.398498535156 0.95175313949585
113.448997497559 0.864269018173218
113.499496459961 0.908850908279419
113.550003051758 0.910503029823303
113.60050201416 0.952401638031006
113.651000976562 1.08987140655518
113.701499938965 0.961133003234863
113.751998901367 0.991034984588623
113.80249786377 1.03377544879913
113.852996826172 0.938864588737488
113.903503417969 0.856511473655701
113.954002380371 0.913461685180664
114.004501342773 1.12517464160919
114.055000305176 0.9810391664505
114.105499267578 1.09742426872253
114.15599822998 0.921919822692871
114.206497192383 0.923715710639954
114.25700378418 1.10808265209198
114.307502746582 0.949031591415405
114.358001708984 0.955595850944519
114.408500671387 1.07511281967163
114.458999633789 1.01544320583344
114.509498596191 0.997793436050415
114.559997558594 0.915458917617798
114.610496520996 0.938594579696655
114.661003112793 1.04030430316925
114.711502075195 0.93427300453186
114.762001037598 0.936043858528137
114.8125 1.07196485996246
114.913497924805 0.928818941116333
114.963996887207 0.962345838546753
115.014503479004 0.983148097991943
115.065002441406 1.13395071029663
115.115501403809 1.08358669281006
115.166000366211 1.04451477527618
115.216499328613 1.05433785915375
115.266998291016 0.981714248657227
115.317497253418 1.03640949726105
115.36799621582 0.965552091598511
115.418502807617 0.932585954666138
115.46900177002 0.954897999763489
115.519500732422 0.880944967269897
115.569999694824 1.02123153209686
115.620498657227 0.957786321640015
115.670997619629 0.945853710174561
};
\addlegendentry{Subtransformer (RS)}
\addplot [semithick, color1]
table {%
0.0505000352859497 3.69947695732117
0.10099995136261 3.55426526069641
0.15149998664856 3.34070611000061
0.202000021934509 2.9338846206665
0.252500057220459 3.11719942092896
0.302999973297119 2.71823716163635
0.353500008583069 3.13709735870361
0.404000043869019 3.05414986610413
0.454499959945679 3.01995062828064
0.504999995231628 2.6775860786438
0.555500030517578 2.48601055145264
0.605999946594238 2.44845867156982
0.656499981880188 3.35615038871765
0.707000017166138 2.38106369972229
0.757499933242798 2.3938455581665
0.808000087738037 2.30462145805359
0.858500003814697 2.58738970756531
0.908999919891357 2.61399555206299
0.959500074386597 2.26846408843994
1.00999999046326 2.19790816307068
1.06050002574921 2.46187138557434
1.11099994182587 2.30333733558655
1.16149997711182 2.20731639862061
1.21200001239777 2.295729637146
1.26250004768372 2.23757576942444
1.31299996376038 2.12883543968201
1.36349999904633 2.26435303688049
1.46449995040894 2.26491260528564
1.51499998569489 1.81838595867157
1.56550002098083 2.22280144691467
1.61600005626678 2.16798782348633
1.66649997234344 2.39577603340149
1.71700000762939 2.08063101768494
1.76750004291534 2.07902359962463
1.817999958992 1.9824812412262
1.86849999427795 2.29024767875671
1.9190000295639 2.03030395507812
1.96949994564056 2.13996505737305
2.01999998092651 1.89306390285492
2.07049989700317 1.43847727775574
2.12100005149841 1.87016332149506
2.17149996757507 2.07696413993835
2.22199988365173 2.01567435264587
2.27250003814697 2.0266387462616
2.32299995422363 2.09721827507019
2.37350010871887 1.98011481761932
2.47449994087219 2.15495896339417
2.52500009536743 1.8302618265152
2.57550001144409 2.01543521881104
2.62599992752075 1.57986688613892
2.67650008201599 1.99214661121368
2.72699999809265 1.98240995407104
2.77749991416931 1.87402057647705
2.82800006866455 2.02479648590088
2.87849998474121 2.03858876228333
2.92899990081787 1.97105443477631
2.97950005531311 1.66712558269501
3.02999997138977 1.72451758384705
3.08049988746643 1.80197215080261
3.13100004196167 1.8000385761261
3.18149995803833 1.78133487701416
3.23200011253357 1.66634678840637
3.28250002861023 1.93260657787323
3.33299994468689 1.92264556884766
3.38350009918213 2.05400538444519
3.43400001525879 1.86436522006989
3.48449993133545 1.90733051300049
3.53500008583069 1.83539354801178
3.58550000190735 2.11821556091309
3.63599991798401 1.77894341945648
3.68650007247925 1.63706719875336
3.73699998855591 1.64954781532288
3.78749990463257 1.98504114151001
3.83800005912781 1.77792477607727
3.88849997520447 1.76103639602661
3.93899989128113 1.49793648719788
3.98950004577637 1.59080469608307
4.03999996185303 1.6637716293335
4.09049987792969 1.79065084457397
4.14099979400635 1.73722314834595
4.19150018692017 1.8299286365509
4.24200010299683 1.77458870410919
4.29250001907349 1.65809202194214
4.34299993515015 1.62322497367859
4.39349985122681 1.79004299640656
4.44399976730347 1.66834902763367
4.49450016021729 1.64536762237549
4.54500007629395 1.81444692611694
4.59549999237061 1.85506653785706
4.64599990844727 1.75622189044952
4.69649982452393 1.66644358634949
4.74700021743774 1.68683111667633
4.7975001335144 1.81574177742004
4.84800004959106 1.67571496963501
4.89849996566772 1.51540768146515
4.94899988174438 1.79072678089142
4.99949979782104 1.87392163276672
5.05000019073486 1.57994055747986
5.10050010681152 1.83707141876221
5.15100002288818 1.644770860672
5.20149993896484 1.92008769512177
5.30249977111816 1.50315845012665
5.35300016403198 1.66013014316559
5.40350008010864 1.8323301076889
5.4539999961853 1.66786730289459
5.50449991226196 1.54141974449158
5.55499982833862 1.66780948638916
5.60550022125244 1.76847040653229
5.6560001373291 1.50524008274078
5.70650005340576 1.51543843746185
5.75699996948242 1.60293579101562
5.80749988555908 1.52114462852478
5.85799980163574 1.69953310489655
5.90850019454956 1.66603183746338
5.95900011062622 1.60209667682648
6.00950002670288 1.63278687000275
6.05999994277954 1.41008961200714
6.1104998588562 1.66821229457855
6.16099977493286 1.56756246089935
6.21150016784668 1.69827854633331
6.26200008392334 1.75269758701324
6.3125 1.49193906784058
6.36299991607666 1.64829289913177
6.41349983215332 1.51671981811523
6.46400022506714 1.3667209148407
6.5145001411438 1.56408178806305
6.56500005722046 1.4215179681778
6.61549997329712 1.56043422222137
6.66599988937378 1.67990243434906
6.71649980545044 1.63406550884247
6.76700019836426 1.40752923488617
6.85699987411499 1.54254257678986
6.90749979019165 1.41585230827332
6.95800018310547 1.46499061584473
7.00850009918213 1.50273394584656
7.05900001525879 1.48441827297211
7.10949993133545 1.68095028400421
7.15999984741211 1.83685433864594
7.21049976348877 1.26490128040314
7.26100015640259 1.68950200080872
7.31150007247925 1.3307284116745
7.36199998855591 1.48767876625061
7.41249990463257 1.46554923057556
7.46299982070923 1.48963856697083
7.51350021362305 1.58235514163971
7.56400012969971 1.59958446025848
7.61450004577637 1.44775331020355
7.66499996185303 1.43516778945923
7.71549987792969 1.60261678695679
7.76599979400635 1.53491532802582
7.81650018692017 1.50571846961975
7.86700010299683 1.35738003253937
7.91750001907349 1.49880504608154
7.96799993515015 1.59949517250061
8.01850032806396 1.72758758068085
8.06900024414062 1.69158244132996
8.11950016021729 1.50850880146027
8.17000007629395 1.49810314178467
8.22049999237061 1.50309228897095
8.27099990844727 1.41585624217987
8.32149982452393 1.54860746860504
8.37199974060059 1.4616265296936
8.42249965667725 1.35797393321991
8.47299957275391 1.48013615608215
8.52350044250488 1.55616545677185
8.57400035858154 1.31780993938446
8.6245002746582 1.30476546287537
8.67500019073486 1.49534749984741
8.72550010681152 1.50026965141296
8.77600002288818 1.51748609542847
8.82649993896484 1.41133117675781
8.8769998550415 1.47918879985809
8.92749977111816 1.55539131164551
8.97799968719482 1.26277434825897
9.02849960327148 1.52864408493042
9.07900047302246 1.48776996135712
9.12950038909912 1.57323479652405
9.18000030517578 1.2523295879364
9.23050022125244 1.55585730075836
9.2810001373291 1.43262720108032
9.33150005340576 1.41415214538574
9.38199996948242 1.59776139259338
9.43249988555908 1.47421419620514
9.48299980163574 1.47898209095001
9.5334997177124 1.4305419921875
9.58399963378906 1.45717036724091
9.63449954986572 1.3595803976059
9.6850004196167 1.35767698287964
9.73550033569336 1.47088801860809
9.78600025177002 1.36521637439728
9.83650016784668 1.42046439647675
9.88700008392334 1.53016352653503
9.9375 1.41336154937744
9.98799991607666 1.27492272853851
10.0384998321533 1.40787374973297
10.08899974823 1.50982415676117
10.1394996643066 1.43479561805725
10.1899995803833 1.46328139305115
10.2405004501343 1.58245074748993
10.2910003662109 1.42267990112305
10.3415002822876 1.29678606987
10.3920001983643 1.46878671646118
10.4425001144409 1.4722295999527
10.4930000305176 1.49448096752167
10.5434999465942 1.42829763889313
10.5939998626709 1.44752299785614
10.6444997787476 1.25453090667725
10.7454996109009 1.43926978111267
10.7959995269775 1.38613188266754
10.8465003967285 1.19963765144348
10.8970003128052 1.29374885559082
10.9475002288818 1.49091899394989
10.9980001449585 1.35743796825409
11.0485000610352 1.29209744930267
11.0989999771118 1.53444075584412
11.1494998931885 1.40541446208954
11.1999998092651 1.50082468986511
11.2504997253418 1.42229330539703
11.3009996414185 1.40272080898285
11.3514995574951 1.51607882976532
11.4020004272461 1.5878918170929
11.4525003433228 1.48205900192261
11.5030002593994 1.39799833297729
11.5535001754761 1.68625199794769
11.6040000915527 1.36675131320953
11.6545000076294 1.24647700786591
11.7049999237061 1.31000792980194
11.7554998397827 1.4225594997406
11.8059997558594 1.31879270076752
11.856499671936 1.41995060443878
11.9069995880127 1.43199551105499
11.9575004577637 1.62824738025665
12.0080003738403 1.42127406597137
12.058500289917 1.46859240531921
12.1090002059937 1.23894619941711
12.1595001220703 1.40004694461823
12.210000038147 1.536208152771
12.2604999542236 1.22514045238495
12.3109998703003 1.38526928424835
12.361499786377 1.34216165542603
12.4119997024536 1.45793497562408
12.4624996185303 1.50429153442383
12.5129995346069 1.4771888256073
12.5635004043579 1.39225578308105
12.6140003204346 1.43817341327667
12.6645002365112 1.43236172199249
12.7150001525879 1.26272988319397
12.7655000686646 1.37530171871185
12.8159999847412 1.45673620700836
12.8664999008179 1.27293252944946
12.9169998168945 1.26738262176514
12.9674997329712 1.32004225254059
13.0179996490479 1.59754955768585
13.0684995651245 1.44484603404999
13.1190004348755 1.49633932113647
13.1695003509521 1.42909908294678
13.2200002670288 1.31107807159424
13.2705001831055 1.3323016166687
13.3210000991821 1.17877161502838
13.3715000152588 1.3504045009613
13.4219999313354 1.33814871311188
13.4724998474121 1.32966959476471
13.5229997634888 1.38031685352325
13.5734996795654 1.40267789363861
13.6634998321533 1.43426954746246
13.71399974823 1.42177414894104
13.7644996643066 1.3366516828537
13.8149995803833 1.46461296081543
13.8655004501343 1.2172714471817
13.9160003662109 1.37713801860809
13.9665002822876 1.39755070209503
14.0170001983643 1.47721588611603
14.0675001144409 1.44958710670471
14.1180000305176 1.35606253147125
14.1684999465942 1.37703609466553
14.2189998626709 1.30787742137909
14.2694997787476 1.4786388874054
14.3199996948242 1.3451179265976
14.3704996109009 1.3484845161438
14.4209995269775 1.30899572372437
14.4715003967285 1.28017091751099
14.5220003128052 1.42229676246643
14.5725002288818 1.26658189296722
14.6230001449585 1.27484536170959
14.6735000610352 1.39114141464233
14.7239999771118 1.29377019405365
14.7744998931885 1.48987472057343
14.8249998092651 1.48464059829712
14.8754997253418 1.36262822151184
14.9259996414185 1.26857888698578
14.9764995574951 1.53173339366913
15.0270004272461 1.32923793792725
15.0775003433228 1.3116580247879
15.1280002593994 1.57918167114258
15.1785001754761 1.36854457855225
15.2290000915527 1.37340009212494
15.2795000076294 1.25036990642548
15.3299999237061 1.23927712440491
15.3804998397827 1.3615186214447
15.4309997558594 1.35284399986267
15.481499671936 1.35393381118774
15.5319995880127 1.29855048656464
15.5825004577637 1.29424154758453
15.6330003738403 1.36857914924622
15.683500289917 1.33271682262421
15.7340002059937 1.36593544483185
15.7845001220703 1.28659498691559
15.835000038147 1.40230059623718
15.8854999542236 1.28316116333008
15.9359998703003 1.28383719921112
15.986499786377 1.36878764629364
16.0370006561279 1.37754762172699
16.0874996185303 1.40706992149353
16.1380004882812 1.33778882026672
16.1884994506836 1.42041790485382
16.2390003204346 1.20600152015686
16.2894992828369 1.55069923400879
16.3400001525879 1.26245355606079
16.3904991149902 1.32645761966705
16.4409999847412 1.29367208480835
16.4915008544922 1.28952765464783
16.5419998168945 1.37423312664032
16.5925006866455 1.16367089748383
16.6429996490479 1.38353526592255
16.7439994812012 1.54046726226807
16.7945003509521 1.32860445976257
16.8449993133545 1.54280865192413
16.8955001831055 1.21558749675751
16.9459991455078 1.26173508167267
16.9965000152588 1.31473886966705
17.0470008850098 1.51166236400604
17.0974998474121 1.2471923828125
17.1480007171631 1.41802859306335
17.1984996795654 1.34533858299255
17.2490005493164 1.33002078533173
17.2994995117188 1.12034213542938
17.3500003814697 1.19849622249603
17.4004993438721 1.37059950828552
17.451000213623 1.4383157491684
17.5014991760254 1.31566894054413
17.5520000457764 1.26226937770844
17.6025009155273 1.31650447845459
17.6529998779297 1.3559365272522
17.7035007476807 1.28691136837006
17.753999710083 1.16533875465393
17.804500579834 1.3736424446106
17.8549995422363 1.22875463962555
17.9055004119873 1.2410215139389
17.9559993743896 1.27194833755493
18.0065002441406 1.25912177562714
18.056999206543 1.27593374252319
18.1075000762939 1.28762149810791
18.1580009460449 1.36179840564728
18.2084999084473 1.2948362827301
18.2590007781982 1.08994889259338
18.3094997406006 1.46347093582153
18.3600006103516 1.35401356220245
18.4104995727539 1.38906168937683
18.4610004425049 1.28917407989502
18.5114994049072 1.3125216960907
18.5620002746582 1.33993113040924
18.6124992370605 1.1858057975769
18.6630001068115 1.23989486694336
18.7134990692139 1.25815844535828
18.7639999389648 1.41705417633057
18.8145008087158 1.41771876811981
18.8649997711182 1.30940163135529
18.9155006408691 1.47007441520691
18.9659996032715 1.11187648773193
19.0165004730225 1.18523049354553
19.0669994354248 1.27248632907867
19.1175003051758 1.4319703578949
19.2185001373291 1.31510734558105
19.2689990997314 1.22284197807312
19.3194999694824 1.33699977397919
19.3700008392334 1.31962954998016
19.4204998016357 1.15578639507294
19.4710006713867 1.4398695230484
19.5214996337891 1.1925323009491
19.57200050354 1.24571418762207
19.6224994659424 1.22565674781799
19.6730003356934 1.38497042655945
19.7234992980957 1.18758308887482
19.7740001678467 1.33092319965363
19.824499130249 1.33025074005127
19.875 1.36867356300354
19.925500869751 1.28993654251099
19.9759998321533 1.2588894367218
20.0265007019043 1.35995352268219
20.0769996643066 1.43038189411163
20.1275005340576 1.20745480060577
20.17799949646 1.3272317647934
20.2285003662109 1.1589435338974
20.2789993286133 1.2819014787674
20.3295001983643 1.23778736591339
20.3799991607666 1.17383050918579
20.4699993133545 1.34919285774231
20.5205001831055 1.24886083602905
20.5709991455078 1.29732370376587
20.6215000152588 1.34109926223755
20.6720008850098 1.2928638458252
20.7224998474121 1.13984787464142
20.7730007171631 1.27765309810638
20.8234996795654 1.24507880210876
20.8740005493164 1.39763820171356
20.9244995117188 1.29474127292633
20.9750003814697 1.32751441001892
21.0254993438721 1.41691482067108
21.076000213623 1.39897453784943
21.1264991760254 1.22039723396301
21.1770000457764 1.31418704986572
21.2275009155273 1.38422560691833
21.2779998779297 1.19620752334595
21.3285007476807 1.19620478153229
21.378999710083 1.38885068893433
21.429500579834 1.23905849456787
21.4799995422363 1.32547163963318
21.5305004119873 1.44196331501007
21.5809993743896 1.2923059463501
21.6315002441406 1.27449989318848
21.681999206543 1.11774742603302
21.7325000762939 1.15628933906555
21.7830009460449 1.30094492435455
21.8334999084473 1.31920075416565
21.8840007781982 1.47072982788086
21.9344997406006 1.17607080936432
21.9850006103516 1.25323259830475
22.0354995727539 1.39975118637085
22.0860004425049 1.16403126716614
22.1364994049072 1.39068365097046
22.1870002746582 1.33408176898956
22.2374992370605 1.28046584129333
22.2880001068115 1.27907454967499
22.3384990692139 1.28706312179565
22.3889999389648 1.34119820594788
22.4395008087158 1.11286568641663
22.4899997711182 1.33630895614624
22.5405006408691 1.33224856853485
22.5909996032715 1.26146829128265
22.6415004730225 1.332239985466
22.6919994354248 1.27725112438202
22.7425003051758 1.22907054424286
22.7929992675781 1.24311447143555
22.8435001373291 1.21720707416534
22.9444999694824 1.24592006206512
22.9950008392334 1.15146219730377
23.0454998016357 1.23036694526672
23.0960006713867 1.27105987071991
23.1464996337891 1.30062758922577
23.19700050354 1.16342544555664
23.2474994659424 1.25127780437469
23.2980003356934 1.23689317703247
23.3484992980957 1.27797651290894
23.3990001678467 1.11644017696381
23.449499130249 1.09829533100128
23.5 1.19520592689514
23.550500869751 1.38568925857544
23.6009998321533 1.08773052692413
23.6515007019043 1.21151685714722
23.7019996643066 1.38566339015961
23.7525005340576 1.14544594287872
23.80299949646 1.15184926986694
23.8535003662109 1.23594200611115
23.9039993286133 1.2605926990509
23.9545001983643 1.08951544761658
24.0049991607666 1.15048587322235
24.0555000305176 1.18033826351166
24.1060009002686 1.2741893529892
24.1564998626709 1.39635539054871
24.2070007324219 1.35548734664917
24.2574996948242 1.17560493946075
24.3080005645752 1.24950993061066
24.3584995269775 1.22007584571838
24.4090003967285 1.08262181282043
24.4594993591309 1.30553841590881
24.5100002288818 1.16405963897705
24.5604991912842 1.18713092803955
24.6110000610352 1.39461815357208
24.6615009307861 1.24367606639862
24.7119998931885 1.35864305496216
24.7625007629395 1.21129930019379
24.8129997253418 1.21139228343964
24.8635005950928 1.24609005451202
24.9139995574951 1.33915603160858
24.9645004272461 1.26689076423645
25.0149993896484 1.39937376976013
25.0655002593994 1.33315253257751
25.1159992218018 1.33082282543182
25.1665000915527 1.17848753929138
25.2169990539551 1.20894491672516
25.2674999237061 1.24785232543945
25.318000793457 1.21773600578308
25.3684997558594 1.159055352211
25.4190006256104 1.19868123531342
25.4694995880127 1.23175084590912
25.5200004577637 1.42922401428223
25.570499420166 1.28011989593506
25.621000289917 1.25213313102722
25.6714992523193 1.38661003112793
25.7220001220703 1.42019736766815
25.7724990844727 1.38850510120392
25.8229999542236 1.32741725444794
25.8735008239746 1.18518126010895
25.923999786377 1.30511105060577
25.9745006561279 1.17466592788696
26.0249996185303 1.33948934078217
26.0755004882812 1.36038589477539
26.1259994506836 1.06866550445557
26.1765003204346 1.31962025165558
26.2269992828369 1.20339620113373
26.2775001525879 1.25444078445435
26.3279991149902 1.12985050678253
26.3784999847412 1.10834491252899
26.4290008544922 1.17133367061615
26.4794998168945 1.19613921642303
26.5300006866455 1.23344194889069
26.5804996490479 1.4065945148468
26.6310005187988 1.2834198474884
26.6814994812012 1.23253083229065
26.7320003509521 1.36053764820099
26.7824993133545 1.23210549354553
26.8330001831055 1.17227435112
26.8834991455078 1.254549741745
26.9340000152588 1.20926141738892
26.9845008850098 1.32858443260193
27.0349998474121 1.2613433599472
27.0855007171631 1.19754028320312
27.1359996795654 1.30166339874268
27.1865005493164 1.1935670375824
27.2765007019043 1.36610519886017
27.3269996643066 1.2065361738205
27.3775005340576 1.19403910636902
27.42799949646 1.13497769832611
27.4785003662109 1.22902762889862
27.5289993286133 1.39801907539368
27.5795001983643 1.2314281463623
27.6299991607666 1.26758205890656
27.6805000305176 1.29863440990448
27.7310009002686 1.25202524662018
27.7814998626709 1.11089682579041
27.8320007324219 1.13149678707123
27.8824996948242 1.1423305273056
27.9330005645752 1.31985998153687
27.9834995269775 1.26136922836304
28.0340003967285 1.23771393299103
28.0844993591309 1.30500328540802
28.1350002288818 1.2724392414093
28.1854991912842 1.11822116374969
28.2360000610352 1.10781359672546
28.2865009307861 1.2767778635025
28.3369998931885 1.15877449512482
28.3875007629395 1.23586130142212
28.4379997253418 1.25780892372131
28.4885005950928 1.28776884078979
28.5389995574951 1.29871821403503
28.5895004272461 1.34844934940338
28.6399993896484 1.21389663219452
28.6905002593994 1.40781211853027
28.7409992218018 1.29438459873199
28.7915000915527 1.23292398452759
28.8419990539551 1.19791448116302
28.8924999237061 1.37491190433502
28.943000793457 1.12342834472656
28.9934997558594 1.32469940185547
29.0440006256104 1.10502445697784
29.0944995880127 1.23851561546326
29.1450004577637 1.4294741153717
29.195499420166 1.2482682466507
29.246000289917 1.23113119602203
29.2964992523193 1.04486775398254
29.3470001220703 1.22855091094971
29.3974990844727 1.33719193935394
29.4479999542236 1.19395387172699
29.4985008239746 1.26087021827698
29.548999786377 1.17193329334259
29.5995006561279 1.21240961551666
29.6499996185303 1.09835636615753
29.7005004882812 1.14166271686554
29.7509994506836 1.1769802570343
29.8015003204346 1.16904664039612
29.8519992828369 1.19548058509827
29.9025001525879 1.15957796573639
29.9529991149902 1.25556647777557
30.0034999847412 1.23344230651855
30.0540008544922 1.1809093952179
30.1044998168945 1.36734700202942
30.1550006866455 1.24941337108612
30.2054996490479 1.08301115036011
30.2560005187988 1.26447474956512
30.3064994812012 1.13995766639709
30.3570003509521 1.36664700508118
30.4074993133545 1.31747663021088
30.4580001831055 1.27857005596161
30.5084991455078 1.31705677509308
30.5590000152588 1.12580108642578
30.6095008850098 1.24220812320709
30.6599998474121 1.11822950839996
30.7105007171631 1.29954636096954
30.7609996795654 1.07242929935455
30.8115005493164 1.24724078178406
30.8619995117188 1.27037465572357
30.9125003814697 1.32434189319611
30.9629993438721 1.15115654468536
31.013500213623 1.14625310897827
31.0639991760254 1.09705328941345
31.1145000457764 1.41914200782776
31.1650009155273 1.27084958553314
31.2154998779297 1.13202667236328
31.2660007476807 1.25665199756622
31.316499710083 1.32543063163757
31.367000579834 1.31479263305664
31.4174995422363 1.15478885173798
31.4680004119873 1.24297213554382
31.5184993743896 1.24192428588867
31.5690002441406 1.10100340843201
31.619499206543 1.12816250324249
31.6700000762939 1.39312899112701
31.7205009460449 1.29773616790771
31.7709999084473 1.38625955581665
31.8215007781982 1.21667122840881
31.8719997406006 1.20710825920105
31.9225006103516 1.35646617412567
31.9729995727539 1.1655775308609
32.0234985351562 1.24188303947449
32.0740013122559 1.14735209941864
32.1245002746582 1.07428216934204
32.1749992370605 1.30497479438782
32.2254981994629 1.27383971214294
32.2760009765625 1.44035911560059
32.3264999389648 1.26787996292114
32.3769989013672 1.28437304496765
32.4275016784668 1.17434394359589
32.4780006408691 1.22017276287079
32.5284996032715 1.33859539031982
32.5789985656738 1.16578376293182
32.6295013427734 1.10923314094543
32.6800003051758 1.30130958557129
32.7304992675781 1.2564150094986
32.7809982299805 1.16971433162689
32.8315010070801 1.33919954299927
32.8819999694824 1.19384682178497
32.9324989318848 1.16140484809875
32.9830017089844 1.26042366027832
33.0335006713867 1.22812223434448
33.0839996337891 1.22509026527405
33.1344985961914 1.29657125473022
33.185001373291 1.17059075832367
33.2355003356934 1.19758033752441
33.2859992980957 1.12231421470642
33.336498260498 1.3089165687561
33.3870010375977 1.11242890357971
33.4375 1.31217336654663
33.4879989624023 1.14419853687286
33.538501739502 1.14836394786835
33.5890007019043 1.39721989631653
33.6394996643066 1.27093851566315
33.689998626709 1.41145813465118
33.7405014038086 1.0887199640274
33.7910003662109 1.36565613746643
33.8414993286133 1.14556348323822
33.8919982910156 1.27610146999359
33.9425010681152 1.10287797451019
33.9930000305176 1.13579630851746
34.0830001831055 1.10797238349915
34.1334991455078 1.14373123645782
34.1839981079102 1.26182723045349
34.2345008850098 1.05487203598022
34.2849998474121 1.20773839950562
34.3354988098145 1.24269545078278
34.3860015869141 0.987703204154968
34.4365005493164 1.18912661075592
34.4869995117188 1.16195726394653
34.5374984741211 1.14497554302216
34.5880012512207 1.35796308517456
34.638500213623 1.12992608547211
34.6889991760254 1.13407945632935
34.7394981384277 1.16588854789734
34.7900009155273 1.28911733627319
34.8404998779297 1.15434122085571
34.890998840332 1.32706224918365
34.9415016174316 1.2209107875824
34.992000579834 1.14767837524414
35.0424995422363 1.15504348278046
35.0929985046387 1.17568969726562
35.1435012817383 1.23191845417023
35.1940002441406 1.0754280090332
35.244499206543 1.17654514312744
35.2949981689453 1.28404414653778
35.3455009460449 1.16586446762085
35.3959999084473 1.21513056755066
35.4464988708496 1.14825654029846
35.4970016479492 1.13268101215363
35.5475006103516 1.15512931346893
35.5979995727539 1.23117363452911
35.6484985351562 1.05666744709015
35.6990013122559 1.29910361766815
35.7495002746582 1.14459896087646
35.7999992370605 1.07839953899384
35.8504981994629 1.20251452922821
35.9010009765625 1.20834541320801
35.9514999389648 1.10100257396698
36.0019989013672 1.17369258403778
36.0525016784668 1.25168669223785
36.1030006408691 1.07759141921997
36.1534996032715 1.32724463939667
36.2039985656738 1.17519962787628
36.2545013427734 1.13560354709625
36.3050003051758 1.18070602416992
36.3554992675781 1.12156367301941
36.4059982299805 1.18162524700165
36.4565010070801 1.17970263957977
36.5069999694824 1.27835118770599
36.5574989318848 1.3865522146225
36.6080017089844 1.4189110994339
36.6585006713867 1.28701317310333
36.7089996337891 1.23817837238312
36.7594985961914 1.24771332740784
36.810001373291 1.23337197303772
36.8605003356934 1.13777935504913
36.9109992980957 1.13692152500153
36.961498260498 1.24729311466217
37.0120010375977 1.02405798435211
37.0625 1.11792492866516
37.1129989624023 1.24581897258759
37.163501739502 1.12575376033783
37.2140007019043 1.10154664516449
37.2644996643066 1.19421911239624
37.314998626709 1.15189397335052
37.3655014038086 1.2031729221344
37.4160003662109 1.14616310596466
37.4664993286133 1.24632036685944
37.5169982910156 1.14002573490143
37.5675010681152 1.16950654983521
37.6180000305176 1.1381311416626
37.6684989929199 1.29364025592804
37.7190017700195 1.17416453361511
37.7695007324219 1.06293523311615
37.8199996948242 1.35804748535156
37.8704986572266 1.12737929821014
37.9210014343262 1.33452248573303
37.9715003967285 1.10538828372955
38.0219993591309 1.05445754528046
38.0724983215332 1.11305856704712
38.1230010986328 1.08216822147369
38.1735000610352 1.11065816879272
38.2239990234375 1.22802329063416
38.2745018005371 1.21785855293274
38.3250007629395 1.24235451221466
38.3754997253418 1.36652958393097
38.4259986877441 1.05710339546204
38.4765014648438 1.13139402866364
38.5270004272461 1.08833110332489
38.5774993896484 1.25269901752472
38.6279983520508 1.16085469722748
38.6785011291504 1.27371895313263
38.7290000915527 1.09432518482208
38.7794990539551 1.20836198329926
38.8300018310547 1.34460878372192
38.880500793457 1.0575395822525
38.9309997558594 1.33176672458649
38.9814987182617 1.25381171703339
39.0320014953613 1.16260159015656
39.0825004577637 1.17858123779297
39.132999420166 1.2810822725296
39.1834983825684 1.07404458522797
39.234001159668 1.20787477493286
39.2845001220703 1.20657920837402
39.3349990844727 1.04628765583038
39.3855018615723 1.20922219753265
39.4360008239746 1.24960875511169
39.486499786377 1.12175369262695
39.5369987487793 1.1282320022583
39.5875015258789 1.25289261341095
39.6380004882812 1.23239159584045
39.6884994506836 1.14882850646973
39.7389984130859 1.2929859161377
39.7895011901855 1.23074293136597
39.8400001525879 1.05867433547974
39.8904991149902 1.17664277553558
39.9410018920898 1.1288423538208
39.9915008544922 1.3807932138443
40.0419998168945 1.07544875144958
40.0924987792969 1.15906572341919
40.1430015563965 1.24677956104279
40.1935005187988 1.140869140625
40.2439994812012 1.27193260192871
40.2944984436035 1.38458836078644
40.3450012207031 1.11105787754059
40.3955001831055 1.21631526947021
40.4459991455078 1.15054881572723
40.4964981079102 1.16128611564636
40.5470008850098 1.19937312602997
40.5974998474121 1.20488023757935
40.6479988098145 1.14367747306824
40.6985015869141 1.18548607826233
40.7490005493164 1.0768438577652
40.7994995117188 1.31248211860657
40.8894996643066 1.17209136486053
40.939998626709 1.11824131011963
40.9905014038086 1.2653341293335
41.0410003662109 1.17426586151123
41.0914993286133 1.15781819820404
41.1419982910156 1.20762360095978
41.1925010681152 1.29812586307526
41.2430000305176 1.10046350955963
41.2934989929199 1.28319275379181
41.3440017700195 1.18989098072052
41.3945007324219 1.07569408416748
41.4449996948242 1.21837973594666
41.4954986572266 1.18895828723907
41.5460014343262 1.15397703647614
41.5965003967285 1.18892157077789
41.6469993591309 1.14412319660187
41.6974983215332 1.34870278835297
41.7480010986328 1.21443450450897
41.7985000610352 1.14493095874786
41.8489990234375 1.15058553218842
41.8995018005371 1.04790198802948
41.9500007629395 1.33345472812653
42.0004997253418 1.17787194252014
42.0509986877441 1.28546273708344
42.1015014648438 1.14529764652252
42.1520004272461 1.07805299758911
42.2024993896484 1.10619604587555
42.2529983520508 1.05219316482544
42.3035011291504 1.25293207168579
42.3540000915527 1.19154858589172
42.4044990539551 1.15911459922791
42.4550018310547 1.3180958032608
42.505500793457 1.07173192501068
42.5559997558594 1.18412911891937
42.6064987182617 1.24037611484528
42.6570014953613 1.16389143466949
42.7075004577637 1.32893371582031
42.757999420166 1.1377112865448
42.8084983825684 1.15730917453766
42.859001159668 1.20836818218231
42.9095001220703 1.20619809627533
42.9599990844727 1.06895136833191
43.0105018615723 1.22365975379944
43.0610008239746 1.10346245765686
43.111499786377 1.31488811969757
43.1619987487793 1.24847400188446
43.2125015258789 1.11696219444275
43.2630004882812 1.26666355133057
43.3134994506836 1.13632118701935
43.3639984130859 1.19145166873932
43.4145011901855 1.22426080703735
43.4650001525879 1.16891765594482
43.5154991149902 1.12971901893616
43.5660018920898 1.06532216072083
43.6165008544922 1.18917715549469
43.6669998168945 1.02806162834167
43.7174987792969 1.05043876171112
43.7680015563965 1.06961536407471
43.8185005187988 1.23028993606567
43.8689994812012 1.08050489425659
43.9194984436035 1.15887367725372
43.9700012207031 1.06518507003784
44.0205001831055 1.12013459205627
44.0709991455078 1.1599372625351
44.1214981079102 1.22370266914368
44.1720008850098 1.1545193195343
44.2224998474121 1.14322340488434
44.2729988098145 1.12616038322449
44.3235015869141 1.00706171989441
44.3740005493164 1.16454946994781
44.4244995117188 1.20041584968567
44.4749984741211 1.20192909240723
44.5255012512207 1.19778442382812
44.576000213623 1.08130812644958
44.6264991760254 1.18206536769867
44.6769981384277 1.26025152206421
44.7275009155273 1.24952745437622
44.7779998779297 1.12246191501617
44.828498840332 1.07338714599609
44.8790016174316 1.21558511257172
44.929500579834 1.08713006973267
44.9799995422363 1.13646554946899
45.0304985046387 1.28268909454346
45.0810012817383 1.22334313392639
45.1315002441406 1.23456370830536
45.181999206543 1.15513706207275
45.2324981689453 1.12637948989868
45.2830009460449 1.20701968669891
45.3334999084473 1.18593633174896
45.3839988708496 1.31256687641144
45.4345016479492 1.16109228134155
45.4850006103516 1.29977452754974
45.5354995727539 1.084303855896
45.5859985351562 1.28018999099731
45.6365013122559 1.26767981052399
45.6870002746582 1.24544084072113
45.7374992370605 1.22082793712616
45.7879981994629 1.32864272594452
45.8385009765625 1.11838960647583
45.8889999389648 1.24901521205902
45.9394989013672 1.16522610187531
45.9900016784668 1.24691581726074
46.0405006408691 1.17166578769684
46.0909996032715 1.08554840087891
46.1414985656738 1.12643814086914
46.1920013427734 1.09628927707672
46.2425003051758 1.20063328742981
46.2929992675781 0.973809003829956
46.3434982299805 1.1946439743042
46.3940010070801 1.11212742328644
46.4444999694824 1.09511423110962
46.4949989318848 1.01386082172394
46.5455017089844 1.12614560127258
46.5960006713867 1.11041867733002
46.6464996337891 1.14693164825439
46.6969985961914 1.35029661655426
46.747501373291 1.25755715370178
46.7980003356934 1.24572885036469
46.8484992980957 1.04838371276855
46.898998260498 1.10479092597961
46.9495010375977 1.15690755844116
47 1.17508792877197
47.0504989624023 1.22421061992645
47.101001739502 1.14461314678192
47.1515007019043 1.16793203353882
47.2019996643066 1.21481120586395
47.252498626709 1.1137433052063
47.3030014038086 1.19211864471436
47.3535003662109 1.20503556728363
47.4544982910156 1.06055426597595
47.5050010681152 1.15169942378998
47.5555000305176 1.2167866230011
47.6059989929199 1.24916851520538
47.6959991455078 1.05703449249268
47.7464981079102 1.2681257724762
47.8474998474121 1.17478883266449
47.8979988098145 1.11837649345398
47.9485015869141 1.07797276973724
47.9990005493164 1.18013417720795
48.0494995117188 1.11151945590973
48.0999984741211 1.28758597373962
48.1505012512207 1.15637409687042
48.201000213623 1.11318957805634
48.2514991760254 1.27743458747864
48.3019981384277 1.05541205406189
48.3525009155273 1.09844326972961
48.4029998779297 1.34468674659729
48.453498840332 1.15430378913879
48.5040016174316 1.10387027263641
48.554500579834 1.09867131710052
48.6049995422363 1.08682727813721
48.6554985046387 1.15795147418976
48.7060012817383 1.30079054832458
48.7565002441406 1.22269833087921
48.806999206543 1.20736718177795
48.8574981689453 1.02504551410675
48.9080009460449 1.07750678062439
48.9584999084473 1.14764821529388
49.0089988708496 1.13931596279144
49.0595016479492 1.18765115737915
49.1100006103516 1.08953368663788
49.1604995727539 1.1777960062027
49.2109985351562 1.09842598438263
49.2615013122559 1.17765557765961
49.3120002746582 1.20160329341888
49.3624992370605 1.18170738220215
49.4129981994629 1.14334762096405
49.4635009765625 1.14380407333374
49.5139999389648 1.14858293533325
49.5644989013672 0.983818292617798
49.6150016784668 1.31998097896576
49.6655006408691 1.26897704601288
49.7159996032715 1.11419224739075
49.7664985656738 1.11325562000275
49.8170013427734 1.31828939914703
49.8675003051758 1.15295481681824
49.9179992675781 1.06348705291748
49.9684982299805 1.10925543308258
50.0190010070801 1.19775295257568
50.0694999694824 1.25773680210114
50.1199989318848 1.31014347076416
50.1705017089844 1.19991874694824
50.2210006713867 1.06221854686737
50.2714996337891 1.09940278530121
50.3219985961914 1.1469419002533
50.372501373291 1.05721616744995
50.4230003356934 1.14451694488525
50.4734992980957 1.13128507137299
50.523998260498 1.05093491077423
50.5745010375977 1.07471263408661
50.625 1.1556111574173
50.6754989624023 1.10964393615723
50.726001739502 1.11237609386444
50.7765007019043 1.14896261692047
50.8269996643066 1.18888509273529
50.877498626709 1.05677342414856
50.9280014038086 1.20693385601044
50.9785003662109 1.06393027305603
51.0289993286133 1.19853532314301
51.0794982910156 1.27153134346008
51.1300010681152 1.15832841396332
51.1805000305176 1.19913840293884
51.2309989929199 1.2219226360321
51.2815017700195 1.03014624118805
51.3320007324219 1.08980774879456
51.3824996948242 1.14130520820618
51.4329986572266 1.20384526252747
51.4835014343262 1.09617483615875
51.5340003967285 1.05234801769257
51.5844993591309 1.10392463207245
51.6349983215332 1.20146727561951
51.6855010986328 1.08859944343567
51.7360000610352 1.04752230644226
51.7864990234375 1.1626044511795
51.8370018005371 1.13748228549957
51.8875007629395 1.22152948379517
51.9379997253418 1.15274107456207
51.9884986877441 1.15989935398102
52.0390014648438 1.03501188755035
52.0895004272461 1.0937328338623
52.1399993896484 1.06966125965118
52.1904983520508 1.09192717075348
52.2410011291504 1.04371762275696
52.2915000915527 1.10285890102386
52.3419990539551 1.23552739620209
52.3925018310547 1.16725814342499
52.443000793457 0.998397827148438
52.4934997558594 1.16348361968994
52.5439987182617 1.07624590396881
52.5945014953613 1.13119924068451
52.6450004577637 1.01250922679901
52.695499420166 1.10535204410553
52.7459983825684 1.08760201931
52.796501159668 1.07650971412659
52.8470001220703 1.1236355304718
52.8974990844727 1.15458130836487
52.9480018615723 1.11586511135101
52.9985008239746 1.23734414577484
53.048999786377 1.19098281860352
53.0994987487793 1.10223650932312
53.1500015258789 1.07631206512451
53.2005004882812 1.1041659116745
53.2509994506836 1.07237946987152
53.3014984130859 1.156578540802
53.3520011901855 1.13392198085785
53.4025001525879 1.04358208179474
53.4529991149902 1.17098748683929
53.5540008544922 1.14508867263794
53.6044998168945 1.08261847496033
53.6549987792969 1.10437774658203
53.7055015563965 1.11725771427155
53.7560005187988 1.16533660888672
53.8064994812012 1.14659667015076
53.8569984436035 1.31723034381866
53.9075012207031 1.18636667728424
53.9580001831055 1.10327851772308
54.0084991455078 1.11894059181213
54.0589981079102 1.00242149829865
54.1095008850098 1.08240973949432
54.1599998474121 1.20688664913177
54.2104988098145 1.08521783351898
54.2610015869141 1.12022042274475
54.3115005493164 1.29042816162109
54.3619995117188 1.1660293340683
54.4124984741211 1.06201016902924
54.502498626709 1.18788528442383
54.5530014038086 1.2173238992691
54.6035003662109 1.11161398887634
54.6539993286133 1.14213156700134
54.7044982910156 1.06974220275879
54.7550010681152 1.13787293434143
54.8055000305176 1.09696912765503
54.8559989929199 1.07425260543823
54.9065017700195 1.15140819549561
54.9570007324219 1.12836909294128
55.0074996948242 1.17216432094574
55.0579986572266 1.33082628250122
55.1085014343262 1.20986139774323
55.1590003967285 1.09355866909027
55.2094993591309 1.16082918643951
55.2599983215332 1.05066204071045
55.3105010986328 1.22832608222961
55.3610000610352 0.978058338165283
55.4114990234375 1.20937502384186
55.4620018005371 1.22365152835846
55.5125007629395 1.16837191581726
55.5629997253418 1.06184899806976
55.6134986877441 1.2307436466217
55.6640014648438 1.19934403896332
55.7145004272461 1.18774378299713
55.7649993896484 1.1529792547226
55.8154983520508 1.07142186164856
55.8660011291504 1.23376965522766
55.9165000915527 1.08330190181732
55.9669990539551 1.10601019859314
56.0175018310547 1.04741513729095
56.068000793457 1.30317616462708
56.1184997558594 1.15089452266693
56.1689987182617 1.21263885498047
56.2195014953613 1.21629524230957
56.2700004577637 1.04187202453613
56.320499420166 1.21296358108521
56.3709983825684 1.21657395362854
56.421501159668 1.10551130771637
56.4720001220703 1.25178980827332
56.5224990844727 1.11767780780792
56.5730018615723 1.18052220344543
56.6235008239746 1.2718677520752
56.673999786377 1.11472523212433
56.7244987487793 1.12259292602539
56.7750015258789 1.12727391719818
56.8255004882812 1.251549243927
56.9264984130859 1.09708917140961
56.9770011901855 1.11121666431427
57.0275001525879 1.2080192565918
57.0779991149902 1.25553488731384
57.1285018920898 1.22746586799622
57.1790008544922 1.21682906150818
57.2294998168945 1.08469223976135
57.2799987792969 0.928551435470581
57.3305015563965 1.04696607589722
57.3810005187988 1.07374012470245
57.4314994812012 1.12369000911713
57.4819984436035 1.30610013008118
57.5325012207031 1.13619875907898
57.5830001831055 1.14652824401855
57.6334991455078 1.1258397102356
57.6839981079102 1.05254101753235
57.7345008850098 1.17951774597168
57.7849998474121 1.09388816356659
57.8354988098145 1.12505006790161
57.8860015869141 0.945335507392883
57.9365005493164 1.13515293598175
57.9869995117188 1.17693328857422
58.0374984741211 1.31845307350159
58.0880012512207 1.21799254417419
58.138500213623 1.0815737247467
58.1889991760254 1.20660078525543
58.2394981384277 1.15662038326263
58.2900009155273 1.1896710395813
58.3404998779297 1.20556747913361
58.390998840332 1.21790969371796
58.4415016174316 1.08615589141846
58.492000579834 1.11515355110168
58.5424995422363 1.21692657470703
58.5929985046387 1.12801229953766
58.6435012817383 1.11886167526245
58.6940002441406 1.19575393199921
58.744499206543 1.23823535442352
58.7949981689453 1.01615142822266
58.8455009460449 1.14487552642822
58.8959999084473 1.02673816680908
58.9464988708496 1.13846611976624
58.9970016479492 1.11717116832733
59.0475006103516 1.07923889160156
59.0979995727539 1.10219693183899
59.1484985351562 1.01998317241669
59.1990013122559 1.17134284973145
59.2495002746582 1.11232423782349
59.2999992370605 1.18307161331177
59.3504981994629 1.16224694252014
59.4010009765625 1.08281314373016
59.4514999389648 1.2495037317276
59.5019989013672 1.25511920452118
59.5525016784668 1.21446812152863
59.6030006408691 1.12530493736267
59.6534996032715 1.10698688030243
59.7039985656738 0.990438580513
59.7545013427734 1.23360097408295
59.8050003051758 1.00903403759003
59.8554992675781 1.03571498394012
59.9059982299805 1.21167135238647
59.9565010070801 1.12736654281616
60.0069999694824 1.0496199131012
60.0574989318848 1.21737277507782
60.1080017089844 1.12934648990631
60.1585006713867 1.05630910396576
60.2089996337891 1.0434832572937
60.2594985961914 1.15428054332733
60.310001373291 0.987845897674561
60.3605003356934 1.05817914009094
60.4109992980957 1.04087388515472
60.461498260498 1.11333501338959
60.5120010375977 1.06746017932892
60.5625 1.06426513195038
60.6129989624023 1.05386567115784
60.663501739502 1.11860358715057
60.7140007019043 1.15935826301575
60.7644996643066 1.18714618682861
60.814998626709 1.07830226421356
60.8655014038086 1.0766007900238
60.9160003662109 1.03579545021057
60.9664993286133 1.05128252506256
61.0169982910156 1.08119785785675
61.0675010681152 1.06878626346588
61.1180000305176 1.18927645683289
61.1684989929199 1.12982726097107
61.2190017700195 0.950377821922302
61.3089981079102 1.08413243293762
61.4099998474121 1.16768753528595
61.4604988098145 1.10872089862823
61.5110015869141 1.0312465429306
61.5615005493164 1.06413424015045
61.6119995117188 1.0924608707428
61.6624984741211 1.11044979095459
61.7130012512207 1.19880032539368
61.763500213623 1.09109055995941
61.8139991760254 1.07932794094086
61.8644981384277 1.08900928497314
61.9150009155273 1.15700030326843
61.9654998779297 1.14532816410065
62.015998840332 1.08477413654327
62.0665016174316 1.12508833408356
62.117000579834 1.12806236743927
62.1674995422363 0.960179805755615
62.2179985046387 1.2016179561615
62.2685012817383 1.20897352695465
62.3190002441406 1.11863648891449
62.369499206543 1.02273166179657
62.4199981689453 1.06351411342621
62.4705009460449 1.21506321430206
62.5209999084473 1.25056147575378
62.5714988708496 1.23321413993835
62.6220016479492 0.986789226531982
62.6725006103516 1.19378888607025
62.7229995727539 1.02404046058655
62.7734985351562 1.10636007785797
62.8240013122559 1.14238154888153
62.8745002746582 1.14870190620422
62.9249992370605 1.03853642940521
62.9754981994629 1.13155114650726
63.0260009765625 1.05939376354218
63.0764999389648 1.14548218250275
63.1269989013672 1.12497580051422
63.1775016784668 1.20089721679688
63.2280006408691 1.30924487113953
63.2784996032715 0.991105318069458
63.3289985656738 1.03167271614075
63.3795013427734 1.13914263248444
63.4300003051758 1.09917449951172
63.4804992675781 1.19478440284729
63.5309982299805 1.04779410362244
63.5815010070801 1.11114549636841
63.6319999694824 1.09626603126526
63.6824989318848 1.08732736110687
63.7330017089844 1.12791764736176
63.7835006713867 1.09193873405457
63.8339996337891 1.12455952167511
63.8844985961914 1.18886637687683
63.935001373291 1.12978446483612
63.9855003356934 1.05805492401123
64.036003112793 1.16821813583374
64.0865020751953 1.12238729000092
64.1370010375977 1.03541851043701
64.1875 1.21434199810028
64.2379989624023 1.02304720878601
64.2884979248047 0.994569301605225
64.338996887207 1.11125791072845
64.3895034790039 1.17066669464111
64.4400024414062 1.13377046585083
64.4905014038086 1.24105930328369
64.5410003662109 1.0530925989151
64.5914993286133 1.01482629776001
64.6419982910156 1.14280688762665
64.692497253418 1.0293744802475
64.7429962158203 1.04727637767792
64.7935028076172 1.15389752388
64.8440017700195 1.14451026916504
64.8945007324219 1.14680433273315
64.9449996948242 1.01866316795349
64.9954986572266 0.981069326400757
65.0459976196289 1.15006911754608
65.0964965820312 1.12217485904694
65.1470031738281 1.14182364940643
65.1975021362305 1.2400689125061
65.2480010986328 1.1298052072525
65.2985000610352 1.16591215133667
65.3489990234375 1.14348757266998
65.3994979858398 1.27775919437408
65.4499969482422 1.11728298664093
65.5005035400391 1.04891514778137
65.5510025024414 1.05286371707916
65.6015014648438 1.12734866142273
65.6520004272461 1.22281432151794
65.7024993896484 1.03410255908966
65.7529983520508 1.022092461586
65.8034973144531 1.15844619274139
65.8539962768555 1.16440236568451
65.9045028686523 1.00951170921326
65.9550018310547 1.12434887886047
66.005500793457 1.10243320465088
66.0559997558594 1.11631333827972
66.1064987182617 0.982272386550903
66.1569976806641 1.05295979976654
66.2074966430664 1.00237309932709
66.2580032348633 1.10895013809204
66.3085021972656 1.17910063266754
66.359001159668 1.10607016086578
66.4599990844727 1.07888042926788
66.510498046875 1.07835555076599
66.5609970092773 1.10853743553162
66.6115036010742 1.03557646274567
66.6620025634766 1.13240265846252
66.7125015258789 1.00819528102875
66.7630004882812 1.11827313899994
66.8134994506836 1.15226876735687
66.8639984130859 1.15632581710815
66.9144973754883 1.12359285354614
66.9649963378906 1.04379904270172
67.0155029296875 1.23033821582794
67.0660018920898 1.07806038856506
67.1165008544922 1.03573608398438
67.1669998168945 1.09156608581543
67.2174987792969 1.11409664154053
67.2679977416992 1.06490731239319
67.3184967041016 1.03874170780182
67.3690032958984 1.28291964530945
67.4195022583008 1.19907963275909
67.4700012207031 1.18116474151611
67.5205001831055 1.07153725624084
67.5709991455078 1.13999629020691
67.6214981079102 1.21973633766174
67.6719970703125 1.11809980869293
67.7225036621094 1.16999685764313
67.7730026245117 1.16284966468811
67.8235015869141 1.04193603992462
67.8740005493164 1.13009452819824
67.9244995117188 1.2931524515152
67.9749984741211 1.05228900909424
68.0254974365234 0.998538136482239
68.1155014038086 1.02022671699524
68.1660003662109 1.16981482505798
68.2164993286133 1.10036945343018
68.2669982910156 1.24116230010986
68.317497253418 1.06552076339722
68.3679962158203 1.09899592399597
68.4185028076172 1.00778412818909
68.4690017700195 1.26856231689453
68.5195007324219 1.08878409862518
68.5699996948242 1.18520963191986
68.6204986572266 1.09968447685242
68.6709976196289 1.09653425216675
68.7214965820312 1.01465165615082
68.7720031738281 1.13825607299805
68.8225021362305 1.10833179950714
68.8730010986328 1.29805958271027
68.9235000610352 1.15234768390656
68.9739990234375 0.98735511302948
69.0244979858398 1.06163597106934
69.0749969482422 0.978659391403198
69.1255035400391 1.09480285644531
69.1760025024414 1.17009210586548
69.2265014648438 1.22309720516205
69.2770004272461 1.15282201766968
69.3274993896484 1.228306889534
69.3779983520508 1.07240211963654
69.4284973144531 1.05694246292114
69.4789962768555 1.05483102798462
69.5295028686523 1.0428512096405
69.5800018310547 1.20342469215393
69.630500793457 1.06805264949799
69.6809997558594 1.15622460842133
69.7314987182617 1.02137386798859
69.7819976806641 0.970337629318237
69.8324966430664 1.02451884746552
69.8830032348633 1.1365954875946
69.9335021972656 1.12942850589752
69.984001159668 1.14544820785522
70.0345001220703 1.07123064994812
70.0849990844727 1.1202574968338
70.135498046875 1.12187576293945
70.1859970092773 1.18855965137482
70.2365036010742 1.15015292167664
70.2870025634766 1.03063988685608
70.3375015258789 1.01881837844849
70.3880004882812 1.08230578899384
70.4384994506836 1.08663594722748
70.4889984130859 1.0607784986496
70.5394973754883 1.12537026405334
70.5899963378906 0.987713217735291
70.6405029296875 1.14107692241669
70.6910018920898 1.08367168903351
70.7415008544922 1.15060698986053
70.7919998168945 1.13173532485962
70.8424987792969 1.08039259910583
70.8929977416992 1.1451210975647
70.9434967041016 0.983911752700806
70.9940032958984 1.04292571544647
71.0445022583008 1.13875722885132
71.0950012207031 1.06006586551666
71.1455001831055 1.06998527050018
71.1959991455078 1.25662112236023
71.2464981079102 1.05053663253784
71.2969970703125 0.966381788253784
71.3475036621094 1.19008541107178
71.3980026245117 1.02414774894714
71.4485015869141 1.05448913574219
71.4990005493164 1.00451695919037
71.5494995117188 1.1589789390564
71.5999984741211 1.03039002418518
71.6504974365234 1.1800342798233
71.7009963989258 1.01420795917511
71.7515029907227 1.09308791160583
71.802001953125 0.990288019180298
71.8525009155273 1.10483229160309
71.9029998779297 0.96024227142334
71.953498840332 1.01913356781006
72.0039978027344 1.18974590301514
72.0544967651367 1.09029138088226
72.1050033569336 1.23535525798798
72.1555023193359 1.16801738739014
72.2060012817383 1.25293147563934
72.2565002441406 1.01739871501923
72.306999206543 1.02507972717285
72.3574981689453 1.14930617809296
72.4079971313477 1.1511424779892
72.4585037231445 1.03235995769501
72.5090026855469 1.12975656986237
72.5595016479492 1.15449643135071
72.6100006103516 1.11604857444763
72.6604995727539 1.12935996055603
72.7109985351562 1.11937487125397
72.7614974975586 1.11704730987549
72.8119964599609 1.13644576072693
72.8625030517578 1.17946410179138
72.9130020141602 1.09882438182831
72.9635009765625 1.0901198387146
73.0139999389648 1.10103106498718
73.0644989013672 1.18858182430267
73.1149978637695 1.17196202278137
73.1654968261719 1.03945899009705
73.2160034179688 1.11887431144714
73.2665023803711 1.08257913589478
73.3170013427734 1.19074738025665
73.3675003051758 1.04500722885132
73.4179992675781 1.16337954998016
73.4684982299805 1.05650794506073
73.5189971923828 1.02451932430267
73.5695037841797 1.14334797859192
73.620002746582 1.11109590530396
73.6705017089844 1.23894417285919
73.7210006713867 1.16787564754486
73.7714996337891 1.15003538131714
73.8219985961914 1.15379047393799
73.8724975585938 1.20789968967438
73.9229965209961 1.01238763332367
73.973503112793 1.05993711948395
74.0240020751953 1.11043167114258
74.0745010375977 1.10253167152405
74.125 1.14727389812469
74.1754989624023 0.975350141525269
74.2259979248047 1.10036265850067
74.276496887207 1.09165799617767
74.3270034790039 1.12089574337006
74.3775024414062 1.17498564720154
74.4280014038086 1.05255508422852
74.4785003662109 1.1952737569809
74.5289993286133 1.12986719608307
74.5794982910156 1.07422399520874
74.629997253418 1.09176683425903
74.6804962158203 1.17649137973785
74.7310028076172 1.06847965717316
74.7815017700195 1.18630254268646
74.8320007324219 1.07137620449066
74.9219970703125 1.01861131191254
74.9725036621094 1.06170678138733
75.0230026245117 1.18489789962769
75.0735015869141 1.12459015846252
75.1240005493164 1.23673748970032
75.1744995117188 1.18713462352753
75.2249984741211 1.03888893127441
75.2754974365234 1.1601231098175
75.3259963989258 1.14140832424164
75.3765029907227 1.18525874614716
75.427001953125 1.19859457015991
75.4775009155273 1.15884900093079
75.5279998779297 1.08832287788391
75.578498840332 1.11759006977081
75.6289978027344 1.22862279415131
75.6794967651367 1.07298719882965
75.7300033569336 1.15015625953674
75.7805023193359 1.09762322902679
75.8310012817383 1.10549938678741
75.8815002441406 1.07115113735199
75.931999206543 1.06169486045837
75.9824981689453 1.1012464761734
76.0329971313477 1.01869869232178
76.0835037231445 1.21334886550903
76.1340026855469 1.09794628620148
76.1845016479492 1.03372895717621
76.2350006103516 1.0049751996994
76.2854995727539 1.09218239784241
76.3359985351562 1.13456249237061
76.3864974975586 1.04461586475372
76.4369964599609 1.16197037696838
76.4875030517578 1.09880363941193
76.5380020141602 1.1026326417923
76.5885009765625 1.22148060798645
76.6389999389648 0.938955307006836
76.6894989013672 1.03383374214172
76.7399978637695 1.04897284507751
76.7904968261719 1.06204915046692
76.8410034179688 1.02209770679474
76.8915023803711 1.07692527770996
76.9420013427734 1.19087052345276
76.9925003051758 1.15341436862946
77.0429992675781 1.08749508857727
77.0934982299805 1.10756421089172
77.1439971923828 1.12238311767578
77.1945037841797 1.11905741691589
77.245002746582 1.14122426509857
77.2955017089844 1.14604341983795
77.3460006713867 1.02680325508118
77.3964996337891 1.16432058811188
77.4469985961914 1.02738344669342
77.4974975585938 1.00921487808228
77.5479965209961 0.954822540283203
77.598503112793 1.23199141025543
77.6490020751953 1.08777821063995
77.6995010375977 1.12922561168671
77.75 1.04343891143799
77.8004989624023 1.11355912685394
77.8509979248047 1.03851902484894
77.901496887207 1.18344521522522
77.9520034790039 0.964194297790527
78.0025024414062 1.1550315618515
78.0530014038086 1.0891535282135
78.1035003662109 1.1753123998642
78.1539993286133 1.08725464344025
78.2044982910156 1.13320481777191
78.254997253418 1.05893290042877
78.3054962158203 1.08408153057098
78.3560028076172 1.00420129299164
78.4065017700195 1.10867774486542
78.4570007324219 1.01850640773773
78.5074996948242 1.06628000736237
78.5579986572266 0.997207880020142
78.6084976196289 0.98898720741272
78.6589965820312 1.07080602645874
78.7095031738281 1.01401209831238
78.7600021362305 1.11152923107147
78.8105010986328 1.09714257717133
78.8610000610352 1.02695739269257
78.9114990234375 1.02288949489594
78.9619979858398 1.10351848602295
79.0124969482422 1.0074599981308
79.0630035400391 1.07127809524536
79.1135025024414 0.98342752456665
79.1640014648438 1.15154922008514
79.2145004272461 1.12366509437561
79.2649993896484 1.11037683486938
79.3154983520508 1.18926632404327
79.3659973144531 1.06512725353241
79.4164962768555 1.0691157579422
79.4670028686523 1.16066336631775
79.5175018310547 1.01042604446411
79.568000793457 1.05253565311432
79.6184997558594 1.09919571876526
79.6689987182617 1.09617221355438
79.7194976806641 1.1106516122818
79.7699966430664 1.09008300304413
79.8205032348633 1.17681634426117
79.8710021972656 1.07171320915222
79.921501159668 1.15629863739014
79.9720001220703 1.08164072036743
80.0224990844727 1.02803790569305
80.072998046875 0.957636833190918
80.1234970092773 1.05315661430359
80.1740036010742 1.1013685464859
80.2245025634766 1.01758790016174
80.2750015258789 1.07216095924377
80.3255004882812 1.14934837818146
80.3759994506836 1.05200266838074
80.4264984130859 1.02604341506958
80.4769973754883 1.09899938106537
80.5274963378906 1.01441550254822
80.5780029296875 1.11132669448853
80.6285018920898 1.02410566806793
80.6790008544922 1.24176836013794
80.7294998168945 1.00278377532959
80.7799987792969 1.21049165725708
80.8304977416992 1.08891224861145
80.8809967041016 1.04388666152954
80.9315032958984 1.14518702030182
80.9820022583008 1.07598531246185
81.0325012207031 1.16374576091766
81.0830001831055 1.18533980846405
81.1334991455078 1.01612794399261
81.1839981079102 1.07634508609772
81.2344970703125 1.29005086421967
81.2850036621094 1.23880016803741
81.3355026245117 1.01771688461304
81.3860015869141 1.13788342475891
81.4365005493164 1.05615782737732
81.4869995117188 1.00908493995667
81.5374984741211 1.10242664813995
81.5879974365234 1.03963208198547
81.6384963989258 1.10150992870331
81.7285003662109 1.10607576370239
81.7789993286133 1.15157783031464
81.8294982910156 1.12387371063232
81.879997253418 1.03124797344208
81.9304962158203 1.0297144651413
81.9810028076172 1.03764021396637
82.0315017700195 1.15799462795258
82.0820007324219 1.17532789707184
82.1324996948242 1.00327968597412
82.1829986572266 1.081915974617
82.2334976196289 1.25835311412811
82.2839965820312 1.02027893066406
82.3345031738281 1.04842865467072
82.3850021362305 1.07062149047852
82.4355010986328 1.11637425422668
82.4860000610352 1.09287309646606
82.5364990234375 1.01621949672699
82.5869979858398 1.02695226669312
82.6374969482422 1.06928825378418
82.6880035400391 1.11631608009338
82.7385025024414 1.07132005691528
82.7890014648438 1.03573596477509
82.8395004272461 1.00734043121338
82.8899993896484 0.955876588821411
82.9404983520508 1.03816533088684
82.9909973144531 1.06284523010254
83.0414962768555 1.04734897613525
83.0920028686523 1.19719564914703
83.1425018310547 1.14039301872253
83.193000793457 1.05154716968536
83.2434997558594 1.0659681558609
83.2939987182617 1.03603374958038
83.3444976806641 1.04083895683289
83.3949966430664 1.12866497039795
83.4455032348633 1.01750254631042
83.4960021972656 1.08653950691223
83.546501159668 1.08430755138397
83.5970001220703 1.12113988399506
83.6474990844727 1.0693690776825
83.697998046875 1.19012403488159
83.7484970092773 1.20526099205017
83.7990036010742 1.04957520961761
83.8495025634766 1.24335157871246
83.9000015258789 1.12706196308136
83.9505004882812 1.34222686290741
84.0009994506836 1.09138178825378
84.0514984130859 1.17531073093414
84.1019973754883 1.06681573390961
84.1524963378906 1.02024412155151
84.2030029296875 1.13223135471344
84.2535018920898 1.1316704750061
84.3040008544922 1.0021858215332
84.3544998168945 1.05519330501556
84.4049987792969 1.14913237094879
84.4554977416992 1.1699595451355
84.5059967041016 1.00890493392944
84.5565032958984 1.01286590099335
84.6070022583008 1.03368937969208
84.6575012207031 1.07386815547943
84.7080001831055 1.12810528278351
84.7584991455078 1.0726672410965
84.8089981079102 0.974346160888672
84.8594970703125 1.15351915359497
84.9100036621094 1.09495091438293
84.9605026245117 1.23249924182892
85.0110015869141 0.980468988418579
85.0615005493164 1.01061224937439
85.1119995117188 1.0809668302536
85.1624984741211 1.12557375431061
85.2129974365234 1.13145554065704
85.2634963989258 1.09743440151215
85.3140029907227 1.10605502128601
85.364501953125 1.26989996433258
85.4150009155273 1.14517319202423
85.4654998779297 1.18698465824127
85.515998840332 0.983376741409302
85.5664978027344 1.03003191947937
85.6169967651367 1.02626097202301
85.6675033569336 1.12868189811707
85.7180023193359 1.09843397140503
85.7685012817383 1.11418271064758
85.8190002441406 1.10510265827179
85.869499206543 1.13372623920441
85.9199981689453 1.04935264587402
85.9704971313477 1.01627576351166
86.0210037231445 1.13193929195404
86.0715026855469 1.06233894824982
86.1220016479492 1.1276650428772
86.1725006103516 1.04245948791504
86.2229995727539 0.963496923446655
86.2734985351562 1.09789884090424
86.3239974975586 1.04491674900055
86.3744964599609 1.1403843164444
86.4250030517578 0.962799549102783
86.4755020141602 0.98046612739563
86.5260009765625 1.06218659877777
86.5764999389648 1.17137229442596
86.6269989013672 1.18081176280975
86.6774978637695 1.04827058315277
86.7279968261719 1.00468862056732
86.7785034179688 1.06984972953796
86.8290023803711 1.01107275485992
86.8795013427734 1.04010462760925
86.9300003051758 1.10251498222351
86.9804992675781 1.13878917694092
87.0309982299805 1.09003829956055
87.0814971923828 1.07957565784454
87.1320037841797 1.12668347358704
87.182502746582 1.10127651691437
87.2330017089844 1.09106087684631
87.2835006713867 1.05075681209564
87.3339996337891 1.13397395610809
87.3844985961914 1.08948504924774
87.4349975585938 1.02911925315857
87.4854965209961 1.05642056465149
87.536003112793 1.09154725074768
87.5865020751953 1.01254630088806
87.6370010375977 1.11263418197632
87.6875 1.12544846534729
87.7379989624023 0.993464112281799
87.7884979248047 0.986509323120117
87.838996887207 1.04786837100983
87.8895034790039 1.05610239505768
87.9400024414062 1.18084025382996
87.9905014038086 1.06169056892395
88.0410003662109 1.02236843109131
88.0914993286133 1.08365631103516
88.1419982910156 1.07655394077301
88.192497253418 1.13304793834686
88.2429962158203 1.05434691905975
88.2935028076172 0.998673558235168
88.3945007324219 1.04565370082855
88.4449996948242 1.08289897441864
88.5350036621094 1.26548850536346
88.5855026245117 1.01714730262756
88.6360015869141 1.06543910503387
88.6865005493164 1.10568749904633
88.7369995117188 0.993261337280273
88.7874984741211 1.03708827495575
88.8379974365234 1.10326445102692
88.8884963989258 1.0391081571579
88.9390029907227 1.07884812355042
88.989501953125 0.925835847854614
89.0400009155273 1.04624164104462
89.0904998779297 1.20117473602295
89.140998840332 1.08818554878235
89.1914978027344 1.00149369239807
89.2419967651367 1.04844999313354
89.2925033569336 1.08448588848114
89.3430023193359 1.13175785541534
89.3935012817383 1.12925672531128
89.4440002441406 0.991936922073364
89.494499206543 0.99826991558075
89.5449981689453 1.03446710109711
89.5954971313477 1.09332585334778
89.6460037231445 1.02095520496368
89.6965026855469 1.16280627250671
89.7470016479492 1.06548988819122
89.7975006103516 1.04975712299347
89.8479995727539 1.10564959049225
89.8984985351562 1.10314357280731
89.9489974975586 1.10630488395691
89.9994964599609 1.00789678096771
90.0500030517578 1.0992705821991
90.1005020141602 1.15207588672638
90.1510009765625 1.1189957857132
90.2014999389648 1.1423727273941
90.2519989013672 1.05255556106567
90.3024978637695 0.967041015625
90.3529968261719 1.0022656917572
90.4035034179688 1.04407477378845
90.4540023803711 1.11804246902466
90.5045013427734 1.04719173908234
90.5550003051758 1.13179707527161
90.6054992675781 1.10339689254761
90.6559982299805 1.11341512203217
90.7064971923828 0.936540842056274
90.7570037841797 1.07412695884705
90.807502746582 1.06482911109924
90.8580017089844 1.15268409252167
90.9085006713867 0.95562481880188
90.9589996337891 1.13141524791718
91.0094985961914 1.10797941684723
91.0599975585938 0.946722507476807
91.1104965209961 1.05699181556702
91.161003112793 0.981433868408203
91.2115020751953 0.955635786056519
91.2620010375977 0.982796669006348
91.3125 1.12747287750244
91.3629989624023 1.09160625934601
91.4134979248047 1.13589024543762
91.463996887207 1.01214301586151
91.5145034790039 1.14590632915497
91.5650024414062 1.01780939102173
91.6155014038086 1.18269956111908
91.6660003662109 1.09881818294525
91.7164993286133 1.157595038414
91.7669982910156 1.03174448013306
91.817497253418 1.15725111961365
91.8679962158203 1.16408145427704
91.9185028076172 1.04518687725067
91.9690017700195 1.15864908695221
92.0195007324219 1.10834062099457
92.0699996948242 0.946951746940613
92.1204986572266 1.12836229801178
92.1709976196289 0.988186478614807
92.2214965820312 1.12061882019043
92.2720031738281 1.11292862892151
92.3225021362305 1.14029169082642
92.3730010986328 1.22862780094147
92.4235000610352 1.08833146095276
92.4739990234375 0.975536346435547
92.5244979858398 1.15498316287994
92.5749969482422 1.15363657474518
92.6255035400391 1.13081669807434
92.6760025024414 1.01220452785492
92.7265014648438 1.23081207275391
92.7770004272461 1.10440683364868
92.8274993896484 0.986041784286499
92.8779983520508 1.12927353382111
92.9284973144531 1.04134500026703
92.9789962768555 1.19761061668396
93.0295028686523 0.95870566368103
93.0800018310547 0.993432760238647
93.130500793457 1.06785011291504
93.1809997558594 1.21555244922638
93.2314987182617 1.01383638381958
93.2819976806641 1.14421367645264
93.3324966430664 0.964791297912598
93.3830032348633 1.10949540138245
93.4335021972656 1.12763690948486
93.484001159668 1.01715874671936
93.5345001220703 1.08384096622467
93.5849990844727 1.11717891693115
93.635498046875 0.994827508926392
93.6859970092773 1.19983351230621
93.7365036010742 1.12834072113037
93.7870025634766 1.08832514286041
93.8375015258789 1.06944751739502
93.8880004882812 1.11189484596252
93.9384994506836 1.00945425033569
93.9889984130859 1.14999115467072
94.0394973754883 1.06147313117981
94.0899963378906 1.05660772323608
94.1405029296875 1.21605277061462
94.1910018920898 1.05925214290619
94.2415008544922 1.15479838848114
94.2919998168945 1.02426505088806
94.3424987792969 1.0162353515625
94.3929977416992 0.945775508880615
94.4434967041016 1.10196173191071
94.4940032958984 1.06504833698273
94.5445022583008 1.13057899475098
94.5950012207031 1.09410405158997
94.6455001831055 1.2396035194397
94.6959991455078 0.99058198928833
94.7464981079102 1.06929337978363
94.7969970703125 1.1184686422348
94.8475036621094 1.11757218837738
94.8980026245117 1.20616507530212
94.9485015869141 0.992079496383667
94.9990005493164 1.0539071559906
95.0494995117188 1.13030159473419
95.0999984741211 1.14447689056396
95.1504974365234 1.05321311950684
95.2009963989258 1.11951160430908
95.2515029907227 1.08322048187256
95.3414993286133 1.12432897090912
95.3919982910156 1.16053140163422
95.442497253418 0.979582786560059
95.4929962158203 1.0660228729248
95.5435028076172 1.1483758687973
95.5940017700195 1.0532900094986
95.6445007324219 1.06883668899536
95.6949996948242 1.09442162513733
95.7454986572266 1.01058208942413
95.7959976196289 1.05534136295319
95.8464965820312 1.09337818622589
95.8970031738281 1.10989332199097
95.9475021362305 1.09457993507385
95.9980010986328 1.108522772789
96.0485000610352 1.07086229324341
96.0989990234375 1.11466944217682
96.1494979858398 1.05278885364532
96.1999969482422 1.06153094768524
96.2505035400391 0.870726108551025
96.3010025024414 1.15533113479614
96.3515014648438 1.02165913581848
96.4020004272461 1.19670569896698
96.4524993896484 1.12800812721252
96.5029983520508 1.03484773635864
96.5534973144531 0.997004508972168
96.6039962768555 1.01753175258636
96.6545028686523 1.0713038444519
96.7050018310547 1.05772936344147
96.755500793457 1.08260822296143
96.8059997558594 1.04476165771484
96.8564987182617 1.1741851568222
96.9069976806641 0.99075722694397
96.9574966430664 1.14909911155701
97.0080032348633 1.14249551296234
97.0585021972656 1.00022578239441
97.109001159668 1.11635386943817
97.1595001220703 1.11756813526154
97.2099990844727 1.07009959220886
97.260498046875 1.01869440078735
97.3615036010742 0.996449947357178
97.4120025634766 1.15001690387726
97.4625015258789 1.1363730430603
97.5130004882812 1.1084543466568
97.5634994506836 0.987560510635376
97.6139984130859 1.01399505138397
97.6644973754883 0.974102973937988
97.7149963378906 1.11238038539886
97.7655029296875 1.14119911193848
97.8160018920898 1.0069522857666
97.8665008544922 1.14623713493347
97.9169998168945 1.15038347244263
97.9674987792969 0.949043750762939
98.0179977416992 1.05977201461792
98.0684967041016 1.12122797966003
98.1190032958984 1.03057456016541
98.1695022583008 1.15412044525146
98.2200012207031 1.02423369884491
98.2705001831055 1.19848966598511
98.3209991455078 1.1109676361084
98.3714981079102 1.12725758552551
98.4219970703125 0.962432026863098
98.4725036621094 1.22591543197632
98.5230026245117 1.13238382339478
98.5735015869141 1.12166833877563
98.6240005493164 1.01543509960175
98.6744995117188 1.11319541931152
98.7249984741211 1.07441544532776
98.7754974365234 1.11396157741547
98.8259963989258 1.06207978725433
98.8765029907227 1.11784505844116
98.927001953125 1.17690813541412
98.9775009155273 1.16890287399292
99.0279998779297 1.09424006938934
99.078498840332 1.07862675189972
99.1289978027344 1.13437640666962
99.1794967651367 1.14351844787598
99.2300033569336 1.0712651014328
99.2805023193359 1.1083128452301
99.3310012817383 1.08497905731201
99.3815002441406 0.989871263504028
99.431999206543 1.10038900375366
99.4824981689453 1.10077393054962
99.5329971313477 0.915329694747925
99.5835037231445 1.004319190979
99.6340026855469 1.25678288936615
99.6845016479492 1.0605640411377
99.7350006103516 1.09702253341675
99.7854995727539 1.05246651172638
99.8359985351562 0.974817276000977
99.8864974975586 1.13965559005737
99.9369964599609 1.01978731155396
99.9875030517578 0.962138175964355
100.03800201416 0.923176169395447
100.088500976562 1.01646292209625
100.138999938965 1.07866632938385
100.189498901367 1.05904483795166
100.23999786377 1.14790272712708
100.290496826172 1.06053483486176
100.341003417969 1.13677263259888
100.391502380371 1.23115479946136
100.442001342773 0.935019493103027
100.492500305176 1.00878584384918
100.542999267578 1.04807567596436
100.59349822998 1.21486282348633
100.643997192383 1.1263120174408
100.69450378418 1.10555446147919
100.745002746582 0.980211615562439
100.795501708984 1.1065399646759
100.846000671387 1.0757417678833
100.896499633789 1.08530390262604
100.946998596191 1.01003444194794
100.997497558594 1.01348090171814
101.047996520996 1.00863361358643
101.098503112793 1.03299689292908
101.149002075195 1.19926714897156
101.199501037598 1.0838680267334
101.25 1.08406066894531
101.300498962402 1.12106990814209
101.350997924805 1.17177891731262
101.401496887207 1.00432288646698
101.452003479004 1.14450228214264
101.502502441406 1.10329258441925
101.553001403809 1.08931887149811
101.603500366211 1.00012576580048
101.653999328613 1.04431486129761
101.704498291016 1.17859292030334
101.754997253418 0.999064445495605
101.80549621582 1.01226413249969
101.856002807617 1.11159896850586
101.90650177002 1.11806344985962
101.957000732422 0.941560029983521
102.007499694824 1.0464038848877
102.057998657227 1.1103481054306
102.148002624512 1.0665647983551
102.198501586914 1.08576726913452
102.249000549316 1.01114690303802
102.299499511719 1.09920608997345
102.349998474121 0.985145092010498
102.400497436523 1.13134217262268
102.450996398926 1.04375386238098
102.501502990723 1.06801331043243
102.552001953125 1.02942788600922
102.602500915527 0.97780179977417
102.65299987793 1.03903639316559
102.703498840332 1.03055679798126
102.753997802734 1.14761173725128
102.804496765137 1.09417855739594
102.855003356934 0.958933115005493
102.905502319336 1.03431713581085
102.956001281738 0.985144138336182
103.006500244141 1.08006513118744
103.056999206543 1.18802213668823
103.107498168945 0.99846363067627
103.157997131348 1.11063468456268
103.208503723145 1.06267106533051
103.259002685547 0.979145050048828
103.309501647949 1.04478859901428
103.360000610352 1.08648502826691
103.410499572754 1.1760139465332
103.460998535156 1.09968495368958
103.511497497559 1.14990282058716
103.561996459961 1.02175557613373
103.612503051758 1.08959877490997
103.66300201416 1.10261309146881
103.713500976562 1.09453594684601
103.763999938965 1.1344176530838
103.814498901367 0.983983159065247
103.86499786377 1.06055414676666
103.915496826172 1.112948179245
103.966003417969 1.10377538204193
104.016502380371 1.04982018470764
104.067001342773 1.01583230495453
104.117500305176 1.19116795063019
104.167999267578 1.08194768428802
104.21849822998 1.09046030044556
104.268997192383 1.03231692314148
104.31950378418 1.115962266922
104.370002746582 1.05798149108887
104.420501708984 0.9609694480896
104.471000671387 1.04820775985718
104.521499633789 1.06216657161713
104.571998596191 1.19075167179108
104.622497558594 1.1102842092514
104.672996520996 1.04220604896545
104.723503112793 1.06640374660492
104.774002075195 1.07164323329926
104.824501037598 1.12992441654205
104.875 1.01859831809998
104.925498962402 1.12752652168274
104.975997924805 1.09288251399994
105.026496887207 1.0692173242569
105.077003479004 0.978464126586914
105.127502441406 1.02924060821533
105.178001403809 1.03289186954498
105.228500366211 1.12336409091949
105.278999328613 1.05238974094391
105.329498291016 1.021977186203
105.379997253418 1.06479001045227
105.43049621582 1.08162999153137
105.481002807617 1.1393837928772
105.53150177002 1.19074976444244
105.582000732422 0.946399450302124
105.632499694824 0.916117429733276
105.682998657227 1.04883432388306
105.733497619629 1.13111400604248
105.783996582031 1.14661026000977
105.834503173828 1.16867876052856
105.88500213623 1.01523888111115
105.935501098633 1.01651310920715
105.986000061035 1.03268110752106
106.036499023438 1.11420774459839
106.08699798584 1.21374559402466
106.137496948242 1.04489970207214
106.188003540039 1.08721923828125
106.238502502441 1.18075621128082
106.289001464844 1.04659831523895
106.339500427246 1.02307868003845
106.389999389648 1.20224010944366
106.440498352051 1.01318693161011
106.490997314453 1.17395842075348
106.541496276855 1.06249845027924
106.592002868652 1.03667604923248
106.642501831055 1.12030124664307
106.693000793457 1.04955089092255
106.743499755859 1.04701817035675
106.793998718262 1.10072469711304
106.844497680664 0.979503870010376
106.945503234863 1.06395435333252
106.996002197266 1.08355975151062
107.046501159668 1.05483376979828
107.09700012207 1.0975546836853
107.147499084473 1.11584103107452
107.197998046875 1.17655766010284
107.248497009277 1.06168591976166
107.299003601074 1.05220317840576
107.349502563477 1.02254641056061
107.400001525879 1.12140822410583
107.450500488281 1.18892240524292
107.500999450684 1.11282813549042
107.551498413086 0.966300249099731
107.601997375488 1.06884157657623
107.652496337891 1.0263512134552
107.703002929688 0.997709274291992
107.75350189209 1.10327112674713
107.804000854492 1.11280763149261
107.854499816895 1.13784384727478
107.904998779297 1.12021398544312
107.955497741699 0.965687155723572
108.005996704102 1.03860485553741
108.056503295898 1.06534910202026
108.107002258301 1.03303968906403
108.157501220703 1.07027328014374
108.208000183105 0.976024389266968
108.258499145508 1.03570783138275
108.30899810791 1.0539516210556
108.359497070312 0.9940505027771
108.410003662109 1.13187611103058
108.460502624512 1.01644802093506
108.511001586914 1.09011971950531
108.561500549316 1.07398188114166
108.611999511719 1.08352482318878
108.662498474121 1.02244603633881
108.712997436523 1.05720567703247
108.763496398926 0.958953380584717
108.814002990723 0.988877415657043
108.864501953125 1.1654269695282
108.954498291016 1.00097048282623
109.004997253418 1.01338148117065
109.05549621582 0.884504318237305
109.106002807617 1.01442682743073
109.15650177002 1.1306232213974
109.207000732422 0.99839448928833
109.257499694824 0.996197938919067
109.307998657227 1.11201238632202
109.358497619629 1.05758881568909
109.408996582031 0.990884780883789
109.459503173828 1.07119071483612
109.51000213623 1.12446355819702
109.560501098633 1.0815007686615
109.611000061035 1.22228682041168
109.661499023438 1.03088021278381
109.71199798584 1.05896437168121
109.762496948242 1.12151885032654
109.813003540039 1.06486034393311
109.863502502441 1.0678004026413
109.914001464844 1.06462621688843
109.964500427246 1.04957544803619
110.014999389648 1.04199457168579
110.065498352051 1.07877898216248
110.115997314453 1.06234180927277
110.166496276855 1.06662857532501
110.217002868652 1.03414189815521
110.267501831055 0.881929159164429
110.318000793457 1.10919070243835
110.368499755859 0.992898225784302
110.418998718262 1.08555102348328
110.469497680664 1.02113139629364
110.519996643066 0.996313571929932
110.570503234863 1.06305527687073
110.621002197266 1.03416788578033
110.671501159668 1.11513245105743
110.72200012207 1.12902557849884
110.772499084473 1.19064939022064
110.822998046875 1.00231456756592
110.873497009277 0.995632290840149
110.924003601074 0.997745990753174
110.974502563477 0.982089519500732
111.025001525879 1.11020338535309
111.075500488281 0.958438873291016
111.125999450684 1.05469179153442
111.226997375488 1.05154538154602
111.277496337891 1.00831532478333
111.328002929688 1.12315881252289
111.37850189209 0.966361045837402
111.429000854492 1.01126337051392
111.479499816895 1.13445806503296
111.529998779297 1.00939476490021
111.580497741699 1.05354857444763
111.630996704102 1.13711369037628
111.681503295898 1.16458106040955
111.732002258301 1.02770674228668
111.782501220703 1.10571432113647
111.833000183105 1.10986304283142
111.883499145508 0.980511903762817
111.93399810791 1.08152532577515
111.984497070312 1.05535960197449
112.035003662109 0.957397937774658
112.085502624512 1.05822730064392
112.136001586914 1.01591300964355
112.186500549316 1.09831714630127
112.236999511719 1.00533473491669
112.287498474121 1.04081094264984
112.337997436523 0.980058193206787
112.388496398926 1.02995276451111
112.439002990723 1.11157476902008
112.489501953125 0.997682929039001
112.540000915527 1.10307478904724
112.59049987793 1.15125906467438
112.640998840332 1.14046597480774
112.691497802734 1.04282164573669
112.741996765137 1.07898080348969
112.792503356934 1.09686553478241
112.843002319336 0.959220409393311
112.893501281738 1.00665259361267
112.944000244141 1.10500299930573
112.994499206543 1.10525739192963
113.044998168945 0.960182428359985
113.095497131348 0.952738165855408
113.146003723145 1.00955319404602
113.196502685547 1.01056802272797
113.247001647949 1.11348807811737
113.297500610352 1.12007713317871
113.347999572754 1.02717220783234
113.398498535156 1.02905344963074
113.448997497559 0.933938264846802
113.499496459961 1.02446806430817
113.550003051758 1.06054818630219
113.60050201416 0.984082937240601
113.651000976562 0.943112850189209
113.701499938965 1.12047922611237
113.751998901367 1.10343194007874
113.80249786377 1.07758605480194
113.852996826172 1.01390385627747
113.903503417969 1.11463844776154
113.954002380371 1.13699853420258
114.004501342773 1.11700618267059
114.055000305176 0.966755270957947
114.105499267578 1.05471396446228
114.15599822998 1.10108697414398
114.206497192383 1.0693781375885
114.25700378418 0.991822242736816
114.307502746582 1.02906596660614
114.358001708984 1.09591436386108
114.408500671387 1.00648128986359
114.458999633789 1.16326379776001
114.509498596191 1.12474036216736
114.559997558594 0.961992263793945
114.610496520996 1.09932720661163
114.661003112793 0.978925228118896
114.711502075195 1.10759174823761
114.762001037598 1.12208700180054
114.8125 0.962731838226318
114.862998962402 1.02457237243652
114.913497924805 1.1700302362442
114.963996887207 1.00123262405396
115.014503479004 1.26386201381683
115.065002441406 0.984251022338867
115.115501403809 1.00298047065735
115.166000366211 1.1819441318512
115.216499328613 1.08416450023651
115.266998291016 1.05065262317657
115.317497253418 0.955475330352783
115.36799621582 1.05098247528076
115.46900177002 1.10912930965424
115.519500732422 0.957520723342896
115.569999694824 1.02804923057556
115.620498657227 1.05121326446533
115.670997619629 1.02774930000305
};
\addlegendentry{Subtransformer (SW)}
\addplot [semithick, color2]
table {%
0.0505000352859497 3.69067478179932
0.10099995136261 3.52628517150879
0.15149998664856 3.54588913917542
0.202000021934509 3.52953243255615
0.252500057220459 3.51785111427307
0.302999973297119 3.47610306739807
0.353500008583069 3.42559242248535
0.404000043869019 3.41597700119019
0.454499959945679 3.38286018371582
0.504999995231628 3.44203400611877
0.555500030517578 3.37337803840637
0.605999946594238 3.34597849845886
0.656499981880188 3.41298222541809
0.707000017166138 3.3803563117981
0.757499933242798 3.3295681476593
0.808000087738037 3.23521184921265
0.858500003814697 3.07379102706909
0.908999919891357 3.08243131637573
0.959500074386597 3.00736427307129
1.00999999046326 2.96907496452332
1.06050002574921 2.92543911933899
1.11099994182587 2.82472729682922
1.16149997711182 2.75614261627197
1.21200001239777 2.66781425476074
1.26250004768372 2.63795232772827
1.31299996376038 2.58148646354675
1.36349999904633 2.59228420257568
1.41400003433228 2.49932169914246
1.46449995040894 2.55272483825684
1.51499998569489 2.50318765640259
1.56550002098083 2.50620126724243
1.61600005626678 2.39025688171387
1.66649997234344 2.47758793830872
1.71700000762939 2.39524960517883
1.76750004291534 2.33826661109924
1.817999958992 2.34157133102417
1.86849999427795 2.34727764129639
1.9190000295639 2.28934931755066
1.96949994564056 2.40066814422607
2.01999998092651 2.3323712348938
2.07049989700317 2.24957823753357
2.12100005149841 2.27384471893311
2.17149996757507 2.31375575065613
2.22199988365173 2.29205441474915
2.27250003814697 2.25802421569824
2.32299995422363 2.29889965057373
2.37350010871887 2.33231949806213
2.42400002479553 2.2469789981842
2.47449994087219 2.30901980400085
2.52500009536743 2.25673699378967
2.57550001144409 2.26497268676758
2.62599992752075 2.22429752349854
2.67650008201599 2.20260643959045
2.72699999809265 2.19348740577698
2.77749991416931 2.21257615089417
2.82800006866455 2.20051288604736
2.87849998474121 2.21070146560669
2.92899990081787 2.24626398086548
2.97950005531311 2.1238226890564
3.02999997138977 2.14966917037964
3.08049988746643 2.09121942520142
3.13100004196167 2.15285968780518
3.18149995803833 2.18573260307312
3.23200011253357 2.12779235839844
3.28250002861023 2.1191074848175
3.33299994468689 2.12261414527893
3.38350009918213 2.17415308952332
3.43400001525879 2.12026214599609
3.48449993133545 2.07766485214233
3.53500008583069 2.15664958953857
3.58550000190735 2.18219542503357
3.63599991798401 2.0552921295166
3.68650007247925 1.99775755405426
3.73699998855591 2.05649495124817
3.78749990463257 2.13299083709717
3.83800005912781 2.07324647903442
3.88849997520447 2.06580281257629
3.93899989128113 2.04520344734192
3.98950004577637 2.10171151161194
4.03999996185303 2.02100825309753
4.09049987792969 2.06559181213379
4.14099979400635 2.05045008659363
4.19150018692017 1.99138808250427
4.29250001907349 2.09941291809082
4.34299993515015 2.02523756027222
4.39349985122681 2.00858020782471
4.44399976730347 2.03786492347717
4.49450016021729 2.0093719959259
4.54500007629395 2.03369951248169
4.59549999237061 2.04065942764282
4.64599990844727 2.06431150436401
4.69649982452393 2.0762677192688
4.74700021743774 1.94127309322357
4.7975001335144 2.01562762260437
4.84800004959106 2.08422183990479
4.89849996566772 1.98579132556915
4.94899988174438 1.95048201084137
4.99949979782104 1.99086821079254
5.05000019073486 2.05292773246765
5.10050010681152 2.06860661506653
5.15100002288818 2.0234797000885
5.20149993896484 1.99880611896515
5.2519998550415 1.96255874633789
5.30249977111816 1.96123290061951
5.35300016403198 1.95364201068878
5.40350008010864 2.01765155792236
5.4539999961853 1.85728418827057
5.50449991226196 1.93393218517303
5.55499982833862 1.98521900177002
5.60550022125244 1.94012224674225
5.6560001373291 1.92501378059387
5.70650005340576 1.99090361595154
5.75699996948242 1.98033249378204
5.80749988555908 1.9009724855423
5.85799980163574 1.98005628585815
5.90850019454956 1.98712754249573
5.95900011062622 1.93929028511047
6.00950002670288 1.93594574928284
6.1104998588562 1.9056293964386
6.16099977493286 1.91187477111816
6.21150016784668 1.90370857715607
6.26200008392334 1.94659245014191
6.3125 1.87723648548126
6.36299991607666 1.84811842441559
6.46400022506714 1.88135230541229
6.5145001411438 1.89034724235535
6.56500005722046 1.84642744064331
6.61549997329712 1.86376333236694
6.66599988937378 1.92080771923065
6.76700019836426 1.81371068954468
6.85699987411499 1.91418039798737
6.90749979019165 1.82950735092163
6.95800018310547 1.88310074806213
7.00850009918213 1.81849038600922
7.05900001525879 1.88036298751831
7.10949993133545 1.8959014415741
7.15999984741211 1.86797261238098
7.21049976348877 1.86163771152496
7.26100015640259 1.85738348960876
7.31150007247925 1.83879244327545
7.36199998855591 1.87514114379883
7.41249990463257 1.81966078281403
7.46299982070923 1.82994425296783
7.51350021362305 1.8180615901947
7.56400012969971 1.85445940494537
7.61450004577637 1.81303882598877
7.66499996185303 1.84442591667175
7.71549987792969 1.83023774623871
7.76599979400635 1.88489198684692
7.81650018692017 1.8681640625
7.86700010299683 1.79290342330933
7.96799993515015 1.89660823345184
8.01850032806396 1.80315220355988
8.06900024414062 1.87016952037811
8.11950016021729 1.85341703891754
8.17000007629395 1.8804212808609
8.22049999237061 1.80940306186676
8.27099990844727 1.80353271961212
8.32149982452393 1.83592462539673
8.37199974060059 1.81238734722137
8.42249965667725 1.80352699756622
8.47299957275391 1.84606575965881
8.52350044250488 1.85013031959534
8.57400035858154 1.78698372840881
8.6245002746582 1.83168697357178
8.67500019073486 1.92438507080078
8.72550010681152 1.83428084850311
8.77600002288818 1.79491639137268
8.82649993896484 1.77584135532379
8.8769998550415 1.83949184417725
8.92749977111816 1.79094815254211
8.97799968719482 1.82603275775909
9.02849960327148 1.8150383234024
9.07900047302246 1.8414214849472
9.12950038909912 1.94945156574249
9.18000030517578 1.78996074199677
9.23050022125244 1.81528651714325
9.2810001373291 1.77734982967377
9.33150005340576 1.79251778125763
9.38199996948242 1.77024459838867
9.43249988555908 1.79161083698273
9.48299980163574 1.82947194576263
9.5334997177124 1.78009581565857
9.58399963378906 1.73985946178436
9.63449954986572 1.81207621097565
9.6850004196167 1.77486348152161
9.73550033569336 1.75736141204834
9.78600025177002 1.68162572383881
9.83650016784668 1.79343104362488
9.88700008392334 1.84194505214691
9.9375 1.79537427425385
9.98799991607666 1.7630500793457
10.0384998321533 1.76100897789001
10.08899974823 1.79348862171173
10.1394996643066 1.76020812988281
10.1899995803833 1.73770689964294
10.2405004501343 1.70870387554169
10.2910003662109 1.6933696269989
10.3415002822876 1.69412159919739
10.3920001983643 1.77586543560028
10.4425001144409 1.80400097370148
10.4930000305176 1.77038478851318
10.5434999465942 1.78874516487122
10.5939998626709 1.74195492267609
10.6444997787476 1.75885188579559
10.6949996948242 1.76274931430817
10.7454996109009 1.75923001766205
10.7959995269775 1.73682177066803
10.8465003967285 1.77897107601166
10.8970003128052 1.74201238155365
10.9475002288818 1.72611176967621
10.9980001449585 1.67001390457153
11.0485000610352 1.79432570934296
11.0989999771118 1.74452972412109
11.1494998931885 1.80374443531036
11.1999998092651 1.74810528755188
11.2504997253418 1.76862156391144
11.3009996414185 1.69052839279175
11.3514995574951 1.83307802677155
11.4020004272461 1.76960813999176
11.4525003433228 1.758465051651
11.5030002593994 1.70554947853088
11.5535001754761 1.67952561378479
11.6040000915527 1.75215828418732
11.6545000076294 1.74845683574677
11.7049999237061 1.7417801618576
11.7554998397827 1.74645841121674
11.8059997558594 1.6548627614975
11.856499671936 1.75166034698486
11.9069995880127 1.75569939613342
11.9575004577637 1.75471377372742
12.0080003738403 1.73716986179352
12.058500289917 1.76443386077881
12.1090002059937 1.64787709712982
12.1595001220703 1.64770424365997
12.210000038147 1.76563966274261
12.2604999542236 1.71385109424591
12.3109998703003 1.75211262702942
12.361499786377 1.72959387302399
12.4119997024536 1.69783556461334
12.4624996185303 1.76489043235779
12.5129995346069 1.75103414058685
12.5635004043579 1.75681447982788
12.6140003204346 1.72508358955383
12.6645002365112 1.71446800231934
12.7150001525879 1.68484330177307
12.7655000686646 1.64799010753632
12.8159999847412 1.71188163757324
12.8664999008179 1.70283699035645
12.9169998168945 1.67146241664886
12.9674997329712 1.61645233631134
13.0179996490479 1.71420741081238
13.0684995651245 1.67047941684723
13.1695003509521 1.74651229381561
13.2200002670288 1.65322124958038
13.2705001831055 1.74566543102264
13.3210000991821 1.6987783908844
13.3715000152588 1.70165050029755
13.4219999313354 1.65557479858398
13.4724998474121 1.69604325294495
13.5229997634888 1.71656787395477
13.5734996795654 1.74446094036102
13.6634998321533 1.6908073425293
13.71399974823 1.65776550769806
13.7644996643066 1.68390214443207
13.8149995803833 1.7047621011734
13.8655004501343 1.70632791519165
13.9160003662109 1.70191764831543
13.9665002822876 1.65473425388336
14.0170001983643 1.71286857128143
14.0675001144409 1.66275775432587
14.1180000305176 1.70225822925568
14.1684999465942 1.70791363716125
14.2189998626709 1.62154531478882
14.2694997787476 1.67947590351105
14.3199996948242 1.68597054481506
14.3704996109009 1.63361549377441
14.4209995269775 1.6519570350647
14.4715003967285 1.62490820884705
14.5220003128052 1.6923645734787
14.5725002288818 1.68654930591583
14.6230001449585 1.60887515544891
14.6735000610352 1.73802804946899
14.7239999771118 1.70098102092743
14.7744998931885 1.68784403800964
14.8249998092651 1.65736663341522
14.8754997253418 1.71461391448975
14.9259996414185 1.64958870410919
14.9764995574951 1.68026793003082
15.0270004272461 1.64573156833649
15.0775003433228 1.67836141586304
15.1280002593994 1.72154581546783
15.1785001754761 1.66619050502777
15.2290000915527 1.66109979152679
15.2795000076294 1.69478762149811
15.3299999237061 1.66180515289307
15.3804998397827 1.69067645072937
15.4309997558594 1.66313076019287
15.481499671936 1.65806639194489
15.5319995880127 1.61339068412781
15.5825004577637 1.62432026863098
15.6330003738403 1.65142321586609
15.683500289917 1.70248019695282
15.7340002059937 1.63693356513977
15.7845001220703 1.66621136665344
15.835000038147 1.63942062854767
15.8854999542236 1.64967453479767
15.9359998703003 1.65165483951569
15.986499786377 1.66158664226532
16.0370006561279 1.68264377117157
16.0874996185303 1.65656065940857
16.1380004882812 1.62322461605072
16.1884994506836 1.67772996425629
16.2390003204346 1.62475991249084
16.2894992828369 1.73473632335663
16.3400001525879 1.65369772911072
16.3904991149902 1.67384207248688
16.4409999847412 1.64687013626099
16.4915008544922 1.62613749504089
16.5419998168945 1.64306843280792
16.5925006866455 1.62216877937317
16.6429996490479 1.64760160446167
16.6935005187988 1.63147413730621
16.7439994812012 1.60629713535309
16.7945003509521 1.61097931861877
16.8449993133545 1.68939518928528
16.8955001831055 1.65321040153503
16.9459991455078 1.59834945201874
16.9965000152588 1.69468307495117
17.0470008850098 1.645663022995
17.0974998474121 1.64588272571564
17.1480007171631 1.60883355140686
17.1984996795654 1.66849160194397
17.2490005493164 1.63295900821686
17.2994995117188 1.54683005809784
17.3500003814697 1.64230406284332
17.4004993438721 1.60616517066956
17.451000213623 1.67318856716156
17.5014991760254 1.58831942081451
17.5520000457764 1.63077521324158
17.6025009155273 1.56720781326294
17.6529998779297 1.663010597229
17.7035007476807 1.61735022068024
17.753999710083 1.60769391059875
17.8549995422363 1.63518071174622
17.9055004119873 1.5606130361557
17.9559993743896 1.56807506084442
18.0065002441406 1.64578413963318
18.056999206543 1.61132335662842
18.1075000762939 1.63582360744476
18.2084999084473 1.59111773967743
18.2590007781982 1.5761878490448
18.3094997406006 1.64650130271912
18.3600006103516 1.5918036699295
18.4104995727539 1.56520926952362
18.4610004425049 1.5805572271347
18.5114994049072 1.59861135482788
18.5620002746582 1.61958467960358
18.6124992370605 1.53323936462402
18.6630001068115 1.55516743659973
18.7134990692139 1.69182026386261
18.7639999389648 1.60550713539124
18.8145008087158 1.62272596359253
18.8649997711182 1.54084420204163
18.9155006408691 1.59447479248047
18.9659996032715 1.57279217243195
19.0165004730225 1.57249081134796
19.0669994354248 1.66345143318176
19.1175003051758 1.6149560213089
19.1679992675781 1.57711696624756
19.2185001373291 1.5175279378891
19.2689990997314 1.54393923282623
19.3194999694824 1.63271737098694
19.3700008392334 1.60103988647461
19.4204998016357 1.58648443222046
19.4710006713867 1.65416955947876
19.5214996337891 1.62287020683289
19.57200050354 1.59395909309387
19.6224994659424 1.60240805149078
19.6730003356934 1.5896829366684
19.7234992980957 1.52416336536407
19.7740001678467 1.60757410526276
19.824499130249 1.55040073394775
19.875 1.66252481937408
19.925500869751 1.61107742786407
19.9759998321533 1.62044262886047
20.0265007019043 1.63763010501862
20.1275005340576 1.5424656867981
20.17799949646 1.60922479629517
20.2789993286133 1.57069706916809
20.3295001983643 1.54810392856598
20.3799991607666 1.51910901069641
20.4699993133545 1.56378614902496
20.5205001831055 1.57453906536102
20.5709991455078 1.59272480010986
20.6215000152588 1.46995544433594
20.6720008850098 1.62667346000671
20.7224998474121 1.52670896053314
20.7730007171631 1.56002652645111
20.8234996795654 1.5871958732605
20.8740005493164 1.5622398853302
20.9244995117188 1.56725907325745
20.9750003814697 1.64673352241516
21.0254993438721 1.55978667736053
21.076000213623 1.56656157970428
21.1264991760254 1.55897343158722
21.1770000457764 1.53576743602753
21.2275009155273 1.63944494724274
21.2779998779297 1.56063759326935
21.3285007476807 1.56054556369781
21.378999710083 1.56799125671387
21.4799995422363 1.56316614151001
21.5305004119873 1.60256934165955
21.5809993743896 1.58846139907837
21.6315002441406 1.60497343540192
21.681999206543 1.58070385456085
21.7325000762939 1.52627205848694
21.7830009460449 1.55599343776703
21.8334999084473 1.56233775615692
21.8840007781982 1.63941276073456
21.9344997406006 1.57518374919891
21.9850006103516 1.53365659713745
22.0354995727539 1.57076525688171
22.0860004425049 1.55085289478302
22.1364994049072 1.57278847694397
22.1870002746582 1.62673604488373
22.2374992370605 1.52914273738861
22.2880001068115 1.54014551639557
22.3384990692139 1.58902323246002
22.3889999389648 1.52511417865753
22.4395008087158 1.53043138980865
22.4899997711182 1.56884026527405
22.5405006408691 1.58761119842529
22.5909996032715 1.54496240615845
22.6415004730225 1.53200733661652
22.6919994354248 1.53471732139587
22.7425003051758 1.60503363609314
22.7929992675781 1.54866445064545
22.8435001373291 1.54870283603668
22.8939990997314 1.59906935691833
22.9444999694824 1.61260366439819
22.9950008392334 1.53492248058319
23.0454998016357 1.55269110202789
23.0960006713867 1.54701471328735
23.1464996337891 1.53752291202545
23.19700050354 1.46748769283295
23.2474994659424 1.49478209018707
23.2980003356934 1.5437433719635
23.3484992980957 1.45290911197662
23.3990001678467 1.54866850376129
23.449499130249 1.51658809185028
23.5 1.51445758342743
23.550500869751 1.5282199382782
23.6009998321533 1.55162167549133
23.6515007019043 1.60991859436035
23.7019996643066 1.54578745365143
23.7525005340576 1.59186029434204
23.80299949646 1.54972016811371
23.8535003662109 1.53491234779358
23.9039993286133 1.62627625465393
23.9545001983643 1.48807203769684
24.0049991607666 1.52532231807709
24.0555000305176 1.49665069580078
24.1060009002686 1.5150089263916
24.1564998626709 1.5111289024353
24.2070007324219 1.49603033065796
24.2574996948242 1.47338056564331
24.3080005645752 1.50876235961914
24.3584995269775 1.51911902427673
24.4090003967285 1.42871379852295
24.4594993591309 1.59090650081635
24.5100002288818 1.54035890102386
24.5604991912842 1.51587557792664
24.6110000610352 1.554603099823
24.6615009307861 1.47855925559998
24.7119998931885 1.5119788646698
24.7625007629395 1.50292408466339
24.8129997253418 1.57800340652466
24.8635005950928 1.53049337863922
24.9139995574951 1.51571524143219
24.9645004272461 1.53556227684021
25.0149993896484 1.53603196144104
25.0655002593994 1.54391586780548
25.1159992218018 1.45917725563049
25.1665000915527 1.54313457012177
25.2169990539551 1.49796807765961
25.2674999237061 1.54812622070312
25.318000793457 1.50612473487854
25.3684997558594 1.52406966686249
25.4190006256104 1.5162273645401
25.4694995880127 1.55940139293671
25.5200004577637 1.5053004026413
25.570499420166 1.51105320453644
25.621000289917 1.57580780982971
25.6714992523193 1.48779964447021
25.7220001220703 1.56848406791687
25.7724990844727 1.5215824842453
25.8735008239746 1.52940392494202
25.923999786377 1.52405619621277
25.9745006561279 1.51182997226715
26.0249996185303 1.57989478111267
26.1259994506836 1.49405670166016
26.1765003204346 1.52391493320465
26.2269992828369 1.50726938247681
26.2775001525879 1.53317403793335
26.3279991149902 1.52233064174652
26.3784999847412 1.50103998184204
26.4290008544922 1.49972951412201
26.4794998168945 1.47121906280518
26.5300006866455 1.5631400346756
26.5804996490479 1.55479788780212
26.6310005187988 1.51073312759399
26.6814994812012 1.50188708305359
26.7320003509521 1.54818689823151
26.7824993133545 1.4489837884903
26.8330001831055 1.43489372730255
26.8834991455078 1.53103065490723
26.9340000152588 1.45516169071198
26.9845008850098 1.49877405166626
27.0349998474121 1.55428802967072
27.0855007171631 1.52481186389923
27.1359996795654 1.50258660316467
27.1865005493164 1.497154712677
27.2765007019043 1.52838063240051
27.3269996643066 1.52436709403992
27.3775005340576 1.56856429576874
27.42799949646 1.4981484413147
27.4785003662109 1.50284135341644
27.5289993286133 1.52780878543854
27.5795001983643 1.4634085893631
27.6299991607666 1.49015152454376
27.6805000305176 1.58355128765106
27.7310009002686 1.49503636360168
27.7814998626709 1.49756050109863
27.8320007324219 1.49032747745514
27.8824996948242 1.5014443397522
27.9330005645752 1.54818511009216
27.9834995269775 1.48326551914215
28.0340003967285 1.55569732189178
28.0844993591309 1.49039173126221
28.1350002288818 1.52090322971344
28.1854991912842 1.49853873252869
28.2360000610352 1.4329024553299
28.2865009307861 1.47707402706146
28.3369998931885 1.49643647670746
28.3875007629395 1.47511410713196
28.4379997253418 1.5163699388504
28.4885005950928 1.47357738018036
28.5389995574951 1.45600664615631
28.5895004272461 1.56886911392212
28.6399993896484 1.49923276901245
28.6905002593994 1.53290951251984
28.7409992218018 1.51896250247955
28.7915000915527 1.53891038894653
28.8419990539551 1.42705404758453
28.8924999237061 1.54392004013062
28.943000793457 1.50494432449341
28.9934997558594 1.48559367656708
29.0440006256104 1.40115594863892
29.0944995880127 1.54148077964783
29.1450004577637 1.53127360343933
29.195499420166 1.52536261081696
29.246000289917 1.47344291210175
29.2964992523193 1.48598086833954
29.3470001220703 1.49072599411011
29.3974990844727 1.46509945392609
29.4479999542236 1.48693525791168
29.4985008239746 1.51966822147369
29.548999786377 1.49007630348206
29.5995006561279 1.52114748954773
29.6499996185303 1.46104431152344
29.7005004882812 1.45077848434448
29.7509994506836 1.5112429857254
29.8015003204346 1.4152592420578
29.8519992828369 1.44080829620361
29.9025001525879 1.48632001876831
29.9529991149902 1.51836562156677
30.0034999847412 1.42881965637207
30.0540008544922 1.48820757865906
30.1044998168945 1.49009013175964
30.1550006866455 1.40839898586273
30.2054996490479 1.51846992969513
30.2560005187988 1.50051009654999
30.3064994812012 1.4952335357666
30.3570003509521 1.467001080513
30.4074993133545 1.4800990819931
30.4580001831055 1.46693313121796
30.5084991455078 1.53307211399078
30.5590000152588 1.46500408649445
30.6095008850098 1.50343632698059
30.6599998474121 1.41866493225098
30.7105007171631 1.5288667678833
30.7609996795654 1.43559920787811
30.8115005493164 1.46537947654724
30.8619995117188 1.48286080360413
30.9125003814697 1.50228250026703
30.9629993438721 1.47398436069489
31.013500213623 1.47593200206757
31.0639991760254 1.4083571434021
31.1145000457764 1.50769484043121
31.1650009155273 1.47562885284424
31.2154998779297 1.46213459968567
31.2660007476807 1.41904616355896
31.316499710083 1.4266791343689
31.367000579834 1.46261918544769
31.4174995422363 1.50384974479675
31.4680004119873 1.47150611877441
31.5184993743896 1.53228044509888
31.5690002441406 1.47517776489258
31.619499206543 1.43371307849884
31.6700000762939 1.53479170799255
31.7205009460449 1.49375247955322
31.7709999084473 1.47527694702148
31.8215007781982 1.37106847763062
31.8719997406006 1.50236463546753
31.9729995727539 1.41993594169617
32.0234985351562 1.45433664321899
32.0740013122559 1.49384367465973
32.1245002746582 1.45640742778778
32.1749992370605 1.40110969543457
32.2254981994629 1.42381775379181
32.2760009765625 1.52391040325165
32.3264999389648 1.58389127254486
32.3769989013672 1.46410989761353
32.4275016784668 1.42677867412567
32.4780006408691 1.48427975177765
32.5284996032715 1.46700370311737
32.5789985656738 1.49529480934143
32.6295013427734 1.42115342617035
32.6800003051758 1.45555996894836
32.7304992675781 1.47786176204681
32.7809982299805 1.52867460250854
32.8315010070801 1.49627125263214
32.8819999694824 1.49871921539307
32.9324989318848 1.48358464241028
32.9830017089844 1.51303720474243
33.0335006713867 1.40572082996368
33.0839996337891 1.4533863067627
33.1344985961914 1.48218560218811
33.185001373291 1.41319811344147
33.2355003356934 1.44988465309143
33.2859992980957 1.50649559497833
33.336498260498 1.48249328136444
33.3870010375977 1.40977478027344
33.4879989624023 1.49346160888672
33.538501739502 1.44804179668427
33.5890007019043 1.50397288799286
33.6394996643066 1.49620795249939
33.689998626709 1.46376931667328
33.7405014038086 1.4219297170639
33.7910003662109 1.4536269903183
33.8414993286133 1.46424877643585
33.8919982910156 1.49866628646851
33.9425010681152 1.4520388841629
33.9930000305176 1.49150145053864
34.0830001831055 1.42029762268066
34.1334991455078 1.40517175197601
34.1839981079102 1.4434027671814
34.2345008850098 1.3996444940567
34.2849998474121 1.49777925014496
34.3354988098145 1.46445548534393
34.3860015869141 1.39717590808868
34.4365005493164 1.50586652755737
34.4869995117188 1.40453839302063
34.5374984741211 1.40643084049225
34.5880012512207 1.46470284461975
34.638500213623 1.43486285209656
34.6889991760254 1.48241305351257
34.7394981384277 1.46937155723572
34.7900009155273 1.49270069599152
34.8404998779297 1.48379361629486
34.890998840332 1.43922019004822
34.9415016174316 1.42543399333954
34.992000579834 1.50843977928162
35.0424995422363 1.39229345321655
35.0929985046387 1.40094387531281
35.1435012817383 1.4807356595993
35.1940002441406 1.43489670753479
35.244499206543 1.48388373851776
35.2949981689453 1.52388536930084
35.3455009460449 1.4171861410141
35.3959999084473 1.44720768928528
35.4464988708496 1.35728454589844
35.4970016479492 1.51724874973297
35.5475006103516 1.4245673418045
35.5979995727539 1.4633868932724
35.6484985351562 1.46970748901367
35.6990013122559 1.4224294424057
35.7495002746582 1.39862310886383
35.7999992370605 1.39698886871338
35.8504981994629 1.44976222515106
35.9010009765625 1.4249279499054
35.9514999389648 1.40445399284363
36.0019989013672 1.4195305109024
36.0525016784668 1.47251582145691
36.1030006408691 1.39518010616302
36.1534996032715 1.46483027935028
36.2039985656738 1.48442029953003
36.2545013427734 1.41773462295532
36.3050003051758 1.4412294626236
36.3554992675781 1.45071470737457
36.4059982299805 1.40644836425781
36.4565010070801 1.38009977340698
36.5069999694824 1.43668246269226
36.5574989318848 1.46771883964539
36.6080017089844 1.44474029541016
36.6585006713867 1.5229640007019
36.7089996337891 1.41668617725372
36.7594985961914 1.41701030731201
36.810001373291 1.48534071445465
36.8605003356934 1.36394917964935
36.9109992980957 1.38079869747162
36.961498260498 1.48145616054535
37.0120010375977 1.32797873020172
37.0625 1.34222340583801
37.1129989624023 1.4600772857666
37.163501739502 1.39828026294708
37.2140007019043 1.4224044084549
37.314998626709 1.44673252105713
37.3655014038086 1.43387615680695
37.4160003662109 1.41625499725342
37.4664993286133 1.42881298065186
37.5169982910156 1.40226817131042
37.5675010681152 1.43936932086945
37.6180000305176 1.44641530513763
37.6684989929199 1.40671062469482
37.7190017700195 1.37851428985596
37.7695007324219 1.42692959308624
37.8199996948242 1.4810574054718
37.8704986572266 1.44366014003754
37.9210014343262 1.39767146110535
37.9715003967285 1.39560854434967
38.0219993591309 1.3508632183075
38.0724983215332 1.4114955663681
38.1230010986328 1.42915987968445
38.1735000610352 1.42795705795288
38.2239990234375 1.41841661930084
38.2745018005371 1.41964483261108
38.3250007629395 1.45171141624451
38.3754997253418 1.43458712100983
38.4259986877441 1.39327597618103
38.4765014648438 1.37560129165649
38.5270004272461 1.40733981132507
38.5774993896484 1.43191480636597
38.6279983520508 1.44896459579468
38.6785011291504 1.43326127529144
38.7290000915527 1.40316295623779
38.7794990539551 1.40060305595398
38.8300018310547 1.46930015087128
38.880500793457 1.34897613525391
38.9309997558594 1.38371670246124
38.9814987182617 1.421590924263
39.0320014953613 1.43020629882812
39.0825004577637 1.46159625053406
39.132999420166 1.46167933940887
39.1834983825684 1.35822534561157
39.234001159668 1.47266495227814
39.2845001220703 1.40055572986603
39.3349990844727 1.40325486660004
39.3855018615723 1.42508220672607
39.4360008239746 1.41986584663391
39.486499786377 1.39556324481964
39.5369987487793 1.33945155143738
39.5875015258789 1.49626243114471
39.6380004882812 1.41847503185272
39.6884994506836 1.40485644340515
39.7895011901855 1.43006277084351
39.8400001525879 1.39102780818939
39.8904991149902 1.39984476566315
39.9410018920898 1.4269917011261
39.9915008544922 1.45796489715576
40.0419998168945 1.41101062297821
40.0924987792969 1.46490824222565
40.1430015563965 1.38943433761597
40.1935005187988 1.34705543518066
40.2439994812012 1.48522996902466
40.2944984436035 1.46481442451477
40.3450012207031 1.38822078704834
40.3955001831055 1.4626601934433
40.4459991455078 1.3714165687561
40.4964981079102 1.42509949207306
40.5470008850098 1.43982696533203
40.5974998474121 1.44238328933716
40.6479988098145 1.42283248901367
40.6985015869141 1.44949281215668
40.7490005493164 1.38441431522369
40.7994995117188 1.50154280662537
40.8894996643066 1.42252671718597
40.939998626709 1.39672911167145
40.9905014038086 1.47620296478271
41.0410003662109 1.42582213878632
41.0914993286133 1.43903422355652
41.1419982910156 1.41547799110413
41.1925010681152 1.46559846401215
41.2430000305176 1.41453957557678
41.2934989929199 1.43772780895233
41.3440017700195 1.38816928863525
41.4449996948242 1.41426229476929
41.4954986572266 1.38922512531281
41.5460014343262 1.41837453842163
41.5965003967285 1.41456401348114
41.6469993591309 1.32503378391266
41.6974983215332 1.42405009269714
41.7480010986328 1.43357002735138
41.7985000610352 1.42645788192749
41.8489990234375 1.39874625205994
41.8995018005371 1.33037030696869
41.9500007629395 1.41019785404205
42.0004997253418 1.43533420562744
42.0509986877441 1.39358711242676
42.1015014648438 1.45817863941193
42.1520004272461 1.39928960800171
42.2024993896484 1.31569874286652
42.2529983520508 1.34992122650146
42.3035011291504 1.43561017513275
42.3540000915527 1.38529288768768
42.4044990539551 1.41994261741638
42.4550018310547 1.4487441778183
42.505500793457 1.39398956298828
42.5559997558594 1.4097363948822
42.6064987182617 1.39707326889038
42.6570014953613 1.42549026012421
42.7075004577637 1.46041560173035
42.757999420166 1.46317005157471
42.8084983825684 1.3627347946167
42.859001159668 1.39775669574738
42.9095001220703 1.46864056587219
42.9599990844727 1.36657190322876
43.0105018615723 1.41297316551208
43.0610008239746 1.36454999446869
43.111499786377 1.46432995796204
43.1619987487793 1.45453715324402
43.2125015258789 1.38816142082214
43.2630004882812 1.43150329589844
43.3134994506836 1.38594710826874
43.3639984130859 1.35366654396057
43.4145011901855 1.32359492778778
43.4650001525879 1.38170278072357
43.5154991149902 1.40904009342194
43.5660018920898 1.31951296329498
43.6165008544922 1.37368047237396
43.6669998168945 1.38659429550171
43.7174987792969 1.34555506706238
43.7680015563965 1.37208104133606
43.8185005187988 1.38101696968079
43.8689994812012 1.35852360725403
43.9194984436035 1.41665256023407
43.9700012207031 1.31075668334961
44.0205001831055 1.39476132392883
44.0709991455078 1.40976572036743
44.1214981079102 1.38346457481384
44.1720008850098 1.34445595741272
44.2224998474121 1.40300333499908
44.2729988098145 1.33466565608978
44.3235015869141 1.3646103143692
44.3740005493164 1.4431939125061
44.4244995117188 1.3966019153595
44.4749984741211 1.40299141407013
44.5255012512207 1.43687582015991
44.576000213623 1.3696551322937
44.6264991760254 1.40815424919128
44.6769981384277 1.31993412971497
44.7275009155273 1.36429572105408
44.7779998779297 1.39806735515594
44.828498840332 1.40338623523712
44.8790016174316 1.42060327529907
44.929500579834 1.35159742832184
44.9799995422363 1.33189940452576
45.0304985046387 1.37436926364899
45.0810012817383 1.39720666408539
45.1315002441406 1.37917637825012
45.181999206543 1.42184829711914
45.2324981689453 1.31998229026794
45.2830009460449 1.39260184764862
45.3334999084473 1.36060702800751
45.3839988708496 1.43178987503052
45.4345016479492 1.32783949375153
45.4850006103516 1.4062534570694
45.5354995727539 1.4302419424057
45.5859985351562 1.36227285861969
45.6365013122559 1.4509916305542
45.6870002746582 1.44150245189667
45.7374992370605 1.36586332321167
45.7879981994629 1.42193925380707
45.8385009765625 1.35844147205353
45.8889999389648 1.39160323143005
45.9394989013672 1.30866491794586
45.9900016784668 1.39152181148529
46.0405006408691 1.41215753555298
46.0909996032715 1.39156723022461
46.1414985656738 1.39176142215729
46.1920013427734 1.33150577545166
46.2425003051758 1.44116652011871
46.2929992675781 1.35355865955353
46.3434982299805 1.36510896682739
46.3940010070801 1.33144855499268
46.4444999694824 1.32438886165619
46.4949989318848 1.32263708114624
46.5455017089844 1.38452100753784
46.5960006713867 1.39666259288788
46.6464996337891 1.34766185283661
46.6969985961914 1.3906751871109
46.747501373291 1.40472030639648
46.7980003356934 1.45813834667206
46.8484992980957 1.32330822944641
46.898998260498 1.32252860069275
46.9495010375977 1.43697941303253
47 1.38326025009155
47.0504989624023 1.41139781475067
47.101001739502 1.3643125295639
47.1515007019043 1.29678285121918
47.2019996643066 1.3928245306015
47.252498626709 1.35227251052856
47.3030014038086 1.32566165924072
47.3535003662109 1.40427184104919
47.4039993286133 1.3661926984787
47.4544982910156 1.2864077091217
47.5050010681152 1.39450526237488
47.5555000305176 1.43168139457703
47.6059989929199 1.4485023021698
47.6959991455078 1.3463329076767
47.7464981079102 1.4478315114975
47.7970008850098 1.3592414855957
47.8474998474121 1.3521785736084
47.8979988098145 1.3102148771286
47.9485015869141 1.39018976688385
47.9990005493164 1.39546263217926
48.0494995117188 1.37920308113098
48.0999984741211 1.38843631744385
48.1505012512207 1.40540289878845
48.201000213623 1.40915930271149
48.2514991760254 1.39400613307953
48.3019981384277 1.38970482349396
48.3525009155273 1.3362717628479
48.4029998779297 1.39705014228821
48.453498840332 1.4203428030014
48.5040016174316 1.42993307113647
48.554500579834 1.40834760665894
48.6049995422363 1.37084197998047
48.6554985046387 1.35091257095337
48.7060012817383 1.4284405708313
48.7565002441406 1.36005198955536
48.806999206543 1.34609961509705
48.8574981689453 1.43019258975983
48.9080009460449 1.44232976436615
48.9584999084473 1.341148853302
49.0089988708496 1.38619184494019
49.0595016479492 1.37664425373077
49.1100006103516 1.38633155822754
49.1604995727539 1.43854784965515
49.2109985351562 1.42166411876678
49.2615013122559 1.39485776424408
49.3120002746582 1.36021888256073
49.3624992370605 1.34775018692017
49.4129981994629 1.38796651363373
49.4635009765625 1.40114188194275
49.5139999389648 1.39121627807617
49.5644989013672 1.33130574226379
49.6150016784668 1.42640054225922
49.6655006408691 1.43930399417877
49.7159996032715 1.38116347789764
49.7664985656738 1.31188786029816
49.8170013427734 1.41516995429993
49.8675003051758 1.37343680858612
49.9179992675781 1.36872315406799
49.9684982299805 1.35888648033142
50.0190010070801 1.36542820930481
50.0694999694824 1.40981137752533
50.1199989318848 1.42392599582672
50.1705017089844 1.40074968338013
50.2210006713867 1.37061786651611
50.2714996337891 1.34266972541809
50.3219985961914 1.36737990379333
50.372501373291 1.34053158760071
50.4230003356934 1.37441670894623
50.4734992980957 1.36393809318542
50.523998260498 1.38592708110809
50.5745010375977 1.30665624141693
50.625 1.33461618423462
50.6754989624023 1.34071815013885
50.726001739502 1.41053462028503
50.7765007019043 1.37894070148468
50.8269996643066 1.39667737483978
50.877498626709 1.36586356163025
50.9280014038086 1.31362533569336
50.9785003662109 1.28345799446106
51.0289993286133 1.31691813468933
51.0794982910156 1.46119511127472
51.1300010681152 1.33733212947845
51.1805000305176 1.39790332317352
51.2309989929199 1.41139900684357
51.2815017700195 1.35680794715881
51.3320007324219 1.39344024658203
51.3824996948242 1.38778984546661
51.4329986572266 1.33624279499054
51.4835014343262 1.30595588684082
51.5340003967285 1.36527764797211
51.5844993591309 1.38869404792786
51.6349983215332 1.33752620220184
51.6855010986328 1.29739260673523
51.7360000610352 1.35195684432983
51.7864990234375 1.38119268417358
51.8370018005371 1.35055315494537
51.8875007629395 1.37843465805054
51.9379997253418 1.38108968734741
51.9884986877441 1.39881432056427
52.0390014648438 1.30836164951324
52.0895004272461 1.35705089569092
52.1399993896484 1.34538435935974
52.1904983520508 1.36592161655426
52.2410011291504 1.34272062778473
52.2915000915527 1.34622085094452
52.3419990539551 1.41469919681549
52.3925018310547 1.34491038322449
52.443000793457 1.28937530517578
52.4934997558594 1.36385440826416
52.5439987182617 1.42628359794617
52.5945014953613 1.3813773393631
52.6450004577637 1.34421396255493
52.695499420166 1.27830684185028
52.7459983825684 1.31293606758118
52.796501159668 1.3369448184967
52.8470001220703 1.36676526069641
52.8974990844727 1.28690421581268
52.9480018615723 1.36254155635834
52.9985008239746 1.32997965812683
53.048999786377 1.38093447685242
53.0994987487793 1.39759492874146
53.1500015258789 1.33479356765747
53.2005004882812 1.30345714092255
53.2509994506836 1.37355971336365
53.3014984130859 1.4369969367981
53.3520011901855 1.34583330154419
53.4025001525879 1.35096573829651
53.4529991149902 1.3438458442688
53.5035018920898 1.42300772666931
53.5540008544922 1.35760819911957
53.6044998168945 1.24998772144318
53.6549987792969 1.26993525028229
53.7055015563965 1.33445239067078
53.7560005187988 1.38596069812775
53.8064994812012 1.3841700553894
53.8569984436035 1.39857971668243
53.9075012207031 1.35939943790436
53.9580001831055 1.30281507968903
54.0084991455078 1.3871237039566
54.0589981079102 1.3523975610733
54.1095008850098 1.34575068950653
54.1599998474121 1.34887003898621
54.2104988098145 1.37142062187195
54.2610015869141 1.3394068479538
54.3115005493164 1.38936591148376
54.3619995117188 1.40275585651398
54.4124984741211 1.37443053722382
54.502498626709 1.37371039390564
54.5530014038086 1.44792830944061
54.6035003662109 1.40685772895813
54.6539993286133 1.40275073051453
54.7044982910156 1.33029210567474
54.7550010681152 1.30209290981293
54.8055000305176 1.33230018615723
54.8559989929199 1.32989311218262
54.9065017700195 1.32288217544556
54.9570007324219 1.32874929904938
55.0074996948242 1.38857114315033
55.0579986572266 1.41025829315186
55.1085014343262 1.35092067718506
55.1590003967285 1.3580037355423
55.2094993591309 1.35323417186737
55.2599983215332 1.31156396865845
55.3105010986328 1.35097599029541
55.3610000610352 1.33268320560455
55.4114990234375 1.38471102714539
55.4620018005371 1.30432760715485
55.5629997253418 1.41566956043243
55.6134986877441 1.43311142921448
55.6640014648438 1.43002474308014
55.7145004272461 1.35799825191498
55.7649993896484 1.30153620243073
55.8154983520508 1.37431156635284
55.8660011291504 1.40187871456146
55.9165000915527 1.3534460067749
55.9669990539551 1.39055216312408
56.0175018310547 1.33873438835144
56.068000793457 1.41835868358612
56.1184997558594 1.33486890792847
56.1689987182617 1.44945895671844
56.2195014953613 1.35263812541962
56.2700004577637 1.36185538768768
56.320499420166 1.33500981330872
56.3709983825684 1.3606264591217
56.421501159668 1.35672891139984
56.4720001220703 1.37559986114502
56.5224990844727 1.37301194667816
56.5730018615723 1.34354877471924
56.6235008239746 1.31629490852356
56.673999786377 1.33684682846069
56.7244987487793 1.34337329864502
56.7750015258789 1.34055960178375
56.8255004882812 1.35985863208771
56.8759994506836 1.31432271003723
56.9264984130859 1.32530093193054
56.9770011901855 1.37913954257965
57.0275001525879 1.37756097316742
57.0779991149902 1.40975201129913
57.1285018920898 1.37612628936768
57.1790008544922 1.35241305828094
57.2294998168945 1.37210702896118
57.2799987792969 1.2509149312973
57.3305015563965 1.3220911026001
57.3810005187988 1.3332816362381
57.4314994812012 1.36763250827789
57.4819984436035 1.373295545578
57.5325012207031 1.37131786346436
57.5830001831055 1.40074253082275
57.6334991455078 1.2726833820343
57.6839981079102 1.28601014614105
57.7345008850098 1.38199651241302
57.7849998474121 1.35734188556671
57.8354988098145 1.41266191005707
57.8860015869141 1.27038180828094
57.9365005493164 1.34654831886292
57.9869995117188 1.37870991230011
58.0374984741211 1.43198561668396
58.0880012512207 1.39801466464996
58.138500213623 1.37071347236633
58.1889991760254 1.35762846469879
58.2394981384277 1.36128520965576
58.2900009155273 1.33560419082642
58.3404998779297 1.33546590805054
58.390998840332 1.36252069473267
58.4415016174316 1.29484391212463
58.492000579834 1.28422152996063
58.5929985046387 1.37508034706116
58.6435012817383 1.32163310050964
58.6940002441406 1.36337697505951
58.744499206543 1.3796718120575
58.7949981689453 1.37109076976776
58.8455009460449 1.39282774925232
58.8959999084473 1.32211744785309
58.9464988708496 1.31319355964661
58.9970016479492 1.35411727428436
59.0475006103516 1.31812453269958
59.0979995727539 1.3993524312973
59.1484985351562 1.2949994802475
59.1990013122559 1.39721405506134
59.2495002746582 1.34272873401642
59.2999992370605 1.36571145057678
59.3504981994629 1.31769847869873
59.4010009765625 1.35735762119293
59.4514999389648 1.35752427577972
59.5019989013672 1.39570701122284
59.5525016784668 1.32458853721619
59.6030006408691 1.39811491966248
59.6534996032715 1.4272073507309
59.7039985656738 1.26028788089752
59.7545013427734 1.40710043907166
59.8050003051758 1.26729989051819
59.8554992675781 1.28250694274902
59.9059982299805 1.37641358375549
59.9565010070801 1.35892689228058
60.0069999694824 1.29072690010071
60.0574989318848 1.33309197425842
60.1080017089844 1.35056555271149
60.1585006713867 1.30281186103821
60.2089996337891 1.3966521024704
60.2594985961914 1.37575113773346
60.310001373291 1.30366456508636
60.3605003356934 1.3273012638092
60.4109992980957 1.36092233657837
60.461498260498 1.36076879501343
60.5120010375977 1.34206485748291
60.5625 1.29934096336365
60.6129989624023 1.33917999267578
60.663501739502 1.320916056633
60.7140007019043 1.31588876247406
60.7644996643066 1.3607165813446
60.814998626709 1.26744484901428
60.8655014038086 1.35499751567841
60.9160003662109 1.3472752571106
61.0169982910156 1.30135416984558
61.0675010681152 1.32651424407959
61.1180000305176 1.30386137962341
61.1684989929199 1.35096204280853
61.2190017700195 1.29009914398193
61.3089981079102 1.31725203990936
61.3595008850098 1.29791510105133
61.4099998474121 1.33714520931244
61.4604988098145 1.31627416610718
61.5110015869141 1.31865072250366
61.5615005493164 1.35593318939209
61.6119995117188 1.35264956951141
61.6624984741211 1.31907916069031
61.7130012512207 1.33894002437592
61.763500213623 1.3096752166748
61.8139991760254 1.33639073371887
61.8644981384277 1.34754681587219
61.9150009155273 1.36411869525909
61.9654998779297 1.30787646770477
62.015998840332 1.38070523738861
62.0665016174316 1.30966198444366
62.117000579834 1.3191534280777
62.1674995422363 1.30116498470306
62.2179985046387 1.38246917724609
62.2685012817383 1.33999645709991
62.3190002441406 1.36851179599762
62.369499206543 1.33333718776703
62.4199981689453 1.34188270568848
62.4705009460449 1.38286852836609
62.5209999084473 1.37411761283875
62.5714988708496 1.34128499031067
62.6220016479492 1.33249139785767
62.6725006103516 1.36760520935059
62.7229995727539 1.34527921676636
62.7734985351562 1.30030632019043
62.8240013122559 1.31036031246185
62.8745002746582 1.30015385150909
62.9249992370605 1.29730606079102
62.9754981994629 1.38386631011963
63.0260009765625 1.32564067840576
63.0764999389648 1.31123924255371
63.1269989013672 1.34985184669495
63.1775016784668 1.37476301193237
63.2280006408691 1.32489967346191
63.2784996032715 1.3111617565155
63.3289985656738 1.25318253040314
63.3795013427734 1.27650678157806
63.4300003051758 1.3482723236084
63.4804992675781 1.36855709552765
63.5309982299805 1.25748085975647
63.5815010070801 1.29466545581818
63.6319999694824 1.2760534286499
63.6824989318848 1.32940173149109
63.7330017089844 1.32939922809601
63.7835006713867 1.35182726383209
63.8339996337891 1.35011637210846
63.8844985961914 1.35629618167877
63.935001373291 1.30883765220642
63.9855003356934 1.30909657478333
64.036003112793 1.33925914764404
64.0865020751953 1.30198740959167
64.1370010375977 1.32069134712219
64.1875 1.32264637947083
64.2379989624023 1.28433060646057
64.338996887207 1.28538012504578
64.3895034790039 1.34708034992218
64.4400024414062 1.37461197376251
64.4905014038086 1.38848638534546
64.5410003662109 1.28737246990204
64.5914993286133 1.29533386230469
64.6419982910156 1.3128387928009
64.692497253418 1.2821546792984
64.7429962158203 1.32072556018829
64.7935028076172 1.27409195899963
64.8440017700195 1.28670179843903
64.8945007324219 1.33655786514282
64.9449996948242 1.3028883934021
64.9954986572266 1.29168033599854
65.0459976196289 1.34836518764496
65.0964965820312 1.35156416893005
65.1470031738281 1.27523326873779
65.1975021362305 1.32984328269958
65.2480010986328 1.29225409030914
65.2985000610352 1.37559378147125
65.3489990234375 1.29216384887695
65.3994979858398 1.37266147136688
65.4499969482422 1.32974195480347
65.5005035400391 1.24166512489319
65.5510025024414 1.34092259407043
65.6015014648438 1.31777548789978
65.6520004272461 1.37372970581055
65.7024993896484 1.3072270154953
65.7529983520508 1.33412992954254
65.8034973144531 1.29326903820038
65.8539962768555 1.35944712162018
65.9045028686523 1.27796077728271
65.9550018310547 1.36431324481964
66.005500793457 1.33014750480652
66.0559997558594 1.3258148431778
66.1064987182617 1.30647969245911
66.1569976806641 1.27326357364655
66.2074966430664 1.27704894542694
66.2580032348633 1.33693158626556
66.3085021972656 1.34759664535522
66.359001159668 1.30895221233368
66.4095001220703 1.34140908718109
66.4599990844727 1.27926003932953
66.510498046875 1.3431396484375
66.5609970092773 1.33556616306305
66.6115036010742 1.31946802139282
66.6620025634766 1.26964175701141
66.7125015258789 1.30178773403168
66.7630004882812 1.295893907547
66.8134994506836 1.34004390239716
66.8639984130859 1.35473620891571
66.9144973754883 1.38303339481354
66.9649963378906 1.30824995040894
67.0155029296875 1.35205161571503
67.0660018920898 1.27230441570282
67.1165008544922 1.26125252246857
67.1669998168945 1.30668270587921
67.2174987792969 1.30490183830261
67.2679977416992 1.25356078147888
67.3184967041016 1.27206981182098
67.3690032958984 1.39253258705139
67.4195022583008 1.3515350818634
67.4700012207031 1.3580561876297
67.5205001831055 1.34470248222351
67.5709991455078 1.26811265945435
67.6214981079102 1.34004342556
67.6719970703125 1.34957718849182
67.7225036621094 1.32566630840302
67.7730026245117 1.39557683467865
67.8235015869141 1.26047241687775
67.8740005493164 1.27569425106049
67.9244995117188 1.3988995552063
67.9749984741211 1.27644062042236
68.0254974365234 1.29311859607697
68.1155014038086 1.27882158756256
68.1660003662109 1.37874412536621
68.2164993286133 1.31544196605682
68.2669982910156 1.33189153671265
68.317497253418 1.29942834377289
68.3679962158203 1.3459061384201
68.4185028076172 1.27139985561371
68.4690017700195 1.38210332393646
68.5195007324219 1.30274307727814
68.5699996948242 1.32763111591339
68.6204986572266 1.36748588085175
68.6709976196289 1.31692099571228
68.7214965820312 1.32353329658508
68.7720031738281 1.32409799098969
68.8225021362305 1.29952466487885
68.8730010986328 1.37801849842072
68.9235000610352 1.31969952583313
68.9739990234375 1.30598413944244
69.0244979858398 1.2987517118454
69.0749969482422 1.25070714950562
69.1255035400391 1.33798456192017
69.1760025024414 1.28979182243347
69.2265014648438 1.35337734222412
69.2770004272461 1.37945079803467
69.3274993896484 1.34194910526276
69.3779983520508 1.34259235858917
69.4284973144531 1.34636533260345
69.4789962768555 1.30445563793182
69.5295028686523 1.29955971240997
69.5800018310547 1.31532609462738
69.630500793457 1.29184424877167
69.6809997558594 1.28768384456635
69.7314987182617 1.2611300945282
69.7819976806641 1.22755241394043
69.8324966430664 1.3175687789917
69.8830032348633 1.26419258117676
69.9335021972656 1.26728737354279
69.984001159668 1.30588638782501
70.0345001220703 1.36742973327637
70.0849990844727 1.3255136013031
70.135498046875 1.29234385490417
70.1859970092773 1.34681749343872
70.2365036010742 1.32271730899811
70.2870025634766 1.27543187141418
70.3375015258789 1.34294748306274
70.3880004882812 1.29671967029572
70.4384994506836 1.30501973628998
70.4889984130859 1.32617664337158
70.5394973754883 1.27031707763672
70.5899963378906 1.29377400875092
70.6405029296875 1.33285760879517
70.6910018920898 1.33987939357758
70.7415008544922 1.36075472831726
70.7919998168945 1.31157159805298
70.8424987792969 1.25903487205505
70.8929977416992 1.27073264122009
70.9940032958984 1.27868926525116
71.0445022583008 1.23806822299957
71.0950012207031 1.2883585691452
71.1455001831055 1.32490801811218
71.1959991455078 1.32107043266296
71.2464981079102 1.29149699211121
71.2969970703125 1.25329864025116
71.3475036621094 1.35096120834351
71.3980026245117 1.29577171802521
71.4485015869141 1.27981197834015
71.4990005493164 1.28589582443237
71.5494995117188 1.2806783914566
71.5999984741211 1.26745176315308
71.6504974365234 1.33485186100006
71.7009963989258 1.29037916660309
71.7515029907227 1.31709229946136
71.802001953125 1.25620019435883
71.8525009155273 1.35165226459503
71.9029998779297 1.3197318315506
71.953498840332 1.29260218143463
72.0039978027344 1.34738755226135
72.1050033569336 1.30284702777863
72.1555023193359 1.3109335899353
72.2060012817383 1.32663857936859
72.2565002441406 1.26921772956848
72.306999206543 1.37006413936615
72.3574981689453 1.27350831031799
72.4079971313477 1.31586790084839
72.4585037231445 1.25759708881378
72.5090026855469 1.30925226211548
72.5595016479492 1.3088663816452
72.6604995727539 1.36766123771667
72.7109985351562 1.29118359088898
72.7614974975586 1.32569217681885
72.8119964599609 1.30298352241516
72.8625030517578 1.29757583141327
72.9130020141602 1.31865537166595
72.9635009765625 1.32267653942108
73.0139999389648 1.25911498069763
73.0644989013672 1.34848666191101
73.1149978637695 1.37416172027588
73.1654968261719 1.29602646827698
73.2160034179688 1.25415623188019
73.2665023803711 1.23596227169037
73.3170013427734 1.33126318454742
73.3675003051758 1.28960168361664
73.4179992675781 1.32998383045197
73.4684982299805 1.25124454498291
73.5189971923828 1.32407331466675
73.5695037841797 1.25490832328796
73.620002746582 1.28006970882416
73.6705017089844 1.33150374889374
73.7210006713867 1.29764544963837
73.7714996337891 1.34159421920776
73.8219985961914 1.29265928268433
73.8724975585938 1.38671600818634
73.9229965209961 1.21005237102509
73.973503112793 1.37029206752777
74.0240020751953 1.34492337703705
74.0745010375977 1.29803764820099
74.125 1.31219518184662
74.1754989624023 1.27927660942078
74.2259979248047 1.33652591705322
74.276496887207 1.31502425670624
74.3270034790039 1.35562527179718
74.3775024414062 1.32209503650665
74.4280014038086 1.31166803836823
74.4785003662109 1.31695377826691
74.5289993286133 1.33895742893219
74.5794982910156 1.29610621929169
74.629997253418 1.35459756851196
74.7310028076172 1.29617977142334
74.7815017700195 1.29375374317169
74.8320007324219 1.33516991138458
74.9219970703125 1.27691638469696
74.9725036621094 1.29009282588959
75.0230026245117 1.30715799331665
75.0735015869141 1.28277444839478
75.1240005493164 1.32987487316132
75.1744995117188 1.31398606300354
75.2249984741211 1.30199360847473
75.2754974365234 1.34875226020813
75.3259963989258 1.24871289730072
75.3765029907227 1.33496916294098
75.427001953125 1.37600028514862
75.4775009155273 1.27278482913971
75.5279998779297 1.34234213829041
75.578498840332 1.26548039913177
75.6289978027344 1.29944682121277
75.6794967651367 1.30743563175201
75.7300033569336 1.30629122257233
75.7805023193359 1.3712922334671
75.8310012817383 1.3273469209671
75.8815002441406 1.33527219295502
75.931999206543 1.27403354644775
75.9824981689453 1.27863967418671
76.0329971313477 1.31765007972717
76.0835037231445 1.34751164913177
76.1340026855469 1.36501336097717
76.1845016479492 1.30042707920074
76.2350006103516 1.25331032276154
76.2854995727539 1.27451360225677
76.3359985351562 1.36942839622498
76.3864974975586 1.37156999111176
76.4369964599609 1.31917941570282
76.4875030517578 1.31647646427155
76.5380020141602 1.28596794605255
76.5885009765625 1.34541714191437
76.6389999389648 1.27487921714783
76.6894989013672 1.32678866386414
76.7399978637695 1.3092155456543
76.7904968261719 1.30702662467957
76.8410034179688 1.27619552612305
76.8915023803711 1.20958125591278
76.9420013427734 1.2725076675415
76.9925003051758 1.29946994781494
77.0429992675781 1.26870369911194
77.0934982299805 1.29197919368744
77.1439971923828 1.23753845691681
77.1945037841797 1.2633044719696
77.245002746582 1.31055951118469
77.2955017089844 1.24675977230072
77.3460006713867 1.29889965057373
77.3964996337891 1.31686985492706
77.4469985961914 1.27390384674072
77.4974975585938 1.26435136795044
77.5479965209961 1.27465260028839
77.598503112793 1.33684885501862
77.6490020751953 1.35598194599152
77.6995010375977 1.29061841964722
77.75 1.28811430931091
77.8004989624023 1.34252834320068
77.8509979248047 1.34648561477661
77.901496887207 1.24084913730621
77.9520034790039 1.27960550785065
78.0025024414062 1.29907381534576
78.0530014038086 1.32394123077393
78.1035003662109 1.33238255977631
78.1539993286133 1.25835084915161
78.2044982910156 1.25611805915833
78.254997253418 1.2508317232132
78.3054962158203 1.23969829082489
78.3560028076172 1.28460490703583
78.4065017700195 1.31760036945343
78.4570007324219 1.29384446144104
78.5074996948242 1.22421145439148
78.5579986572266 1.25154197216034
78.6084976196289 1.24333655834198
78.6589965820312 1.28583347797394
78.7095031738281 1.29687809944153
78.7600021362305 1.25816690921783
78.8105010986328 1.3613098859787
78.8610000610352 1.26638174057007
78.9114990234375 1.24160730838776
78.9619979858398 1.2352454662323
79.0124969482422 1.26379978656769
79.0630035400391 1.23890471458435
79.1135025024414 1.23752760887146
79.1640014648438 1.33444154262543
79.2145004272461 1.29152750968933
79.2649993896484 1.30560743808746
79.3154983520508 1.28668475151062
79.3659973144531 1.30237114429474
79.4164962768555 1.29125225543976
79.4670028686523 1.38848388195038
79.5175018310547 1.2407054901123
79.568000793457 1.30492496490479
79.6184997558594 1.31168162822723
79.6689987182617 1.30008924007416
79.7194976806641 1.33114421367645
79.7699966430664 1.34629809856415
79.8205032348633 1.3493424654007
79.8710021972656 1.32661998271942
79.921501159668 1.33941781520844
79.9720001220703 1.31538152694702
80.0224990844727 1.28689742088318
80.072998046875 1.250772356987
80.1234970092773 1.2994213104248
80.1740036010742 1.35732007026672
80.2245025634766 1.30130457878113
80.2750015258789 1.30175459384918
80.3255004882812 1.32848072052002
80.3759994506836 1.26625990867615
80.4769973754883 1.27728736400604
80.5274963378906 1.2342541217804
80.5780029296875 1.2902318239212
80.6285018920898 1.26944327354431
80.6790008544922 1.3692684173584
80.7294998168945 1.26800835132599
80.7799987792969 1.38126826286316
80.8304977416992 1.3445063829422
80.8809967041016 1.2671834230423
80.9315032958984 1.28145921230316
80.9820022583008 1.26387989521027
81.0325012207031 1.26440680027008
81.0830001831055 1.28553068637848
81.1334991455078 1.21956086158752
81.1839981079102 1.30064702033997
81.2344970703125 1.32757723331451
81.2850036621094 1.35082590579987
81.3355026245117 1.28560996055603
81.3860015869141 1.33908247947693
81.4365005493164 1.30779504776001
81.4869995117188 1.28835332393646
81.5374984741211 1.25497341156006
81.6384963989258 1.30196118354797
81.7285003662109 1.29252004623413
81.7789993286133 1.38375055789948
81.8294982910156 1.28245961666107
81.879997253418 1.26594567298889
81.9304962158203 1.21320009231567
82.0315017700195 1.35636246204376
82.0820007324219 1.32592213153839
82.1324996948242 1.19708108901978
82.1829986572266 1.26059460639954
82.2334976196289 1.40228700637817
82.2839965820312 1.27414214611053
82.3345031738281 1.30252623558044
82.3850021362305 1.27391242980957
82.4355010986328 1.32288193702698
82.4860000610352 1.27085328102112
82.5364990234375 1.27982175350189
82.5869979858398 1.24612355232239
82.6374969482422 1.2999312877655
82.6880035400391 1.32548820972443
82.7385025024414 1.25948059558868
82.7890014648438 1.29745972156525
82.8395004272461 1.27621340751648
82.8899993896484 1.24975109100342
82.9404983520508 1.27782070636749
82.9909973144531 1.27256202697754
83.0414962768555 1.26268899440765
83.0920028686523 1.35230267047882
83.1425018310547 1.35261118412018
83.193000793457 1.24555063247681
83.2434997558594 1.25114119052887
83.2939987182617 1.32328951358795
83.3444976806641 1.2843325138092
83.3949966430664 1.30122983455658
83.4455032348633 1.30345273017883
83.4960021972656 1.32036781311035
83.546501159668 1.33343625068665
83.5970001220703 1.26936519145966
83.6474990844727 1.28218948841095
83.697998046875 1.32489395141602
83.7990036010742 1.25052881240845
83.8495025634766 1.30244314670563
83.9000015258789 1.26756191253662
83.9505004882812 1.3332736492157
84.0009994506836 1.34783279895782
84.0514984130859 1.30750012397766
84.1019973754883 1.28794622421265
84.1524963378906 1.24671018123627
84.2030029296875 1.22365164756775
84.2535018920898 1.29295361042023
84.3040008544922 1.24271011352539
84.3544998168945 1.22551774978638
84.4049987792969 1.31810176372528
84.4554977416992 1.22137701511383
84.5059967041016 1.27330183982849
84.5565032958984 1.30526161193848
84.6070022583008 1.29357647895813
84.6575012207031 1.22479116916656
84.7080001831055 1.26611363887787
84.7584991455078 1.24334502220154
84.8089981079102 1.25465714931488
84.9100036621094 1.32691621780396
84.9605026245117 1.33316910266876
85.0110015869141 1.30577182769775
85.0615005493164 1.25847160816193
85.1119995117188 1.27420556545258
85.1624984741211 1.27102267742157
85.2129974365234 1.27814829349518
85.2634963989258 1.25020229816437
85.3140029907227 1.25333297252655
85.364501953125 1.35808348655701
85.4150009155273 1.26711463928223
85.4654998779297 1.32260310649872
85.515998840332 1.28532147407532
85.5664978027344 1.33054578304291
85.6169967651367 1.32547533512115
85.6675033569336 1.28070795536041
85.7180023193359 1.26461756229401
85.7685012817383 1.29289638996124
85.8190002441406 1.24900794029236
85.869499206543 1.28283095359802
85.9199981689453 1.29068267345428
85.9704971313477 1.25181114673615
86.0210037231445 1.29879772663116
86.0715026855469 1.22596502304077
86.1220016479492 1.29227602481842
86.1725006103516 1.29556441307068
86.2229995727539 1.2452118396759
86.2734985351562 1.30857861042023
86.3239974975586 1.29188644886017
86.3744964599609 1.31410729885101
86.4250030517578 1.23020577430725
86.4755020141602 1.19418680667877
86.5260009765625 1.27923893928528
86.5764999389648 1.28658401966095
86.6269989013672 1.36064088344574
86.6774978637695 1.25823068618774
86.7279968261719 1.22556638717651
86.7785034179688 1.27265763282776
86.8290023803711 1.25891649723053
86.8795013427734 1.34723627567291
86.9300003051758 1.26720416545868
86.9804992675781 1.32032144069672
87.0309982299805 1.32009160518646
87.0814971923828 1.28862321376801
87.1320037841797 1.29405188560486
87.182502746582 1.26063632965088
87.2330017089844 1.25650560855865
87.2835006713867 1.32256996631622
87.3339996337891 1.30423367023468
87.3844985961914 1.27784931659698
87.4349975585938 1.23305773735046
87.4854965209961 1.29616951942444
87.536003112793 1.28819966316223
87.5865020751953 1.21025741100311
87.6370010375977 1.31763732433319
87.6875 1.23985397815704
87.7379989624023 1.27947521209717
87.7884979248047 1.25583970546722
87.838996887207 1.26579582691193
87.8895034790039 1.2958824634552
87.9400024414062 1.30093812942505
87.9905014038086 1.27240824699402
88.0410003662109 1.26666152477264
88.0914993286133 1.27535355091095
88.1419982910156 1.21804535388947
88.192497253418 1.24366760253906
88.2429962158203 1.32741904258728
88.2935028076172 1.27781677246094
88.3440017700195 1.24067854881287
88.3945007324219 1.25210249423981
88.4449996948242 1.29023969173431
88.5350036621094 1.29643630981445
88.5855026245117 1.22943532466888
88.6360015869141 1.26464629173279
88.6865005493164 1.32232785224915
88.7369995117188 1.26666450500488
88.7874984741211 1.23181629180908
88.8379974365234 1.32543909549713
88.8884963989258 1.25688517093658
88.9390029907227 1.24808168411255
88.989501953125 1.21163690090179
89.0400009155273 1.25513291358948
89.0904998779297 1.26644563674927
89.140998840332 1.28093636035919
89.1914978027344 1.24407470226288
89.2419967651367 1.26575326919556
89.2925033569336 1.24874174594879
89.3430023193359 1.28864681720734
89.3935012817383 1.29128432273865
89.4440002441406 1.26700150966644
89.494499206543 1.26279139518738
89.5449981689453 1.19686710834503
89.5954971313477 1.30336022377014
89.6460037231445 1.32548403739929
89.6965026855469 1.27849686145782
89.7470016479492 1.25996506214142
89.7975006103516 1.28851366043091
89.8479995727539 1.29885375499725
89.8984985351562 1.35344481468201
89.9489974975586 1.29133009910583
89.9994964599609 1.26361417770386
90.0500030517578 1.22138166427612
90.1005020141602 1.30710971355438
90.1510009765625 1.27880597114563
90.2014999389648 1.27608418464661
90.2519989013672 1.22880268096924
90.3024978637695 1.29145610332489
90.3529968261719 1.24329900741577
90.4035034179688 1.2376321554184
90.4540023803711 1.2510370016098
90.5045013427734 1.29341959953308
90.5550003051758 1.29467797279358
90.6054992675781 1.28835010528564
90.6559982299805 1.30164170265198
90.7064971923828 1.16970884799957
90.7570037841797 1.28345477581024
90.807502746582 1.29165017604828
90.8580017089844 1.29355990886688
90.9085006713867 1.27461898326874
90.9589996337891 1.30891299247742
91.0094985961914 1.25397264957428
91.0599975585938 1.19332659244537
91.1104965209961 1.21532690525055
91.161003112793 1.2284609079361
91.2115020751953 1.27747309207916
91.2620010375977 1.32289218902588
91.3125 1.30362725257874
91.3629989624023 1.24812757968903
91.4134979248047 1.24576890468597
91.463996887207 1.26205110549927
91.5145034790039 1.3066600561142
91.5650024414062 1.25148272514343
91.6155014038086 1.3360812664032
91.6660003662109 1.29272866249084
91.7164993286133 1.29328715801239
91.7669982910156 1.24998509883881
91.817497253418 1.32188653945923
91.8679962158203 1.33882105350494
91.9185028076172 1.25435090065002
91.9690017700195 1.28928434848785
92.0195007324219 1.29612231254578
92.0699996948242 1.23896157741547
92.1204986572266 1.3279721736908
92.1709976196289 1.20377123355865
92.2214965820312 1.24693822860718
92.2720031738281 1.27088510990143
92.3225021362305 1.270960688591
92.3730010986328 1.28733646869659
92.4235000610352 1.23738873004913
92.4739990234375 1.21067357063293
92.5244979858398 1.27133679389954
92.5749969482422 1.30400860309601
92.6255035400391 1.28539419174194
92.6760025024414 1.19383502006531
92.7265014648438 1.34224653244019
92.7770004272461 1.23859584331512
92.8274993896484 1.22021865844727
92.8779983520508 1.24701976776123
92.9284973144531 1.18801271915436
92.9789962768555 1.24054300785065
93.0295028686523 1.19291722774506
93.0800018310547 1.2480194568634
93.130500793457 1.21605849266052
93.1809997558594 1.27714943885803
93.2314987182617 1.31893527507782
93.2819976806641 1.32901227474213
93.3324966430664 1.2734043598175
93.3830032348633 1.2362687587738
93.4335021972656 1.30076491832733
93.484001159668 1.24498569965363
93.5345001220703 1.25696551799774
93.5849990844727 1.30764365196228
93.635498046875 1.26690912246704
93.6859970092773 1.21766710281372
93.7365036010742 1.32654535770416
93.7870025634766 1.24347496032715
93.8375015258789 1.31527614593506
93.8880004882812 1.28461158275604
93.9384994506836 1.2370525598526
93.9889984130859 1.26793313026428
94.0394973754883 1.23562979698181
94.0899963378906 1.25924897193909
94.1405029296875 1.32019329071045
94.1910018920898 1.27275538444519
94.2415008544922 1.32147765159607
94.2919998168945 1.27079963684082
94.3424987792969 1.29764449596405
94.3929977416992 1.2289342880249
94.4434967041016 1.23518860340118
94.4940032958984 1.2670282125473
94.5445022583008 1.23700797557831
94.5950012207031 1.29003369808197
94.6455001831055 1.3216598033905
94.6959991455078 1.20328724384308
94.7464981079102 1.21843302249908
94.7969970703125 1.2848926782608
94.8475036621094 1.27520346641541
94.8980026245117 1.33146727085114
94.9485015869141 1.2451753616333
94.9990005493164 1.24830150604248
95.0494995117188 1.27969968318939
95.0999984741211 1.26709246635437
95.1504974365234 1.27502048015594
95.2009963989258 1.29724490642548
95.2515029907227 1.31015372276306
95.3414993286133 1.32525455951691
95.3919982910156 1.26525068283081
95.442497253418 1.19956338405609
95.4929962158203 1.26958227157593
95.5435028076172 1.25864851474762
95.5940017700195 1.30619931221008
95.6445007324219 1.27580642700195
95.6949996948242 1.28160500526428
95.7454986572266 1.22929453849792
95.7959976196289 1.23973798751831
95.8464965820312 1.27883744239807
95.8970031738281 1.27281653881073
95.9475021362305 1.25192856788635
95.9980010986328 1.2824958562851
96.0485000610352 1.22311568260193
96.0989990234375 1.29946148395538
96.1494979858398 1.22127819061279
96.1999969482422 1.24471354484558
96.2505035400391 1.16311979293823
96.3010025024414 1.21926879882812
96.3515014648438 1.23083531856537
96.4020004272461 1.30135715007782
96.4524993896484 1.20508527755737
96.5029983520508 1.21299183368683
96.5534973144531 1.23047125339508
96.6039962768555 1.29681587219238
96.6545028686523 1.26776432991028
96.7050018310547 1.22781705856323
96.755500793457 1.28144466876984
96.8059997558594 1.25446593761444
96.8564987182617 1.34815645217896
96.9069976806641 1.23732435703278
96.9574966430664 1.30709409713745
97.0080032348633 1.30082404613495
97.0585021972656 1.17794156074524
97.109001159668 1.2548211812973
97.1595001220703 1.3024435043335
97.2099990844727 1.27396512031555
97.260498046875 1.27639508247375
97.3109970092773 1.26836705207825
97.3615036010742 1.24265468120575
97.4120025634766 1.2885822057724
97.4625015258789 1.28500938415527
97.5130004882812 1.28649568557739
97.5634994506836 1.24317002296448
97.6139984130859 1.25055134296417
97.6644973754883 1.2245500087738
97.7149963378906 1.23053467273712
97.7655029296875 1.32775723934174
97.8160018920898 1.27159798145294
97.8665008544922 1.25245714187622
97.9169998168945 1.29893434047699
97.9674987792969 1.23777425289154
98.0179977416992 1.23820161819458
98.0684967041016 1.34901916980743
98.1190032958984 1.30959165096283
98.1695022583008 1.27353370189667
98.2705001831055 1.26882636547089
98.3209991455078 1.23141992092133
98.3714981079102 1.26477551460266
98.4219970703125 1.2218359708786
98.4725036621094 1.32964706420898
98.5230026245117 1.31156849861145
98.6240005493164 1.28059875965118
98.6744995117188 1.28817701339722
98.7249984741211 1.25064039230347
98.7754974365234 1.26999413967133
98.8259963989258 1.33873057365417
98.8765029907227 1.24900984764099
98.927001953125 1.30462992191315
98.9775009155273 1.29275453090668
99.0279998779297 1.2684713602066
99.078498840332 1.27419459819794
99.1289978027344 1.22558307647705
99.1794967651367 1.29386842250824
99.2300033569336 1.2534157037735
99.2805023193359 1.32724225521088
99.3310012817383 1.30659770965576
99.3815002441406 1.20617067813873
99.431999206543 1.30282557010651
99.4824981689453 1.2813948392868
99.5329971313477 1.19016337394714
99.5835037231445 1.26348078250885
99.6340026855469 1.34569561481476
99.6845016479492 1.2669917345047
99.7350006103516 1.2468249797821
99.7854995727539 1.26400744915009
99.8359985351562 1.19478976726532
99.8864974975586 1.31608462333679
99.9875030517578 1.24277877807617
100.03800201416 1.25241982936859
100.088500976562 1.21670591831207
100.138999938965 1.26323103904724
100.189498901367 1.2740695476532
100.23999786377 1.26653432846069
100.290496826172 1.25079751014709
100.341003417969 1.31115341186523
100.391502380371 1.28964114189148
100.492500305176 1.22598779201508
100.542999267578 1.35684490203857
100.59349822998 1.33822357654572
100.643997192383 1.24511671066284
100.69450378418 1.26709806919098
100.745002746582 1.23126804828644
100.795501708984 1.27132165431976
100.846000671387 1.24030303955078
100.896499633789 1.26681816577911
100.997497558594 1.26070690155029
101.047996520996 1.22046041488647
101.098503112793 1.16685450077057
101.149002075195 1.29116642475128
101.199501037598 1.24170732498169
101.25 1.33998441696167
101.300498962402 1.26744973659515
101.350997924805 1.24109506607056
101.401496887207 1.20783936977386
101.452003479004 1.31807768344879
101.502502441406 1.27763831615448
101.553001403809 1.271075963974
101.603500366211 1.24550974369049
101.653999328613 1.23594319820404
101.704498291016 1.25050163269043
101.754997253418 1.30454194545746
101.80549621582 1.21758663654327
101.856002807617 1.24078786373138
101.90650177002 1.27596724033356
101.957000732422 1.18082535266876
102.007499694824 1.2765496969223
102.057998657227 1.19170796871185
102.148002624512 1.22492909431458
102.198501586914 1.27571856975555
102.249000549316 1.23267841339111
102.299499511719 1.24461340904236
102.349998474121 1.21486961841583
102.400497436523 1.27101731300354
102.450996398926 1.30402398109436
102.501502990723 1.23931455612183
102.552001953125 1.29799091815948
102.602500915527 1.20575845241547
102.65299987793 1.24402952194214
102.703498840332 1.1881217956543
102.753997802734 1.31355965137482
102.804496765137 1.22136056423187
102.855003356934 1.15919101238251
102.905502319336 1.29270541667938
102.956001281738 1.22887980937958
103.006500244141 1.27350986003876
103.056999206543 1.32557344436646
103.107498168945 1.22234070301056
103.157997131348 1.28066718578339
103.208503723145 1.27968108654022
103.259002685547 1.25988626480103
103.309501647949 1.16191482543945
103.360000610352 1.23392009735107
103.410499572754 1.28089320659637
103.460998535156 1.21611881256104
103.511497497559 1.31751799583435
103.561996459961 1.24077892303467
103.612503051758 1.26708245277405
103.66300201416 1.26227474212646
103.713500976562 1.22467947006226
103.763999938965 1.22030067443848
103.814498901367 1.18832695484161
103.86499786377 1.3224983215332
103.915496826172 1.25051307678223
103.966003417969 1.26688754558563
104.016502380371 1.2427796125412
104.067001342773 1.26996374130249
104.117500305176 1.25858879089355
104.167999267578 1.23429489135742
104.21849822998 1.35326850414276
104.268997192383 1.2562952041626
104.31950378418 1.22666335105896
104.370002746582 1.23773109912872
104.420501708984 1.22007668018341
104.471000671387 1.27431070804596
104.521499633789 1.23087310791016
104.571998596191 1.29218900203705
104.622497558594 1.24382996559143
104.672996520996 1.2069765329361
104.723503112793 1.28333127498627
104.774002075195 1.23599779605865
104.824501037598 1.28543472290039
104.875 1.2238677740097
104.925498962402 1.24871861934662
104.975997924805 1.1957014799118
105.077003479004 1.27755379676819
105.127502441406 1.27083218097687
105.178001403809 1.25044214725494
105.228500366211 1.21874606609344
105.278999328613 1.25479805469513
105.329498291016 1.22488307952881
105.379997253418 1.27737212181091
105.43049621582 1.2024062871933
105.481002807617 1.27468156814575
105.53150177002 1.28864443302155
105.582000732422 1.17303919792175
105.632499694824 1.24014508724213
105.682998657227 1.25159740447998
105.733497619629 1.30826222896576
105.783996582031 1.2998628616333
105.834503173828 1.27500796318054
105.88500213623 1.18862843513489
105.935501098633 1.20619916915894
105.986000061035 1.28861820697784
106.036499023438 1.2704895734787
106.08699798584 1.26635599136353
106.137496948242 1.25434827804565
106.188003540039 1.25846147537231
106.238502502441 1.31559944152832
106.289001464844 1.22677600383759
106.339500427246 1.25842118263245
106.389999389648 1.25906693935394
106.440498352051 1.22548651695251
106.490997314453 1.30396366119385
106.541496276855 1.2604992389679
106.592002868652 1.25724470615387
106.642501831055 1.23603487014771
106.693000793457 1.27093601226807
106.743499755859 1.1776796579361
106.793998718262 1.2007999420166
106.844497680664 1.19964838027954
106.894996643066 1.26861107349396
106.945503234863 1.23636472225189
106.996002197266 1.29146611690521
107.046501159668 1.2903847694397
107.09700012207 1.36948990821838
107.147499084473 1.2751247882843
107.197998046875 1.33230936527252
107.248497009277 1.20602810382843
107.299003601074 1.26401352882385
107.349502563477 1.24184417724609
107.400001525879 1.2708752155304
107.450500488281 1.25400614738464
107.500999450684 1.25939321517944
107.551498413086 1.20384407043457
107.601997375488 1.23806667327881
107.652496337891 1.22837626934052
107.703002929688 1.23923110961914
107.75350189209 1.28287422657013
107.804000854492 1.21722233295441
107.854499816895 1.24360430240631
107.904998779297 1.28146207332611
107.955497741699 1.26618719100952
108.005996704102 1.27106499671936
108.056503295898 1.24429035186768
108.107002258301 1.23315823078156
108.157501220703 1.28605318069458
108.208000183105 1.27316093444824
108.258499145508 1.26656377315521
108.30899810791 1.21959054470062
108.359497070312 1.21207237243652
108.410003662109 1.22670352458954
108.460502624512 1.27090132236481
108.511001586914 1.24114882946014
108.561500549316 1.25564444065094
108.611999511719 1.21917736530304
108.662498474121 1.26061582565308
108.712997436523 1.23921740055084
108.763496398926 1.21173942089081
108.814002990723 1.27867710590363
108.864501953125 1.27548444271088
108.954498291016 1.21427023410797
109.004997253418 1.29276394844055
109.05549621582 1.11347031593323
109.106002807617 1.27683675289154
109.15650177002 1.24765396118164
109.207000732422 1.19318246841431
109.257499694824 1.25865459442139
109.307998657227 1.33082377910614
109.358497619629 1.29960370063782
109.408996582031 1.21579718589783
109.459503173828 1.33487439155579
109.51000213623 1.20094859600067
109.560501098633 1.21105897426605
109.611000061035 1.32661557197571
109.661499023438 1.26520085334778
109.71199798584 1.32454085350037
109.762496948242 1.22768843173981
109.813003540039 1.25121748447418
109.863502502441 1.28524661064148
109.914001464844 1.23448419570923
109.964500427246 1.20982110500336
110.014999389648 1.2506697177887
110.065498352051 1.24564957618713
110.115997314453 1.25602316856384
110.166496276855 1.24023020267487
110.217002868652 1.32165634632111
110.267501831055 1.18157458305359
110.318000793457 1.19218778610229
110.368499755859 1.23692846298218
110.418998718262 1.27510273456573
110.469497680664 1.26541018486023
110.519996643066 1.25350427627563
110.570503234863 1.2009254693985
110.621002197266 1.2489458322525
110.671501159668 1.26166915893555
110.72200012207 1.26243340969086
110.772499084473 1.23815739154816
110.822998046875 1.28515732288361
110.873497009277 1.26128387451172
110.924003601074 1.23048686981201
110.974502563477 1.16580212116241
111.025001525879 1.23088085651398
111.075500488281 1.19452238082886
111.125999450684 1.20433485507965
111.176498413086 1.30729377269745
111.226997375488 1.33797061443329
111.328002929688 1.28380715847015
111.37850189209 1.22657072544098
111.429000854492 1.23669612407684
111.479499816895 1.21732175350189
111.529998779297 1.30681824684143
111.580497741699 1.21296608448029
111.630996704102 1.3219838142395
111.681503295898 1.28485155105591
111.732002258301 1.26711511611938
111.782501220703 1.27655756473541
111.833000183105 1.27919292449951
111.883499145508 1.23475790023804
111.93399810791 1.21726703643799
111.984497070312 1.22848701477051
112.035003662109 1.20609426498413
112.085502624512 1.30595982074738
112.136001586914 1.27298009395599
112.186500549316 1.26279127597809
112.236999511719 1.2394163608551
112.287498474121 1.22270464897156
112.337997436523 1.16024458408356
112.388496398926 1.22586452960968
112.439002990723 1.26751780509949
112.489501953125 1.26656949520111
112.540000915527 1.22061455249786
112.59049987793 1.21513569355011
112.640998840332 1.28725171089172
112.691497802734 1.24421441555023
112.741996765137 1.24530684947968
112.792503356934 1.18001270294189
112.843002319336 1.16975712776184
112.893501281738 1.28173553943634
112.944000244141 1.1975564956665
112.994499206543 1.25269341468811
113.044998168945 1.2150536775589
113.095497131348 1.19714951515198
113.146003723145 1.21245956420898
113.196502685547 1.215172290802
113.247001647949 1.21330094337463
113.297500610352 1.21983504295349
113.347999572754 1.18916070461273
113.398498535156 1.18773925304413
113.448997497559 1.20124781131744
113.499496459961 1.2066262960434
113.550003051758 1.2337052822113
113.60050201416 1.19690525531769
113.651000976562 1.20053255558014
113.701499938965 1.25960218906403
113.751998901367 1.28588712215424
113.80249786377 1.25877892971039
113.852996826172 1.24418091773987
113.903503417969 1.23180460929871
113.954002380371 1.27239942550659
114.004501342773 1.27095258235931
114.055000305176 1.19885694980621
114.105499267578 1.23570942878723
114.15599822998 1.23526978492737
114.206497192383 1.20208513736725
114.25700378418 1.265172123909
114.307502746582 1.258416056633
114.358001708984 1.24714994430542
114.408500671387 1.17204916477203
114.458999633789 1.20878493785858
114.509498596191 1.26243484020233
114.559997558594 1.21345961093903
114.610496520996 1.27189874649048
114.661003112793 1.21900582313538
114.711502075195 1.25165545940399
114.762001037598 1.26280522346497
114.8125 1.26734387874603
114.862998962402 1.24397051334381
114.913497924805 1.30532586574554
114.963996887207 1.26352405548096
115.014503479004 1.32850861549377
115.065002441406 1.19655025005341
115.115501403809 1.19011867046356
115.166000366211 1.19349253177643
115.216499328613 1.31377446651459
115.266998291016 1.24318706989288
115.317497253418 1.21057796478271
115.36799621582 1.18907022476196
115.418502807617 1.30919003486633
115.46900177002 1.22240781784058
115.519500732422 1.21971333026886
115.569999694824 1.23894929885864
115.620498657227 1.21596920490265
115.670997619629 1.2669266462326
};
\addlegendentry{Smallest Subtransformer (SW)}
\addplot [semithick, color3]
table {%
0.0505000352859497 0.998383045196533
0.10099995136261 0.980957508087158
0.15149998664856 0.945326566696167
0.202000021934509 0.941167116165161
0.252500057220459 0.93181300163269
0.302999973297119 0.915021657943726
0.353500008583069 0.949715852737427
0.404000043869019 0.89887547492981
0.454499959945679 0.899688482284546
0.504999995231628 0.951683759689331
0.555500030517578 0.946140646934509
0.605999946594238 0.922792196273804
0.656499981880188 0.98998749256134
0.707000017166138 0.995963335037231
0.757499933242798 0.861118316650391
0.808000087738037 0.915996313095093
0.858500003814697 0.828082919120789
0.908999919891357 0.917059302330017
0.959500074386597 0.902127623558044
1.00999999046326 0.940711975097656
1.06050002574921 0.898713231086731
1.11099994182587 0.923967123031616
1.16149997711182 0.93281364440918
1.21200001239777 0.856357097625732
1.26250004768372 0.85606837272644
1.31299996376038 0.898149490356445
1.36349999904633 0.916890740394592
1.41400003433228 0.901118278503418
1.46449995040894 0.92298698425293
1.51499998569489 0.85659384727478
1.56550002098083 0.923683643341064
1.61600005626678 0.843960642814636
1.66649997234344 0.938751220703125
1.71700000762939 0.880816698074341
1.76750004291534 0.844270467758179
1.817999958992 0.812964916229248
1.86849999427795 0.905046463012695
1.9190000295639 0.880516767501831
1.96949994564056 0.901342391967773
2.01999998092651 0.86996603012085
2.07049989700317 0.843468189239502
2.12100005149841 0.872175455093384
2.17149996757507 0.841465950012207
2.22199988365173 0.903701186180115
2.27250003814697 0.866166591644287
2.32299995422363 0.964939475059509
2.37350010871887 0.925458431243896
2.42400002479553 0.900603055953979
2.47449994087219 0.913325428962708
2.52500009536743 0.900857448577881
2.57550001144409 0.941764354705811
2.62599992752075 0.861886262893677
2.67650008201599 0.85930871963501
2.72699999809265 0.881183505058289
2.77749991416931 0.875384569168091
2.82800006866455 0.910766243934631
2.87849998474121 0.86625599861145
2.92899990081787 0.911336898803711
2.97950005531311 0.78188157081604
3.02999997138977 0.90724515914917
3.08049988746643 0.7857985496521
3.13100004196167 0.889954328536987
3.18149995803833 0.861695647239685
3.23200011253357 0.871488094329834
3.28250002861023 0.84410834312439
3.33299994468689 0.890600442886353
3.38350009918213 0.89869749546051
3.43400001525879 0.839503526687622
3.48449993133545 0.816678881645203
3.53500008583069 0.917590379714966
3.58550000190735 0.902772426605225
3.63599991798401 0.827134370803833
3.68650007247925 0.794754505157471
3.73699998855591 0.841725826263428
3.78749990463257 0.903108477592468
3.83800005912781 0.850934028625488
3.88849997520447 0.894052028656006
3.93899989128113 0.790398240089417
3.98950004577637 0.875665187835693
4.03999996185303 0.82886266708374
4.09049987792969 0.86565899848938
4.14099979400635 0.858242988586426
4.19150018692017 0.873703956604004
4.24200010299683 0.813832879066467
4.29250001907349 0.869261980056763
4.34299993515015 0.817852377891541
4.39349985122681 0.835153102874756
4.44399976730347 0.840572953224182
4.49450016021729 0.837198138237
4.54500007629395 0.857067108154297
4.59549999237061 0.869491338729858
4.64599990844727 0.907367706298828
4.69649982452393 0.906647682189941
4.74700021743774 0.827785491943359
4.7975001335144 0.865410089492798
4.84800004959106 0.855433940887451
4.89849996566772 0.866361618041992
4.94899988174438 0.880752563476562
4.99949979782104 0.885137796401978
5.05000019073486 0.893068552017212
5.10050010681152 0.882700085639954
5.15100002288818 0.865599632263184
5.20149993896484 0.91354501247406
5.2519998550415 0.817718744277954
5.30249977111816 0.88340425491333
5.35300016403198 0.858787417411804
5.40350008010864 0.873996496200562
5.4539999961853 0.797067403793335
5.50449991226196 0.832818746566772
5.55499982833862 0.875983238220215
5.60550022125244 0.844644784927368
5.6560001373291 0.833289384841919
5.70650005340576 0.8921058177948
5.75699996948242 0.895277261734009
5.80749988555908 0.838361263275146
5.85799980163574 0.888463735580444
5.95900011062622 0.863016605377197
6.00950002670288 0.886377096176147
6.05999994277954 0.832809925079346
6.1104998588562 0.803943157196045
6.16099977493286 0.881381392478943
6.21150016784668 0.813902616500854
6.26200008392334 0.819454908370972
6.3125 0.801017045974731
6.36299991607666 0.789865493774414
6.41349983215332 0.830621719360352
6.46400022506714 0.835965156555176
6.5145001411438 0.834057331085205
6.56500005722046 0.867929220199585
6.61549997329712 0.811348915100098
6.66599988937378 0.856025218963623
6.71649980545044 0.84180474281311
6.76700019836426 0.799370765686035
6.85699987411499 0.841055393218994
6.90749979019165 0.773197412490845
6.95800018310547 0.800259947776794
7.00850009918213 0.775191307067871
7.05900001525879 0.829172372817993
7.10949993133545 0.864847898483276
7.15999984741211 0.844020128250122
7.21049976348877 0.79997444152832
7.26100015640259 0.84955096244812
7.31150007247925 0.869790434837341
7.36199998855591 0.854009389877319
7.41249990463257 0.833119511604309
7.51350021362305 0.834893465042114
7.56400012969971 0.811169028282166
7.61450004577637 0.799365520477295
7.66499996185303 0.808078169822693
7.71549987792969 0.833847045898438
7.76599979400635 0.864029169082642
7.81650018692017 0.856767296791077
7.86700010299683 0.793857336044312
7.91750001907349 0.854540109634399
7.96799993515015 0.86230206489563
8.01850032806396 0.79980206489563
8.06900024414062 0.875352740287781
8.11950016021729 0.838903903961182
8.17000007629395 0.901477217674255
8.22049999237061 0.835602283477783
8.27099990844727 0.806244134902954
8.32149982452393 0.830459594726562
8.37199974060059 0.822366833686829
8.42249965667725 0.811180830001831
8.47299957275391 0.845891714096069
8.52350044250488 0.870406627655029
8.57400035858154 0.784015655517578
8.6245002746582 0.846774816513062
8.67500019073486 0.880196928977966
8.72550010681152 0.818701505661011
8.77600002288818 0.823528170585632
8.82649993896484 0.795486092567444
8.8769998550415 0.832252025604248
8.92749977111816 0.795294046401978
8.97799968719482 0.830388307571411
9.02849960327148 0.85175895690918
9.07900047302246 0.858637690544128
9.12950038909912 0.93480396270752
9.18000030517578 0.822734951972961
9.2810001373291 0.848844289779663
9.33150005340576 0.81220269203186
9.38199996948242 0.827516794204712
9.43249988555908 0.846333026885986
9.48299980163574 0.813048839569092
9.5334997177124 0.826658248901367
9.58399963378906 0.759552240371704
9.63449954986572 0.804181575775146
9.6850004196167 0.792713522911072
9.73550033569336 0.824331283569336
9.78600025177002 0.782967329025269
9.83650016784668 0.843889832496643
9.88700008392334 0.819707870483398
9.9375 0.849707126617432
9.98799991607666 0.829271197319031
10.0384998321533 0.825585126876831
10.08899974823 0.828181147575378
10.1394996643066 0.809729814529419
10.1899995803833 0.787090659141541
10.2405004501343 0.781677484512329
10.2910003662109 0.75896692276001
10.3415002822876 0.77112603187561
10.3920001983643 0.837449789047241
10.4425001144409 0.819347858428955
10.4930000305176 0.818649530410767
10.5434999465942 0.851907968521118
10.5939998626709 0.845330953598022
10.6444997787476 0.823486924171448
10.6949996948242 0.828717708587646
10.7454996109009 0.825823783874512
10.7959995269775 0.821001052856445
10.8465003967285 0.800862431526184
10.8970003128052 0.825402736663818
10.9475002288818 0.802004814147949
10.9980001449585 0.787822484970093
11.0485000610352 0.849103212356567
11.0989999771118 0.821845054626465
11.1494998931885 0.84318208694458
11.1999998092651 0.8105788230896
11.2504997253418 0.812409162521362
11.3009996414185 0.781530022621155
11.3514995574951 0.881292819976807
11.4020004272461 0.874698877334595
11.4525003433228 0.80853533744812
11.5030002593994 0.821983575820923
11.5535001754761 0.786067843437195
11.6040000915527 0.829586267471313
11.6545000076294 0.832799673080444
11.7049999237061 0.820959329605103
11.7554998397827 0.846649169921875
11.8059997558594 0.753360748291016
11.856499671936 0.836158275604248
11.9069995880127 0.862361192703247
11.9575004577637 0.817204594612122
12.0080003738403 0.814048051834106
12.058500289917 0.840745687484741
12.1090002059937 0.770509243011475
12.1595001220703 0.767626285552979
12.210000038147 0.872783184051514
12.2604999542236 0.816414833068848
12.3109998703003 0.798648476600647
12.361499786377 0.801387548446655
12.4119997024536 0.824629187583923
12.4624996185303 0.844135046005249
12.5129995346069 0.844780445098877
12.5635004043579 0.833651661872864
12.6140003204346 0.85183048248291
12.6645002365112 0.807539463043213
12.7150001525879 0.796932816505432
12.7655000686646 0.760648846626282
12.8159999847412 0.787334442138672
12.8664999008179 0.817452907562256
12.9169998168945 0.76452112197876
12.9674997329712 0.746408700942993
13.0179996490479 0.819291114807129
13.0684995651245 0.803745031356812
13.1190004348755 0.795356273651123
13.1695003509521 0.882284164428711
13.2200002670288 0.788267850875854
13.2705001831055 0.847668170928955
13.3210000991821 0.831089019775391
13.3715000152588 0.839711666107178
13.4219999313354 0.777660608291626
13.4724998474121 0.817628860473633
13.5229997634888 0.785044550895691
13.5734996795654 0.85285472869873
13.6634998321533 0.835915565490723
13.71399974823 0.80323338508606
13.7644996643066 0.789910674095154
13.8149995803833 0.86530590057373
13.8655004501343 0.821342945098877
13.9160003662109 0.826288938522339
13.9665002822876 0.802668333053589
14.0170001983643 0.837307691574097
14.0675001144409 0.785492897033691
14.1180000305176 0.801068067550659
14.1684999465942 0.796253204345703
14.2189998626709 0.779731750488281
14.2694997787476 0.821967244148254
14.3199996948242 0.842931389808655
14.3704996109009 0.800945520401001
14.4209995269775 0.813522934913635
14.4715003967285 0.754755258560181
14.5220003128052 0.804015159606934
14.5725002288818 0.817884922027588
14.6230001449585 0.776907920837402
14.6735000610352 0.841206073760986
14.7239999771118 0.847682237625122
14.7744998931885 0.808242321014404
14.8249998092651 0.791613459587097
14.8754997253418 0.841410994529724
14.9259996414185 0.804241418838501
14.9764995574951 0.783360958099365
15.0270004272461 0.753729343414307
15.0775003433228 0.803056597709656
15.1280002593994 0.842257976531982
15.1785001754761 0.782141447067261
15.2290000915527 0.801402568817139
15.2795000076294 0.817443132400513
15.3804998397827 0.841104030609131
15.4309997558594 0.790348052978516
15.481499671936 0.815533638000488
15.5319995880127 0.768659830093384
15.5825004577637 0.755911111831665
15.6330003738403 0.792394399642944
15.683500289917 0.81376051902771
15.7340002059937 0.79650890827179
15.7845001220703 0.815208196640015
15.835000038147 0.782919406890869
15.8854999542236 0.784667491912842
15.9359998703003 0.799407958984375
15.986499786377 0.786091923713684
16.0370006561279 0.817258715629578
16.0874996185303 0.80735969543457
16.1380004882812 0.774993181228638
16.1884994506836 0.827919006347656
16.2390003204346 0.743399143218994
16.2894992828369 0.856787204742432
16.3400001525879 0.796427726745605
16.3904991149902 0.805540442466736
16.4409999847412 0.786442756652832
16.4915008544922 0.788771152496338
16.5419998168945 0.824972152709961
16.5925006866455 0.809539675712585
16.6429996490479 0.828420877456665
16.6935005187988 0.818246603012085
16.7439994812012 0.774246096611023
16.7945003509521 0.787217140197754
16.8449993133545 0.855132102966309
16.8955001831055 0.805779457092285
16.9459991455078 0.781423568725586
16.9965000152588 0.816814780235291
17.0470008850098 0.791133165359497
17.0974998474121 0.777402639389038
17.1480007171631 0.749962329864502
17.1984996795654 0.840373396873474
17.2490005493164 0.82184374332428
17.2994995117188 0.749407291412354
17.3500003814697 0.781453847885132
17.4004993438721 0.765216469764709
17.451000213623 0.869468808174133
17.5014991760254 0.782356858253479
17.5520000457764 0.77694034576416
17.6025009155273 0.759961009025574
17.6529998779297 0.817655324935913
17.7035007476807 0.811014175415039
17.753999710083 0.779423236846924
17.804500579834 0.824865937232971
17.8549995422363 0.80049204826355
17.9055004119873 0.779790282249451
17.9559993743896 0.76133918762207
18.0065002441406 0.836338758468628
18.056999206543 0.800765991210938
18.1075000762939 0.773600339889526
18.1580009460449 0.824363946914673
18.2084999084473 0.784090757369995
18.2590007781982 0.76163375377655
18.3094997406006 0.815713167190552
18.3600006103516 0.775954604148865
18.4104995727539 0.771754741668701
18.4610004425049 0.785289764404297
18.5114994049072 0.765900611877441
18.5620002746582 0.782685518264771
18.6630001068115 0.743535995483398
18.7134990692139 0.866102695465088
18.7639999389648 0.798398494720459
18.8145008087158 0.79488468170166
18.8649997711182 0.744557738304138
18.9155006408691 0.759754180908203
18.9659996032715 0.7628333568573
19.0165004730225 0.79409384727478
19.0669994354248 0.837250828742981
19.1175003051758 0.784937262535095
19.1679992675781 0.792730927467346
19.2185001373291 0.756075382232666
19.2689990997314 0.764667510986328
19.3194999694824 0.807681679725647
19.3700008392334 0.812320947647095
19.4204998016357 0.754350185394287
19.4710006713867 0.836854219436646
19.5214996337891 0.791363716125488
19.57200050354 0.800022840499878
19.6224994659424 0.783132433891296
19.6730003356934 0.785372734069824
19.7234992980957 0.737924098968506
19.7740001678467 0.800771117210388
19.824499130249 0.741976499557495
19.875 0.842199087142944
19.925500869751 0.813970327377319
19.9759998321533 0.811451435089111
20.0265007019043 0.85271155834198
20.0769996643066 0.776842355728149
20.1275005340576 0.772054314613342
20.17799949646 0.813613414764404
20.2285003662109 0.786532759666443
20.2789993286133 0.811175942420959
20.3295001983643 0.777705192565918
20.3799991607666 0.725895166397095
20.4699993133545 0.789180874824524
20.5205001831055 0.777888774871826
20.5709991455078 0.781495332717896
20.6215000152588 0.711957216262817
20.6720008850098 0.843435168266296
20.7224998474121 0.765830516815186
20.7730007171631 0.761882305145264
20.8234996795654 0.808278322219849
20.8740005493164 0.761315107345581
20.9244995117188 0.753423452377319
20.9750003814697 0.833953857421875
21.0254993438721 0.785130739212036
21.076000213623 0.759819746017456
21.1264991760254 0.773650288581848
21.1770000457764 0.736224055290222
21.2275009155273 0.834694743156433
21.2779998779297 0.776468753814697
21.3285007476807 0.75931453704834
21.378999710083 0.780286312103271
21.429500579834 0.784081220626831
21.4799995422363 0.769760608673096
21.5305004119873 0.818574905395508
21.5809993743896 0.810703873634338
21.6315002441406 0.818349957466125
21.681999206543 0.749744892120361
21.7325000762939 0.752008557319641
21.7830009460449 0.767494916915894
21.8334999084473 0.806251287460327
21.8840007781982 0.824491262435913
21.9850006103516 0.793877601623535
22.0354995727539 0.805415391921997
22.0860004425049 0.774576663970947
22.1364994049072 0.769971370697021
22.1870002746582 0.80867862701416
22.2374992370605 0.781932473182678
22.2880001068115 0.778799057006836
22.3384990692139 0.778334617614746
22.3889999389648 0.745287537574768
22.4395008087158 0.770560026168823
22.4899997711182 0.766826868057251
22.5405006408691 0.808074474334717
22.5909996032715 0.777523756027222
22.6415004730225 0.771417379379272
22.6919994354248 0.801903247833252
22.7425003051758 0.810545444488525
22.7929992675781 0.778421759605408
22.8435001373291 0.770888924598694
22.8939990997314 0.813960552215576
22.9444999694824 0.800854086875916
22.9950008392334 0.768286943435669
23.0454998016357 0.782758831977844
23.0960006713867 0.792145967483521
23.1464996337891 0.78819465637207
23.19700050354 0.739865303039551
23.2474994659424 0.771845817565918
23.2980003356934 0.746614456176758
23.3484992980957 0.717020273208618
23.3990001678467 0.771019697189331
23.449499130249 0.754323363304138
23.5 0.772071838378906
23.550500869751 0.802361011505127
23.6009998321533 0.779054999351501
23.6515007019043 0.819415330886841
23.7019996643066 0.761510014533997
23.7525005340576 0.805204629898071
23.80299949646 0.77628755569458
23.8535003662109 0.796578884124756
23.9039993286133 0.82868766784668
23.9545001983643 0.731525421142578
24.0049991607666 0.76208221912384
24.0555000305176 0.765266180038452
24.1060009002686 0.755246758460999
24.1564998626709 0.772729754447937
24.2070007324219 0.783032417297363
24.2574996948242 0.743064403533936
24.3080005645752 0.780335068702698
24.3584995269775 0.761091709136963
24.4090003967285 0.725322365760803
24.4594993591309 0.849178791046143
24.5100002288818 0.801238536834717
24.5604991912842 0.749257683753967
24.6110000610352 0.794802188873291
24.6615009307861 0.735433578491211
24.7119998931885 0.786463499069214
24.7625007629395 0.765030860900879
24.8129997253418 0.785882949829102
24.8635005950928 0.763314604759216
24.9139995574951 0.784306764602661
24.9645004272461 0.79828143119812
25.0149993896484 0.760058283805847
25.0655002593994 0.783690690994263
25.1159992218018 0.74338161945343
25.1665000915527 0.811752080917358
25.2169990539551 0.765502333641052
25.2674999237061 0.805684328079224
25.318000793457 0.785722017288208
25.3684997558594 0.802256226539612
25.4190006256104 0.793509244918823
25.4694995880127 0.775768280029297
25.5200004577637 0.784202814102173
25.570499420166 0.733199238777161
25.621000289917 0.823146820068359
25.6714992523193 0.769156098365784
25.7220001220703 0.78854763507843
25.7724990844727 0.799138188362122
25.8735008239746 0.77263069152832
25.923999786377 0.788805723190308
25.9745006561279 0.771376371383667
26.0249996185303 0.857667207717896
26.0755004882812 0.830438375473022
26.1259994506836 0.730524063110352
26.1765003204346 0.778389453887939
26.2269992828369 0.808385729789734
26.2775001525879 0.757284879684448
26.3279991149902 0.763395309448242
26.3784999847412 0.788859486579895
26.4290008544922 0.787867307662964
26.4794998168945 0.778892993927002
26.5300006866455 0.805493593215942
26.5804996490479 0.834443807601929
26.6310005187988 0.762125730514526
26.6814994812012 0.796355485916138
26.7320003509521 0.822173833847046
26.7824993133545 0.733802556991577
26.8330001831055 0.740379095077515
26.8834991455078 0.75815486907959
26.9340000152588 0.712586879730225
26.9845008850098 0.734850645065308
27.0349998474121 0.815045356750488
27.0855007171631 0.775397062301636
27.1359996795654 0.787563562393188
27.1865005493164 0.770802021026611
27.2765007019043 0.814896106719971
27.3269996643066 0.792253017425537
27.3775005340576 0.825986385345459
27.42799949646 0.769086122512817
27.4785003662109 0.758771896362305
27.5289993286133 0.831866502761841
27.5795001983643 0.730231761932373
27.6299991607666 0.780999779701233
27.6805000305176 0.828429222106934
27.7310009002686 0.775153160095215
27.7814998626709 0.803885221481323
27.8320007324219 0.77995228767395
27.8824996948242 0.792176961898804
27.9330005645752 0.820396900177002
27.9834995269775 0.76134181022644
28.0340003967285 0.794188261032104
28.0844993591309 0.783853054046631
28.1350002288818 0.76865565776825
28.1854991912842 0.767333507537842
28.2360000610352 0.700140953063965
28.2865009307861 0.732702970504761
28.3369998931885 0.755522012710571
28.3875007629395 0.731997013092041
28.4379997253418 0.790452122688293
28.4885005950928 0.771355628967285
28.5389995574951 0.745348215103149
28.5895004272461 0.834776639938354
28.6399993896484 0.766651630401611
28.6905002593994 0.795672655105591
28.7409992218018 0.797548770904541
28.7915000915527 0.841580152511597
28.8419990539551 0.731899261474609
28.8924999237061 0.812356233596802
28.943000793457 0.780612945556641
28.9934997558594 0.757707357406616
29.0440006256104 0.700454115867615
29.0944995880127 0.792867660522461
29.1450004577637 0.765168905258179
29.195499420166 0.832212686538696
29.246000289917 0.798583984375
29.2964992523193 0.758586525917053
29.3470001220703 0.798093318939209
29.3974990844727 0.763227224349976
29.4479999542236 0.730857133865356
29.4985008239746 0.793490767478943
29.548999786377 0.761267185211182
29.5995006561279 0.76686954498291
29.6499996185303 0.749399781227112
29.7005004882812 0.734611868858337
29.7509994506836 0.812536001205444
29.8015003204346 0.727063775062561
29.8519992828369 0.764975070953369
29.9025001525879 0.794785499572754
29.9529991149902 0.789912104606628
30.0034999847412 0.762047529220581
30.0540008544922 0.78555691242218
30.1044998168945 0.753591299057007
30.1550006866455 0.70402193069458
30.2054996490479 0.838198184967041
30.2560005187988 0.793789863586426
30.3064994812012 0.778672456741333
30.3570003509521 0.722786426544189
30.4074993133545 0.775459051132202
30.5084991455078 0.826411604881287
30.5590000152588 0.746519804000854
30.6095008850098 0.795751094818115
30.6599998474121 0.711104393005371
30.7105007171631 0.831488132476807
30.7609996795654 0.723767518997192
30.8115005493164 0.770017385482788
30.8619995117188 0.777125239372253
30.9125003814697 0.79779851436615
30.9629993438721 0.730077743530273
31.013500213623 0.74376654624939
31.0639991760254 0.706315517425537
31.1145000457764 0.806870222091675
31.1650009155273 0.786677360534668
31.2154998779297 0.775429725646973
31.2660007476807 0.712889075279236
31.316499710083 0.721690893173218
31.367000579834 0.758435845375061
31.4174995422363 0.777766942977905
31.4680004119873 0.774372816085815
31.5184993743896 0.7991943359375
31.5690002441406 0.755227327346802
31.619499206543 0.748007297515869
31.6700000762939 0.831176519393921
31.7205009460449 0.782843828201294
31.7709999084473 0.792811155319214
31.8215007781982 0.698869347572327
31.8719997406006 0.786436915397644
31.9225006103516 0.735780954360962
31.9729995727539 0.727354288101196
32.0234985351562 0.788998365402222
32.0740013122559 0.791568398475647
32.1245002746582 0.770161151885986
32.1749992370605 0.711954832077026
32.2254981994629 0.739490509033203
32.2760009765625 0.82089376449585
32.3264999389648 0.864379167556763
32.3769989013672 0.756609916687012
32.4275016784668 0.773277282714844
32.4780006408691 0.787419438362122
32.5284996032715 0.752961158752441
32.5789985656738 0.77812671661377
32.6295013427734 0.73661994934082
32.6800003051758 0.758741974830627
32.7304992675781 0.791004657745361
32.7809982299805 0.814350605010986
32.8315010070801 0.80201780796051
32.8819999694824 0.778494000434875
32.9324989318848 0.780287027359009
32.9830017089844 0.817946434020996
33.0335006713867 0.723970532417297
33.0839996337891 0.790661811828613
33.1344985961914 0.840004205703735
33.185001373291 0.71825647354126
33.2355003356934 0.750000238418579
33.2859992980957 0.775407791137695
33.336498260498 0.817633628845215
33.3870010375977 0.759968996047974
33.4375 0.76438844203949
33.4879989624023 0.785682439804077
33.538501739502 0.783162713050842
33.5890007019043 0.821820259094238
33.6394996643066 0.791805148124695
33.689998626709 0.794264554977417
33.7405014038086 0.730997085571289
33.7910003662109 0.759326696395874
33.8414993286133 0.758670210838318
33.8919982910156 0.772228002548218
33.9425010681152 0.772128105163574
33.9930000305176 0.813719272613525
34.0830001831055 0.732954144477844
34.1334991455078 0.732105255126953
34.1839981079102 0.790908813476562
34.2345008850098 0.717124938964844
34.2849998474121 0.788023233413696
34.3354988098145 0.7611243724823
34.3860015869141 0.729868412017822
34.4365005493164 0.788081169128418
34.4869995117188 0.74067485332489
34.5374984741211 0.736861348152161
34.5880012512207 0.779333233833313
34.638500213623 0.764529228210449
34.6889991760254 0.787387132644653
34.7394981384277 0.764506340026855
34.7900009155273 0.816732048988342
34.8404998779297 0.785972356796265
34.890998840332 0.762066602706909
34.9415016174316 0.724690914154053
34.992000579834 0.773396492004395
35.0424995422363 0.757375001907349
35.0929985046387 0.731074810028076
35.1435012817383 0.762843251228333
35.1940002441406 0.741803169250488
35.244499206543 0.781561613082886
35.2949981689453 0.835039138793945
35.3455009460449 0.751991510391235
35.3959999084473 0.774853706359863
35.4464988708496 0.730836868286133
35.4970016479492 0.82531476020813
35.5475006103516 0.77459180355072
35.5979995727539 0.804520130157471
35.6484985351562 0.778342604637146
35.6990013122559 0.736987233161926
35.7495002746582 0.74644136428833
35.7999992370605 0.730165719985962
35.8504981994629 0.755758762359619
35.9010009765625 0.76591968536377
35.9514999389648 0.73759126663208
36.0019989013672 0.735290288925171
36.0525016784668 0.802696228027344
36.1030006408691 0.723364591598511
36.1534996032715 0.750959157943726
36.2039985656738 0.803537368774414
36.2545013427734 0.770272731781006
36.3050003051758 0.77042031288147
36.3554992675781 0.797591686248779
36.4059982299805 0.755678653717041
36.4565010070801 0.740019798278809
36.5069999694824 0.745416164398193
36.5574989318848 0.802112340927124
36.6080017089844 0.756904125213623
36.6585006713867 0.84955906867981
36.7089996337891 0.784446477890015
36.7594985961914 0.727299332618713
36.810001373291 0.786526322364807
36.8605003356934 0.707242965698242
36.9109992980957 0.716300845146179
36.961498260498 0.773058176040649
37.0120010375977 0.710383653640747
37.0625 0.674910306930542
37.1129989624023 0.796873211860657
37.163501739502 0.736999869346619
37.2140007019043 0.739939570426941
37.2644996643066 0.745299577713013
37.314998626709 0.756789803504944
37.3655014038086 0.777848601341248
37.4160003662109 0.793868660926819
37.4664993286133 0.772263288497925
37.5169982910156 0.724249124526978
37.5675010681152 0.751112937927246
37.6180000305176 0.79115104675293
37.6684989929199 0.735765933990479
37.7190017700195 0.735412359237671
37.7695007324219 0.769576787948608
37.8199996948242 0.762354493141174
37.8704986572266 0.764907836914062
37.9210014343262 0.728689432144165
37.9715003967285 0.71013331413269
38.0219993591309 0.752989292144775
38.0724983215332 0.738360404968262
38.1230010986328 0.763335227966309
38.2239990234375 0.789020299911499
38.2745018005371 0.736003160476685
38.3250007629395 0.803433895111084
38.3754997253418 0.778277635574341
38.4259986877441 0.721231460571289
38.4765014648438 0.734101891517639
38.5270004272461 0.767963051795959
38.5774993896484 0.787610530853271
38.6279983520508 0.763746738433838
38.6785011291504 0.782297968864441
38.7290000915527 0.781981229782104
38.7794990539551 0.742547988891602
38.8300018310547 0.802083849906921
38.880500793457 0.72313117980957
38.9309997558594 0.778340578079224
38.9814987182617 0.746033668518066
39.0320014953613 0.777879476547241
39.0825004577637 0.748482704162598
39.132999420166 0.785430908203125
39.1834983825684 0.703299283981323
39.234001159668 0.81843638420105
39.2845001220703 0.766395330429077
39.3349990844727 0.739672660827637
39.3855018615723 0.751828193664551
39.4360008239746 0.732385396957397
39.486499786377 0.725691437721252
39.5369987487793 0.707613468170166
39.5875015258789 0.797231912612915
39.6380004882812 0.778131723403931
39.6884994506836 0.755543231964111
39.7389984130859 0.770387411117554
39.7895011901855 0.79528546333313
39.8400001525879 0.723607778549194
39.8904991149902 0.777525186538696
39.9410018920898 0.743781328201294
39.9915008544922 0.822089433670044
40.0419998168945 0.745891094207764
40.0924987792969 0.799014091491699
40.1430015563965 0.756925106048584
40.1935005187988 0.696311473846436
40.2439994812012 0.78045642375946
40.2944984436035 0.795124650001526
40.3450012207031 0.739500761032104
40.3955001831055 0.775603055953979
40.4459991455078 0.730754852294922
40.4964981079102 0.775060176849365
40.5470008850098 0.762014150619507
40.5974998474121 0.777019739151001
40.6479988098145 0.767009615898132
40.6985015869141 0.784340739250183
40.7490005493164 0.688289642333984
40.7994995117188 0.848651170730591
40.8894996643066 0.752428293228149
40.939998626709 0.75236964225769
40.9905014038086 0.801151752471924
41.0410003662109 0.797809362411499
41.0914993286133 0.788374900817871
41.1419982910156 0.756668210029602
41.1925010681152 0.812235116958618
41.2430000305176 0.770477771759033
41.2934989929199 0.787848949432373
41.3440017700195 0.741489410400391
41.3945007324219 0.728965163230896
41.4449996948242 0.726903438568115
41.4954986572266 0.751290559768677
41.5460014343262 0.781526923179626
41.5965003967285 0.763963937759399
41.6469993591309 0.704272270202637
41.6974983215332 0.798248052597046
41.7480010986328 0.791482210159302
41.7985000610352 0.794832944869995
41.8995018005371 0.696979522705078
41.9500007629395 0.757177114486694
42.0004997253418 0.796431303024292
42.0509986877441 0.753201961517334
42.1015014648438 0.808493614196777
42.2024993896484 0.68900728225708
42.2529983520508 0.727400779724121
42.3035011291504 0.782311677932739
42.3540000915527 0.760257959365845
42.4044990539551 0.775088906288147
42.4550018310547 0.808176517486572
42.505500793457 0.742633104324341
42.5559997558594 0.771599292755127
42.6064987182617 0.752995252609253
42.6570014953613 0.76815938949585
42.7075004577637 0.803283929824829
42.757999420166 0.809345722198486
42.8084983825684 0.70233690738678
42.859001159668 0.716738224029541
42.9095001220703 0.790936589241028
42.9599990844727 0.709660768508911
43.0105018615723 0.773537158966064
43.0610008239746 0.726093649864197
43.111499786377 0.800089955329895
43.1619987487793 0.799325704574585
43.2125015258789 0.795152425765991
43.3134994506836 0.742722511291504
43.3639984130859 0.707240104675293
43.4145011901855 0.731132030487061
43.4650001525879 0.768996953964233
43.5154991149902 0.810397624969482
43.5660018920898 0.720351219177246
43.6165008544922 0.749289393424988
43.6669998168945 0.794222235679626
43.7174987792969 0.744240283966064
43.7680015563965 0.72266411781311
43.8185005187988 0.718254566192627
43.8689994812012 0.723442792892456
43.9194984436035 0.792704224586487
43.9700012207031 0.714730262756348
44.0205001831055 0.748256683349609
44.0709991455078 0.751367330551147
44.1214981079102 0.749424695968628
44.1720008850098 0.731172323226929
44.2224998474121 0.765899419784546
44.2729988098145 0.706301689147949
44.3235015869141 0.707992792129517
44.3740005493164 0.817655324935913
44.4244995117188 0.741783142089844
44.4749984741211 0.766367554664612
44.5255012512207 0.782696723937988
44.576000213623 0.734307527542114
44.6264991760254 0.769966602325439
44.6769981384277 0.735522270202637
44.7275009155273 0.711630344390869
44.7779998779297 0.78603732585907
44.828498840332 0.754549622535706
44.8790016174316 0.787854671478271
44.929500579834 0.719613075256348
44.9799995422363 0.708007097244263
45.0304985046387 0.731143832206726
45.0810012817383 0.785153746604919
45.1315002441406 0.777728676795959
45.181999206543 0.783581018447876
45.2324981689453 0.71252179145813
45.2830009460449 0.751304268836975
45.3334999084473 0.708108186721802
45.3839988708496 0.77268123626709
45.4345016479492 0.727410078048706
45.4850006103516 0.794347643852234
45.5354995727539 0.781392574310303
45.5859985351562 0.724746465682983
45.6365013122559 0.798988103866577
45.6870002746582 0.787853479385376
45.7374992370605 0.76201868057251
45.7879981994629 0.781189322471619
45.8385009765625 0.745123386383057
45.8889999389648 0.733356595039368
45.9394989013672 0.670325517654419
45.9900016784668 0.74026095867157
46.0405006408691 0.764348745346069
46.0909996032715 0.758523941040039
46.1414985656738 0.738323211669922
46.1920013427734 0.732784271240234
46.2425003051758 0.761639356613159
46.2929992675781 0.719401597976685
46.3434982299805 0.72705602645874
46.3940010070801 0.719345092773438
46.4949989318848 0.718071460723877
46.5455017089844 0.773359298706055
46.5960006713867 0.735912919044495
46.6464996337891 0.718677520751953
46.6969985961914 0.753274083137512
46.747501373291 0.752894878387451
46.7980003356934 0.835673570632935
46.8484992980957 0.696482181549072
46.898998260498 0.719981670379639
46.9495010375977 0.759916543960571
47 0.756635189056396
47.0504989624023 0.79167640209198
47.101001739502 0.724578142166138
47.1515007019043 0.704061269760132
47.2019996643066 0.77896523475647
47.252498626709 0.729599952697754
47.3030014038086 0.719156503677368
47.3535003662109 0.758270740509033
47.4039993286133 0.716138243675232
47.4544982910156 0.688333630561829
47.5050010681152 0.763563632965088
47.5555000305176 0.803845763206482
47.6059989929199 0.807941436767578
47.6959991455078 0.733655333518982
47.7464981079102 0.81182599067688
47.7970008850098 0.751199960708618
47.8474998474121 0.730546951293945
47.8979988098145 0.680961608886719
47.9485015869141 0.749789953231812
47.9990005493164 0.773145198822021
48.0494995117188 0.708196640014648
48.0999984741211 0.729140758514404
48.1505012512207 0.762332439422607
48.201000213623 0.767854928970337
48.2514991760254 0.760297060012817
48.3019981384277 0.760338068008423
48.3525009155273 0.711060285568237
48.453498840332 0.795443296432495
48.5040016174316 0.769619941711426
48.554500579834 0.763467907905579
48.6049995422363 0.77911651134491
48.6554985046387 0.734999656677246
48.7060012817383 0.793083429336548
48.7565002441406 0.74151885509491
48.806999206543 0.758155822753906
48.8574981689453 0.776951551437378
48.9080009460449 0.771422863006592
48.9584999084473 0.723706483840942
49.0089988708496 0.794073343276978
49.0595016479492 0.770888328552246
49.1100006103516 0.790174007415771
49.1604995727539 0.752176761627197
49.2109985351562 0.754334449768066
49.2615013122559 0.74830174446106
49.3120002746582 0.727766275405884
49.3624992370605 0.764295339584351
49.4129981994629 0.757431268692017
49.4635009765625 0.755951642990112
49.5139999389648 0.756285309791565
49.5644989013672 0.719352960586548
49.6150016784668 0.780269622802734
49.6655006408691 0.781636118888855
49.7159996032715 0.763785362243652
49.7664985656738 0.701248407363892
49.8170013427734 0.758328795433044
49.8675003051758 0.740283489227295
49.9179992675781 0.718703985214233
49.9684982299805 0.717601895332336
50.0190010070801 0.760368466377258
50.0694999694824 0.775889277458191
50.1199989318848 0.803777933120728
50.1705017089844 0.76343560218811
50.2210006713867 0.749812602996826
50.2714996337891 0.707252740859985
50.3219985961914 0.742767333984375
50.372501373291 0.723408341407776
50.4230003356934 0.732929825782776
50.4734992980957 0.72498607635498
50.523998260498 0.763713121414185
50.5745010375977 0.688885927200317
50.625 0.719950437545776
50.6754989624023 0.747676968574524
50.726001739502 0.77965521812439
50.7765007019043 0.750913143157959
50.8269996643066 0.743356227874756
50.877498626709 0.768162846565247
50.9280014038086 0.717194080352783
50.9785003662109 0.686100482940674
51.0289993286133 0.690957546234131
51.0794982910156 0.798218488693237
51.1300010681152 0.739673614501953
51.1805000305176 0.793982028961182
51.2309989929199 0.801084518432617
51.2815017700195 0.752212524414062
51.3320007324219 0.804732322692871
51.3824996948242 0.76684844493866
51.4329986572266 0.738772869110107
51.4835014343262 0.719394683837891
51.5340003967285 0.776478052139282
51.5844993591309 0.772618055343628
51.6349983215332 0.721114873886108
51.6855010986328 0.743191361427307
51.7360000610352 0.735124826431274
51.7864990234375 0.745086669921875
51.8370018005371 0.68775749206543
51.8875007629395 0.779264688491821
51.9379997253418 0.735960960388184
51.9884986877441 0.776681065559387
52.0390014648438 0.736335635185242
52.0895004272461 0.762910842895508
52.1399993896484 0.733888626098633
52.1904983520508 0.73943305015564
52.2410011291504 0.719806432723999
52.2915000915527 0.734899997711182
52.3419990539551 0.774802565574646
52.3925018310547 0.703278064727783
52.443000793457 0.712183356285095
52.4934997558594 0.747934579849243
52.5439987182617 0.767704248428345
52.5945014953613 0.754345178604126
52.6450004577637 0.716174840927124
52.695499420166 0.705507040023804
52.7459983825684 0.711942434310913
52.796501159668 0.711681485176086
52.8470001220703 0.755648136138916
52.8974990844727 0.70796012878418
52.9480018615723 0.736639380455017
52.9985008239746 0.750003695487976
53.048999786377 0.742479801177979
53.0994987487793 0.799535274505615
53.1500015258789 0.743632435798645
53.2005004882812 0.712644577026367
53.2509994506836 0.778841257095337
53.3014984130859 0.796595573425293
53.3520011901855 0.717291831970215
53.4025001525879 0.730656623840332
53.4529991149902 0.735715627670288
53.5035018920898 0.831419110298157
53.5540008544922 0.753753542900085
53.6044998168945 0.68544340133667
53.6549987792969 0.677651882171631
53.7055015563965 0.737824320793152
53.7560005187988 0.734702587127686
53.8064994812012 0.783039808273315
53.9075012207031 0.755413293838501
53.9580001831055 0.735845923423767
54.0084991455078 0.749195098876953
54.0589981079102 0.721801042556763
54.1095008850098 0.741638660430908
54.1599998474121 0.710006713867188
54.2104988098145 0.770365953445435
54.2610015869141 0.74601686000824
54.3115005493164 0.772526264190674
54.3619995117188 0.785517454147339
54.4124984741211 0.748307824134827
54.502498626709 0.767035126686096
54.5530014038086 0.802554845809937
54.6035003662109 0.781777858734131
54.6539993286133 0.789411664009094
54.7044982910156 0.729541540145874
54.7550010681152 0.717588663101196
54.8055000305176 0.714856743812561
54.8559989929199 0.720639944076538
54.9065017700195 0.745102882385254
54.9570007324219 0.71981954574585
55.0074996948242 0.794863104820251
55.0579986572266 0.826261758804321
55.1085014343262 0.745218992233276
55.1590003967285 0.726314306259155
55.2094993591309 0.742315530776978
55.2599983215332 0.734355449676514
55.3105010986328 0.757873296737671
55.3610000610352 0.71778392791748
55.4114990234375 0.758221387863159
55.4620018005371 0.687071800231934
55.5125007629395 0.758835911750793
55.5629997253418 0.773587822914124
55.6134986877441 0.799013614654541
55.6640014648438 0.790026426315308
55.7145004272461 0.773379325866699
55.7649993896484 0.720982551574707
55.8154983520508 0.758706331253052
55.8660011291504 0.759509801864624
55.9165000915527 0.773306727409363
55.9669990539551 0.747984886169434
56.0175018310547 0.733955860137939
56.068000793457 0.809328556060791
56.1184997558594 0.733072876930237
56.1689987182617 0.830848813056946
56.2195014953613 0.761266827583313
56.2700004577637 0.722243309020996
56.320499420166 0.700474977493286
56.3709983825684 0.762409448623657
56.421501159668 0.761145114898682
56.4720001220703 0.755666494369507
56.5224990844727 0.764961004257202
56.5730018615723 0.76491641998291
56.6235008239746 0.707166433334351
56.673999786377 0.739827632904053
56.7244987487793 0.759500741958618
56.7750015258789 0.751086831092834
56.8255004882812 0.749444961547852
56.8759994506836 0.753910541534424
56.9264984130859 0.750746726989746
56.9770011901855 0.755735158920288
57.0275001525879 0.751354098320007
57.0779991149902 0.828075408935547
57.1285018920898 0.781681060791016
57.1790008544922 0.727982759475708
57.2294998168945 0.769304275512695
57.2799987792969 0.653461694717407
57.3810005187988 0.774831533432007
57.4314994812012 0.79004967212677
57.4819984436035 0.742215871810913
57.5325012207031 0.733242511749268
57.5830001831055 0.799089431762695
57.6334991455078 0.712654829025269
57.6839981079102 0.712151169776917
57.7345008850098 0.762560367584229
57.7849998474121 0.741552829742432
57.8354988098145 0.778213500976562
57.8860015869141 0.672776341438293
57.9365005493164 0.761041522026062
57.9869995117188 0.780697345733643
58.0374984741211 0.814862728118896
58.0880012512207 0.799186706542969
58.138500213623 0.790229558944702
58.1889991760254 0.770699501037598
58.2394981384277 0.753058195114136
58.2900009155273 0.754015207290649
58.3404998779297 0.767069697380066
58.390998840332 0.750094175338745
58.4415016174316 0.717978715896606
58.492000579834 0.661203503608704
58.5424995422363 0.714504718780518
58.5929985046387 0.758800387382507
58.6435012817383 0.703096270561218
58.6940002441406 0.776005506515503
58.744499206543 0.783000469207764
58.7949981689453 0.756811618804932
58.8455009460449 0.783992171287537
58.8959999084473 0.720405578613281
58.9464988708496 0.737668991088867
58.9970016479492 0.765876531600952
59.0475006103516 0.719648003578186
59.0979995727539 0.792042136192322
59.1484985351562 0.735601663589478
59.1990013122559 0.802437901496887
59.2495002746582 0.745250582695007
59.2999992370605 0.770925045013428
59.3504981994629 0.721818208694458
59.4010009765625 0.737412929534912
59.4514999389648 0.79345166683197
59.5019989013672 0.782673358917236
59.5525016784668 0.713094115257263
59.6030006408691 0.779705882072449
59.6534996032715 0.801975250244141
59.7039985656738 0.67673659324646
59.7545013427734 0.799230337142944
59.8050003051758 0.704931616783142
59.8554992675781 0.678631067276001
59.9059982299805 0.766062259674072
59.9565010070801 0.773484230041504
60.0069999694824 0.712079405784607
60.0574989318848 0.721534848213196
60.1080017089844 0.755290985107422
60.1585006713867 0.711061835289001
60.2089996337891 0.737466216087341
60.2594985961914 0.752777338027954
60.310001373291 0.675204873085022
60.3605003356934 0.750214576721191
60.4109992980957 0.748475909233093
60.461498260498 0.784636259078979
60.5120010375977 0.726673722267151
60.5625 0.718683242797852
60.6129989624023 0.739492654800415
60.663501739502 0.716068267822266
60.7140007019043 0.7351393699646
60.7644996643066 0.772057771682739
60.814998626709 0.70680844783783
60.8655014038086 0.737092733383179
60.9160003662109 0.762561321258545
60.9664993286133 0.722618818283081
61.0169982910156 0.703928470611572
61.0675010681152 0.736378073692322
61.1180000305176 0.736621141433716
61.1684989929199 0.78397274017334
61.2190017700195 0.712296485900879
61.3089981079102 0.705812215805054
61.3595008850098 0.71754264831543
61.4099998474121 0.755199551582336
61.4604988098145 0.715948104858398
61.5110015869141 0.722876906394958
61.5615005493164 0.716342926025391
61.6119995117188 0.745553255081177
61.6624984741211 0.732771873474121
61.7130012512207 0.731760025024414
61.763500213623 0.736589431762695
61.8139991760254 0.745841264724731
61.8644981384277 0.750292301177979
61.9150009155273 0.734362602233887
61.9654998779297 0.710237979888916
62.015998840332 0.733942270278931
62.0665016174316 0.721236228942871
62.1674995422363 0.708174347877502
62.2179985046387 0.804396510124207
62.2685012817383 0.745505809783936
62.3190002441406 0.74085259437561
62.369499206543 0.756412029266357
62.4199981689453 0.751965284347534
62.4705009460449 0.780028581619263
62.5209999084473 0.796916007995605
62.5714988708496 0.735863208770752
62.6220016479492 0.750994443893433
62.6725006103516 0.808901906013489
62.7229995727539 0.775475978851318
62.7734985351562 0.70146644115448
62.8240013122559 0.70787501335144
62.8745002746582 0.75264573097229
62.9249992370605 0.725242137908936
62.9754981994629 0.769077062606812
63.0260009765625 0.711097955703735
63.0764999389648 0.745281338691711
63.1269989013672 0.754385948181152
63.1775016784668 0.788336515426636
63.2280006408691 0.721104860305786
63.2784996032715 0.71091890335083
63.3289985656738 0.682147860527039
63.3795013427734 0.694556951522827
63.4300003051758 0.755207777023315
63.4804992675781 0.755067110061646
63.5309982299805 0.708694815635681
63.6319999694824 0.707232236862183
63.6824989318848 0.73644757270813
63.7330017089844 0.725839972496033
63.7835006713867 0.749150276184082
63.8339996337891 0.75444233417511
63.8844985961914 0.76338267326355
63.935001373291 0.747702717781067
63.9855003356934 0.716082096099854
64.036003112793 0.739349246025085
64.0865020751953 0.72837245464325
64.1370010375977 0.745526313781738
64.1875 0.730457305908203
64.2379989624023 0.720646142959595
64.2884979248047 0.703088045120239
64.338996887207 0.717741131782532
64.3895034790039 0.741251707077026
64.4400024414062 0.748061895370483
64.4905014038086 0.789693593978882
64.5410003662109 0.701528787612915
64.5914993286133 0.704714059829712
64.6419982910156 0.759968042373657
64.692497253418 0.701374769210815
64.7429962158203 0.730420351028442
64.7935028076172 0.687295436859131
64.8440017700195 0.712416529655457
64.8945007324219 0.745101451873779
64.9449996948242 0.712224721908569
64.9954986572266 0.714827179908752
65.0459976196289 0.761056661605835
65.0964965820312 0.748603105545044
65.1470031738281 0.664953947067261
65.1975021362305 0.740052700042725
65.2480010986328 0.672617793083191
65.2985000610352 0.789110064506531
65.3489990234375 0.713261604309082
65.3994979858398 0.77104377746582
65.4499969482422 0.762192010879517
65.5005035400391 0.670436382293701
65.5510025024414 0.742037057876587
65.6015014648438 0.747316837310791
65.6520004272461 0.746216297149658
65.7024993896484 0.730761289596558
65.7529983520508 0.722268342971802
65.8034973144531 0.70127534866333
65.8539962768555 0.745116949081421
65.9045028686523 0.699036121368408
65.9550018310547 0.765220403671265
66.005500793457 0.729776740074158
66.0559997558594 0.76500678062439
66.1064987182617 0.734936714172363
66.1569976806641 0.711202621459961
66.2074966430664 0.702942609786987
66.2580032348633 0.746399164199829
66.3085021972656 0.755703449249268
66.359001159668 0.736084818840027
66.4095001220703 0.731228113174438
66.4599990844727 0.684532761573792
66.510498046875 0.768973350524902
66.5609970092773 0.748118758201599
66.6115036010742 0.771215558052063
66.6620025634766 0.716915130615234
66.7125015258789 0.710469007492065
66.7630004882812 0.729418754577637
66.8134994506836 0.743340015411377
66.8639984130859 0.778033018112183
66.9144973754883 0.784775972366333
66.9649963378906 0.761824607849121
67.0155029296875 0.743617057800293
67.0660018920898 0.688686847686768
67.1165008544922 0.684138774871826
67.1669998168945 0.731260657310486
67.2174987792969 0.757173538208008
67.2679977416992 0.69607138633728
67.3184967041016 0.691041946411133
67.3690032958984 0.788724899291992
67.4195022583008 0.765285968780518
67.4700012207031 0.76556932926178
67.5205001831055 0.733990073204041
67.5709991455078 0.724417686462402
67.6214981079102 0.744265079498291
67.6719970703125 0.759466886520386
67.7225036621094 0.762748241424561
67.7730026245117 0.78145694732666
67.8235015869141 0.694270849227905
67.8740005493164 0.71843683719635
67.9244995117188 0.776649475097656
67.9749984741211 0.704651117324829
68.0254974365234 0.722672700881958
68.1155014038086 0.713880777359009
68.1660003662109 0.785418748855591
68.2164993286133 0.72576904296875
68.2669982910156 0.759565591812134
68.317497253418 0.730601787567139
68.3679962158203 0.72706413269043
68.4185028076172 0.712060809135437
68.4690017700195 0.782330751419067
68.5195007324219 0.685469031333923
68.5699996948242 0.74100661277771
68.6204986572266 0.783223390579224
68.7214965820312 0.719300150871277
68.8225021362305 0.736918210983276
68.8730010986328 0.754685878753662
68.9235000610352 0.741624355316162
68.9739990234375 0.714374303817749
69.0244979858398 0.732889413833618
69.0749969482422 0.703046560287476
69.1255035400391 0.748660326004028
69.1760025024414 0.726566076278687
69.2265014648438 0.727247714996338
69.2770004272461 0.759584546089172
69.3779983520508 0.749431133270264
69.4284973144531 0.771005392074585
69.4789962768555 0.720421552658081
69.5295028686523 0.742816925048828
69.5800018310547 0.715883493423462
69.630500793457 0.725180745124817
69.6809997558594 0.70025897026062
69.7819976806641 0.706063508987427
69.8324966430664 0.753689050674438
69.8830032348633 0.697950839996338
69.9335021972656 0.685946702957153
69.984001159668 0.718786001205444
70.0345001220703 0.766425728797913
70.0849990844727 0.716965675354004
70.135498046875 0.710321187973022
70.1859970092773 0.755200386047363
70.2365036010742 0.749755620956421
70.2870025634766 0.689054012298584
70.3375015258789 0.75646448135376
70.3880004882812 0.716862440109253
70.4384994506836 0.722905397415161
70.4889984130859 0.727092385292053
70.5394973754883 0.723666191101074
70.5899963378906 0.728030681610107
70.6405029296875 0.760479688644409
70.6910018920898 0.726423740386963
70.7415008544922 0.769862413406372
70.7919998168945 0.751169919967651
70.8424987792969 0.715852022171021
70.8929977416992 0.706475734710693
70.9434967041016 0.691256046295166
70.9940032958984 0.737627744674683
71.0445022583008 0.683286309242249
71.0950012207031 0.721902132034302
71.1455001831055 0.764796614646912
71.1959991455078 0.737550854682922
71.2464981079102 0.725905656814575
71.2969970703125 0.705800294876099
71.3475036621094 0.772032380104065
71.3980026245117 0.717230081558228
71.4485015869141 0.705476045608521
71.4990005493164 0.727869987487793
71.5494995117188 0.70344614982605
71.5999984741211 0.711328983306885
71.6504974365234 0.771178960800171
71.7009963989258 0.711803197860718
71.7515029907227 0.739151477813721
71.802001953125 0.695243358612061
71.8525009155273 0.729748725891113
71.9029998779297 0.723797559738159
71.953498840332 0.730515718460083
72.0039978027344 0.772948980331421
72.0544967651367 0.771832942962646
72.1050033569336 0.739722490310669
72.1555023193359 0.725656747817993
72.2060012817383 0.722299337387085
72.2565002441406 0.71275782585144
72.306999206543 0.782176733016968
72.3574981689453 0.722762584686279
72.4079971313477 0.721358418464661
72.4585037231445 0.702340602874756
72.5090026855469 0.744198322296143
72.5595016479492 0.710648775100708
72.6100006103516 0.768377065658569
72.6604995727539 0.752939701080322
72.7109985351562 0.734251141548157
72.7614974975586 0.779747247695923
72.8119964599609 0.712618112564087
72.8625030517578 0.738158941268921
72.9130020141602 0.721999406814575
72.9635009765625 0.747955799102783
73.0139999389648 0.702596187591553
73.0644989013672 0.763939023017883
73.1149978637695 0.784187316894531
73.1654968261719 0.727228283882141
73.2160034179688 0.687380313873291
73.2665023803711 0.704878091812134
73.3170013427734 0.75064492225647
73.3675003051758 0.724537372589111
73.4179992675781 0.7442786693573
73.4684982299805 0.678590297698975
73.5189971923828 0.743058919906616
73.5695037841797 0.704508066177368
73.620002746582 0.72858190536499
73.6705017089844 0.724695205688477
73.7210006713867 0.722928047180176
73.7714996337891 0.769197940826416
73.8219985961914 0.745968222618103
73.8724975585938 0.780840635299683
73.9229965209961 0.647984504699707
73.973503112793 0.763930559158325
74.0240020751953 0.756873846054077
74.0745010375977 0.716333389282227
74.125 0.746092677116394
74.1754989624023 0.71798574924469
74.2259979248047 0.756711721420288
74.276496887207 0.724350452423096
74.3270034790039 0.730456471443176
74.3775024414062 0.726929664611816
74.4280014038086 0.761913537979126
74.4785003662109 0.754754066467285
74.5289993286133 0.745611548423767
74.5794982910156 0.726853847503662
74.629997253418 0.755697011947632
74.6804962158203 0.742287516593933
74.7310028076172 0.711636781692505
74.7815017700195 0.744935750961304
74.8320007324219 0.722970485687256
74.9219970703125 0.669672846794128
75.0230026245117 0.75949501991272
75.0735015869141 0.723786234855652
75.1240005493164 0.741497755050659
75.1744995117188 0.745370626449585
75.2249984741211 0.721737861633301
75.2754974365234 0.751875162124634
75.3259963989258 0.685591101646423
75.3765029907227 0.760040521621704
75.427001953125 0.784210681915283
75.4775009155273 0.703539967536926
75.5279998779297 0.768890380859375
75.578498840332 0.722097158432007
75.6289978027344 0.69974946975708
75.6794967651367 0.739152908325195
75.7300033569336 0.749184846878052
75.7805023193359 0.774050951004028
75.8310012817383 0.747185111045837
75.931999206543 0.708730816841125
75.9824981689453 0.747832298278809
76.0329971313477 0.777558326721191
76.0835037231445 0.783201694488525
76.1340026855469 0.77829122543335
76.1845016479492 0.716981053352356
76.2350006103516 0.708298921585083
76.2854995727539 0.716684341430664
76.3359985351562 0.778168439865112
76.3864974975586 0.755326271057129
76.4369964599609 0.721090078353882
76.4875030517578 0.747601270675659
76.5380020141602 0.709160089492798
76.5885009765625 0.766489744186401
76.6389999389648 0.690750122070312
76.6894989013672 0.761866569519043
76.7399978637695 0.741702318191528
76.7904968261719 0.736800074577332
76.8410034179688 0.690168619155884
76.8915023803711 0.655499696731567
76.9420013427734 0.720610857009888
76.9925003051758 0.72731077671051
77.0429992675781 0.698343992233276
77.0934982299805 0.729591012001038
77.1439971923828 0.682459592819214
77.1945037841797 0.688080668449402
77.245002746582 0.732036352157593
77.2955017089844 0.693199753761292
77.3460006713867 0.708839416503906
77.3964996337891 0.744633197784424
77.4469985961914 0.727089524269104
77.4974975585938 0.718051671981812
77.5479965209961 0.700117588043213
77.598503112793 0.734691858291626
77.6490020751953 0.808823585510254
77.6995010375977 0.739612936973572
77.8004989624023 0.697964787483215
77.8509979248047 0.762465476989746
77.901496887207 0.69203507900238
77.9520034790039 0.690862774848938
78.0025024414062 0.730691432952881
78.1035003662109 0.731703281402588
78.1539993286133 0.709469795227051
78.2044982910156 0.736267566680908
78.254997253418 0.705540180206299
78.3054962158203 0.692083358764648
78.3560028076172 0.697298049926758
78.4065017700195 0.75206470489502
78.4570007324219 0.7383873462677
78.5074996948242 0.657185554504395
78.5579986572266 0.692623376846313
78.6084976196289 0.694406270980835
78.6589965820312 0.747807502746582
78.7095031738281 0.710916042327881
78.7600021362305 0.722832679748535
78.8105010986328 0.76682186126709
78.8610000610352 0.732545852661133
78.9114990234375 0.695425629615784
78.9619979858398 0.666321516036987
79.0124969482422 0.73343551158905
79.0630035400391 0.667537212371826
79.1135025024414 0.685742616653442
79.1640014648438 0.755419969558716
79.2145004272461 0.720200061798096
79.2649993896484 0.740761041641235
79.3154983520508 0.713257789611816
79.3659973144531 0.735076069831848
79.4164962768555 0.720549583435059
79.4670028686523 0.812580108642578
79.5175018310547 0.665613532066345
79.568000793457 0.741803407669067
79.6184997558594 0.736504077911377
79.6689987182617 0.716895341873169
79.7194976806641 0.762809276580811
79.7699966430664 0.748422265052795
79.8205032348633 0.778092861175537
79.8710021972656 0.732706785202026
79.921501159668 0.74860668182373
79.9720001220703 0.711703062057495
80.0224990844727 0.728139758110046
80.072998046875 0.698661327362061
80.1234970092773 0.70667576789856
80.1740036010742 0.790961384773254
80.2245025634766 0.716474533081055
80.2750015258789 0.696226119995117
80.3255004882812 0.741301894187927
80.3759994506836 0.702605724334717
80.4264984130859 0.700518488883972
80.4769973754883 0.708768129348755
80.5274963378906 0.673789501190186
80.5780029296875 0.715840339660645
80.6285018920898 0.703766703605652
80.6790008544922 0.828372001647949
80.7294998168945 0.703631162643433
80.7799987792969 0.796644687652588
80.8304977416992 0.771397829055786
80.8809967041016 0.700220584869385
80.9315032958984 0.72419548034668
80.9820022583008 0.72353196144104
81.0325012207031 0.709246277809143
81.0830001831055 0.726162910461426
81.1334991455078 0.645723581314087
81.1839981079102 0.739480972290039
81.2344970703125 0.75799036026001
81.2850036621094 0.779589295387268
81.3355026245117 0.716166377067566
81.3860015869141 0.773140430450439
81.4365005493164 0.740296840667725
81.4869995117188 0.7369784116745
81.5374984741211 0.708802938461304
81.5879974365234 0.707847356796265
81.6384963989258 0.724608898162842
81.7285003662109 0.721803426742554
81.7789993286133 0.806886672973633
81.8294982910156 0.731446266174316
81.879997253418 0.717194557189941
81.9304962158203 0.657720446586609
81.9810028076172 0.733004808425903
82.0315017700195 0.79193913936615
82.0820007324219 0.745615124702454
82.1324996948242 0.6607586145401
82.1829986572266 0.699508190155029
82.2334976196289 0.799851655960083
82.2839965820312 0.70899486541748
82.3345031738281 0.738950490951538
82.3850021362305 0.723217606544495
82.4355010986328 0.757806539535522
82.4860000610352 0.702470541000366
82.5364990234375 0.737528800964355
82.5869979858398 0.708984136581421
82.6374969482422 0.715732336044312
82.6880035400391 0.771584987640381
82.7385025024414 0.726524353027344
82.7890014648438 0.731080055236816
82.8395004272461 0.722063660621643
82.9404983520508 0.694299221038818
82.9909973144531 0.721748471260071
83.0414962768555 0.69654369354248
83.0920028686523 0.7521151304245
83.1425018310547 0.805048942565918
83.193000793457 0.70062243938446
83.2434997558594 0.705729961395264
83.2939987182617 0.744211077690125
83.3444976806641 0.730239033699036
83.3949966430664 0.731204748153687
83.4455032348633 0.735727429389954
83.4960021972656 0.77616548538208
83.546501159668 0.756887078285217
83.5970001220703 0.717900037765503
83.6474990844727 0.733223915100098
83.697998046875 0.730483770370483
83.7484970092773 0.73384428024292
83.7990036010742 0.676587581634521
83.8495025634766 0.730327844619751
83.9000015258789 0.714028000831604
83.9505004882812 0.728284120559692
84.0009994506836 0.781021356582642
84.1019973754883 0.746982097625732
84.1524963378906 0.703660011291504
84.2030029296875 0.669697284698486
84.2535018920898 0.694755673408508
84.3040008544922 0.713525295257568
84.3544998168945 0.694901943206787
84.4049987792969 0.7455894947052
84.4554977416992 0.698668718338013
84.5059967041016 0.732982277870178
84.5565032958984 0.77067232131958
84.6070022583008 0.747018337249756
84.6575012207031 0.683683395385742
84.7080001831055 0.74235212802887
84.7584991455078 0.704534769058228
84.8089981079102 0.69785213470459
84.8594970703125 0.733072876930237
84.9100036621094 0.776559114456177
84.9605026245117 0.793692708015442
85.0110015869141 0.737777233123779
85.0615005493164 0.701697707176208
85.1119995117188 0.702129244804382
85.1624984741211 0.737603187561035
85.2129974365234 0.725143551826477
85.2634963989258 0.695819616317749
85.3140029907227 0.688011884689331
85.364501953125 0.81218409538269
85.4150009155273 0.702596068382263
85.4654998779297 0.749188423156738
85.515998840332 0.692153930664062
85.5664978027344 0.763789176940918
85.6169967651367 0.74437141418457
85.6675033569336 0.729079961776733
85.7180023193359 0.686769723892212
85.7685012817383 0.739903450012207
85.8190002441406 0.689525365829468
85.869499206543 0.751261711120605
85.9199981689453 0.709982395172119
85.9704971313477 0.715646147727966
86.0210037231445 0.72763192653656
86.0715026855469 0.688475131988525
86.1220016479492 0.714929223060608
86.1725006103516 0.729886293411255
86.2229995727539 0.708232641220093
86.2734985351562 0.737510323524475
86.3239974975586 0.733415126800537
86.3744964599609 0.763232588768005
86.4250030517578 0.69064998626709
86.4755020141602 0.686341404914856
86.5764999389648 0.750059843063354
86.6269989013672 0.772371768951416
86.6774978637695 0.684357166290283
86.7279968261719 0.692286014556885
86.7785034179688 0.71770977973938
86.8290023803711 0.693886756896973
86.8795013427734 0.800776600837708
86.9300003051758 0.69228458404541
86.9804992675781 0.737450838088989
87.0309982299805 0.763159036636353
87.0814971923828 0.726683616638184
87.1320037841797 0.708321094512939
87.182502746582 0.699613451957703
87.2330017089844 0.715452075004578
87.2835006713867 0.721017599105835
87.3339996337891 0.729243516921997
87.3844985961914 0.760809540748596
87.4349975585938 0.675950527191162
87.4854965209961 0.721117734909058
87.536003112793 0.711002588272095
87.5865020751953 0.652456045150757
87.6370010375977 0.755555391311646
87.6875 0.706696271896362
87.7379989624023 0.733294129371643
87.7884979248047 0.698477745056152
87.838996887207 0.71340799331665
87.8895034790039 0.735808372497559
87.9400024414062 0.767948865890503
87.9905014038086 0.70789623260498
88.0410003662109 0.6904376745224
88.0914993286133 0.717140197753906
88.1419982910156 0.689135193824768
88.192497253418 0.711772680282593
88.2429962158203 0.728975534439087
88.2935028076172 0.744096994400024
88.3440017700195 0.682365894317627
88.3945007324219 0.704226493835449
88.4449996948242 0.755594968795776
88.5350036621094 0.751471281051636
88.5855026245117 0.695250988006592
88.6360015869141 0.692441463470459
88.6865005493164 0.734204053878784
88.7369995117188 0.689286470413208
88.7874984741211 0.685758829116821
88.8379974365234 0.776061058044434
88.8884963989258 0.698006391525269
88.9390029907227 0.696490287780762
88.989501953125 0.704195737838745
89.0400009155273 0.716703176498413
89.0904998779297 0.720351815223694
89.140998840332 0.732125520706177
89.1914978027344 0.685632109642029
89.2419967651367 0.704676866531372
89.2925033569336 0.69104790687561
89.3430023193359 0.739141821861267
89.3935012817383 0.742353439331055
89.4440002441406 0.705704689025879
89.494499206543 0.724333524703979
89.5449981689453 0.680898189544678
89.5954971313477 0.74293065071106
89.6460037231445 0.755578517913818
89.6965026855469 0.735974788665771
89.7470016479492 0.699163198471069
89.7975006103516 0.703516721725464
89.8479995727539 0.731102466583252
89.8984985351562 0.752965688705444
89.9489974975586 0.748775959014893
89.9994964599609 0.722321748733521
90.0500030517578 0.676743030548096
90.1005020141602 0.736845731735229
90.1510009765625 0.719794034957886
90.2014999389648 0.727868676185608
90.2519989013672 0.697771072387695
90.3024978637695 0.731094121932983
90.3529968261719 0.712161302566528
90.4035034179688 0.697749018669128
90.4540023803711 0.737828254699707
90.5045013427734 0.68274974822998
90.5550003051758 0.737945318222046
90.6054992675781 0.738727807998657
90.6559982299805 0.757511973381042
90.7064971923828 0.620644807815552
90.7570037841797 0.726577997207642
90.807502746582 0.748727321624756
90.8580017089844 0.740017414093018
90.9085006713867 0.721590995788574
90.9589996337891 0.781929969787598
91.0094985961914 0.702675104141235
91.0599975585938 0.673851013183594
91.1104965209961 0.711211919784546
91.161003112793 0.670292615890503
91.2115020751953 0.684046626091003
91.2620010375977 0.729949235916138
91.3125 0.755743503570557
91.3629989624023 0.696460127830505
91.4134979248047 0.709811925888062
91.463996887207 0.696452140808105
91.5145034790039 0.756282806396484
91.5650024414062 0.71795117855072
91.6155014038086 0.759972095489502
91.6660003662109 0.742814660072327
91.7164993286133 0.715543270111084
91.7669982910156 0.711041212081909
91.817497253418 0.775838613510132
91.8679962158203 0.756669521331787
91.9185028076172 0.728492736816406
91.9690017700195 0.712706327438354
92.0195007324219 0.713855981826782
92.0699996948242 0.691189765930176
92.1204986572266 0.753524303436279
92.1709976196289 0.670914649963379
92.2214965820312 0.714912414550781
92.2720031738281 0.725672245025635
92.3225021362305 0.695106029510498
92.3730010986328 0.737362861633301
92.4235000610352 0.680797815322876
92.4739990234375 0.669656276702881
92.5244979858398 0.742115259170532
92.5749969482422 0.737236261367798
92.6255035400391 0.714880704879761
92.6760025024414 0.675206422805786
92.7265014648438 0.76464319229126
92.7770004272461 0.672940492630005
92.8274993896484 0.663560390472412
92.8779983520508 0.687732458114624
92.9284973144531 0.676859021186829
92.9789962768555 0.697657585144043
93.0295028686523 0.670646905899048
93.0800018310547 0.686901211738586
93.130500793457 0.689159631729126
93.1809997558594 0.729359149932861
93.2314987182617 0.757188558578491
93.2819976806641 0.803777456283569
93.3324966430664 0.727107167243958
93.3830032348633 0.707613825798035
93.4335021972656 0.74164617061615
93.484001159668 0.71111011505127
93.5345001220703 0.705296874046326
93.5849990844727 0.741127133369446
93.635498046875 0.68054461479187
93.6859970092773 0.705912232398987
93.7365036010742 0.755588412284851
93.7870025634766 0.675635099411011
93.8375015258789 0.740044593811035
93.8880004882812 0.751978874206543
93.9384994506836 0.697293043136597
93.9889984130859 0.712868928909302
94.0394973754883 0.662723302841187
94.0899963378906 0.721927404403687
94.1405029296875 0.754185676574707
94.1910018920898 0.697809100151062
94.2415008544922 0.762314558029175
94.2919998168945 0.738608121871948
94.3424987792969 0.728463053703308
94.3929977416992 0.686513662338257
94.4434967041016 0.679397463798523
94.4940032958984 0.701508641242981
94.5445022583008 0.681706309318542
94.5950012207031 0.747684717178345
94.6455001831055 0.786507129669189
94.6959991455078 0.700969219207764
94.7464981079102 0.673744678497314
94.7969970703125 0.714074969291687
94.8475036621094 0.70167064666748
94.8980026245117 0.782781481742859
94.9485015869141 0.734188079833984
94.9990005493164 0.723847150802612
95.0494995117188 0.740095853805542
95.0999984741211 0.724511384963989
95.1504974365234 0.72736668586731
95.2009963989258 0.696196794509888
95.2515029907227 0.740508437156677
95.3414993286133 0.758013248443604
95.3919982910156 0.748347401618958
95.442497253418 0.680300354957581
95.4929962158203 0.711719274520874
95.5435028076172 0.734115839004517
95.5940017700195 0.740975618362427
95.6445007324219 0.732542753219604
95.6949996948242 0.733728051185608
95.7454986572266 0.679381251335144
95.7959976196289 0.725014448165894
95.8464965820312 0.6944899559021
95.9475021362305 0.750141501426697
95.9980010986328 0.749265193939209
96.0485000610352 0.695086479187012
96.0989990234375 0.73300302028656
96.1494979858398 0.685504913330078
96.1999969482422 0.713351845741272
96.2505035400391 0.650193691253662
96.3010025024414 0.678581237792969
96.3515014648438 0.674156308174133
96.4020004272461 0.729377388954163
96.4524993896484 0.691402196884155
96.5029983520508 0.6666499376297
96.5534973144531 0.687207937240601
96.6039962768555 0.751781702041626
96.6545028686523 0.730992317199707
96.7050018310547 0.631878852844238
96.755500793457 0.731273412704468
96.8059997558594 0.718841314315796
96.8564987182617 0.769805073738098
96.9069976806641 0.675333499908447
96.9574966430664 0.73356819152832
97.0080032348633 0.743481636047363
97.0585021972656 0.675384998321533
97.109001159668 0.697803258895874
97.1595001220703 0.755111694335938
97.260498046875 0.732540130615234
97.3109970092773 0.684471845626831
97.3615036010742 0.694512605667114
97.4120025634766 0.740566253662109
97.4625015258789 0.719099760055542
97.5130004882812 0.73560619354248
97.5634994506836 0.711236715316772
97.6139984130859 0.715240716934204
97.6644973754883 0.697132587432861
97.7149963378906 0.704090595245361
97.7655029296875 0.750280141830444
97.8160018920898 0.719542860984802
97.8665008544922 0.683717966079712
97.9169998168945 0.745941162109375
97.9674987792969 0.687535166740417
98.0179977416992 0.722850561141968
98.0684967041016 0.77798330783844
98.1190032958984 0.757112622261047
98.1695022583008 0.730673551559448
98.2200012207031 0.709303498268127
98.2705001831055 0.762404918670654
98.3209991455078 0.690047383308411
98.3714981079102 0.711657047271729
98.4219970703125 0.669593572616577
98.4725036621094 0.772173643112183
98.5230026245117 0.744041681289673
98.5735015869141 0.702849864959717
98.6240005493164 0.730545520782471
98.6744995117188 0.715146541595459
98.7249984741211 0.695483565330505
98.7754974365234 0.717588424682617
98.8259963989258 0.773301124572754
98.8765029907227 0.691417455673218
98.927001953125 0.724044561386108
98.9775009155273 0.743258953094482
99.0279998779297 0.707754135131836
99.078498840332 0.700844049453735
99.1289978027344 0.70462965965271
99.1794967651367 0.736907243728638
99.2300033569336 0.706967830657959
99.2805023193359 0.789966106414795
99.3310012817383 0.730733633041382
99.3815002441406 0.688095211982727
99.431999206543 0.743472337722778
99.4824981689453 0.746780872344971
99.5329971313477 0.651665449142456
99.5835037231445 0.717515230178833
99.6340026855469 0.803122758865356
99.6845016479492 0.742510199546814
99.7350006103516 0.712774753570557
99.7854995727539 0.702841281890869
99.8359985351562 0.66677451133728
99.8864974975586 0.75312066078186
99.9369964599609 0.716426849365234
99.9875030517578 0.69475269317627
100.03800201416 0.720450878143311
100.088500976562 0.697096824645996
100.138999938965 0.723553657531738
100.189498901367 0.742295622825623
100.23999786377 0.750558137893677
100.290496826172 0.743623018264771
100.341003417969 0.756836891174316
100.391502380371 0.734518647193909
100.492500305176 0.699442863464355
100.542999267578 0.79328453540802
100.59349822998 0.750380873680115
100.643997192383 0.710337162017822
100.69450378418 0.747112512588501
100.745002746582 0.694562435150146
100.795501708984 0.692052006721497
100.846000671387 0.740970373153687
100.896499633789 0.731001377105713
100.946998596191 0.737813949584961
100.997497558594 0.697446823120117
101.047996520996 0.696072459220886
101.098503112793 0.655560493469238
101.149002075195 0.729105830192566
101.199501037598 0.713020801544189
101.25 0.757365703582764
101.300498962402 0.716637015342712
101.350997924805 0.717621088027954
101.401496887207 0.678308725357056
101.452003479004 0.747104167938232
101.502502441406 0.722235202789307
101.553001403809 0.72426700592041
101.603500366211 0.681586861610413
101.653999328613 0.670408248901367
101.704498291016 0.762189388275146
101.754997253418 0.765669107437134
101.80549621582 0.689871788024902
101.856002807617 0.702174425125122
101.90650177002 0.733460307121277
101.957000732422 0.659871101379395
102.007499694824 0.730695486068726
102.057998657227 0.667065382003784
102.148002624512 0.681996703147888
102.198501586914 0.753239631652832
102.249000549316 0.680072069168091
102.299499511719 0.716978430747986
102.349998474121 0.679210662841797
102.400497436523 0.731301546096802
102.450996398926 0.749733448028564
102.501502990723 0.725259304046631
102.552001953125 0.765046834945679
102.602500915527 0.674820065498352
102.65299987793 0.74976372718811
102.703498840332 0.650789022445679
102.753997802734 0.740116596221924
102.804496765137 0.688194513320923
102.855003356934 0.656679153442383
102.905502319336 0.738730430603027
102.956001281738 0.692830562591553
103.006500244141 0.694431066513062
103.056999206543 0.759837865829468
103.107498168945 0.724851489067078
103.157997131348 0.710783839225769
103.208503723145 0.729022741317749
103.259002685547 0.702710628509521
103.309501647949 0.649194955825806
103.360000610352 0.719615697860718
103.410499572754 0.706679821014404
103.460998535156 0.688420295715332
103.511497497559 0.755390286445618
103.561996459961 0.698699235916138
103.612503051758 0.746994256973267
103.66300201416 0.699026703834534
103.713500976562 0.695339441299438
103.763999938965 0.675938129425049
103.814498901367 0.678368091583252
103.86499786377 0.76028037071228
103.915496826172 0.716853141784668
103.966003417969 0.735476732254028
104.016502380371 0.685790777206421
104.067001342773 0.696506261825562
104.117500305176 0.732104778289795
104.167999267578 0.678602457046509
104.21849822998 0.806194543838501
104.268997192383 0.699419021606445
104.31950378418 0.692992925643921
104.370002746582 0.732416987419128
104.420501708984 0.712268590927124
104.471000671387 0.722131609916687
104.521499633789 0.707423329353333
104.571998596191 0.732630848884583
104.622497558594 0.678188323974609
104.723503112793 0.735923528671265
104.774002075195 0.683728694915771
104.824501037598 0.730970740318298
104.875 0.674260973930359
104.925498962402 0.701971530914307
104.975997924805 0.694738388061523
105.026496887207 0.710269689559937
105.077003479004 0.743414044380188
105.178001403809 0.716124653816223
105.228500366211 0.692031383514404
105.278999328613 0.710399508476257
105.329498291016 0.705013513565063
105.379997253418 0.741079568862915
105.43049621582 0.664862632751465
105.481002807617 0.729652404785156
105.53150177002 0.75228476524353
105.582000732422 0.658139705657959
105.632499694824 0.679701089859009
105.682998657227 0.731666564941406
105.733497619629 0.745033740997314
105.783996582031 0.770597338676453
105.834503173828 0.734718799591064
105.88500213623 0.656588792800903
105.935501098633 0.709327459335327
105.986000061035 0.741770029067993
106.036499023438 0.719830989837646
106.08699798584 0.729092597961426
106.137496948242 0.713931798934937
106.188003540039 0.714433073997498
106.238502502441 0.789621829986572
106.289001464844 0.709678649902344
106.339500427246 0.732639789581299
106.389999389648 0.726248741149902
106.440498352051 0.699663877487183
106.490997314453 0.722962856292725
106.541496276855 0.743366837501526
106.592002868652 0.704116225242615
106.642501831055 0.71612024307251
106.693000793457 0.724233865737915
106.743499755859 0.663671731948853
106.793998718262 0.636468172073364
106.844497680664 0.7021644115448
106.894996643066 0.681365251541138
106.945503234863 0.699431180953979
106.996002197266 0.763091087341309
107.046501159668 0.727152109146118
107.09700012207 0.786526203155518
107.147499084473 0.73846697807312
107.197998046875 0.760920524597168
107.248497009277 0.683373928070068
107.299003601074 0.722338914871216
107.349502563477 0.7054762840271
107.400001525879 0.733662486076355
107.450500488281 0.722277641296387
107.500999450684 0.71344780921936
107.551498413086 0.677365779876709
107.601997375488 0.713476538658142
107.652496337891 0.710136651992798
107.703002929688 0.686598658561707
107.75350189209 0.761851072311401
107.804000854492 0.680277109146118
107.854499816895 0.704764604568481
107.904998779297 0.6895432472229
107.955497741699 0.73291802406311
108.005996704102 0.746042013168335
108.056503295898 0.694970369338989
108.107002258301 0.674837112426758
108.157501220703 0.730534434318542
108.208000183105 0.70841646194458
108.258499145508 0.708979964256287
108.30899810791 0.685039758682251
108.359497070312 0.680701375007629
108.410003662109 0.701295375823975
108.460502624512 0.709211587905884
108.511001586914 0.731140613555908
108.561500549316 0.736063957214355
108.611999511719 0.698509693145752
108.662498474121 0.711250305175781
108.712997436523 0.688623189926147
108.763496398926 0.69251012802124
108.814002990723 0.763141393661499
108.864501953125 0.732998132705688
108.954498291016 0.682735085487366
109.004997253418 0.738840103149414
109.05549621582 0.614681482315063
109.106002807617 0.747292637825012
109.15650177002 0.708922386169434
109.207000732422 0.713967800140381
109.257499694824 0.697790265083313
109.307998657227 0.749407410621643
109.358497619629 0.752781867980957
109.408996582031 0.692034006118774
109.459503173828 0.738570332527161
109.51000213623 0.679640531539917
109.560501098633 0.677031517028809
109.611000061035 0.748840093612671
109.661499023438 0.707515001296997
109.71199798584 0.767725467681885
109.762496948242 0.698647022247314
109.813003540039 0.724951267242432
109.863502502441 0.756757020950317
109.914001464844 0.717143774032593
109.964500427246 0.660907506942749
110.014999389648 0.706185579299927
110.065498352051 0.70225191116333
110.115997314453 0.702351808547974
110.166496276855 0.695204615592957
110.217002868652 0.736605286598206
110.267501831055 0.667436599731445
110.318000793457 0.704402565956116
110.368499755859 0.702819108963013
110.418998718262 0.765941262245178
110.469497680664 0.691219568252563
110.519996643066 0.718124151229858
110.570503234863 0.686325788497925
110.621002197266 0.72720193862915
110.671501159668 0.752084970474243
110.72200012207 0.723938941955566
110.772499084473 0.714434266090393
110.822998046875 0.740878582000732
110.873497009277 0.739823579788208
110.924003601074 0.686516880989075
110.974502563477 0.638331532478333
111.025001525879 0.713574886322021
111.075500488281 0.6742342710495
111.125999450684 0.676190853118896
111.176498413086 0.725867748260498
111.226997375488 0.779881715774536
111.277496337891 0.743111133575439
111.328002929688 0.7154541015625
111.37850189209 0.66333270072937
111.429000854492 0.7464759349823
111.479499816895 0.692855358123779
111.529998779297 0.745010375976562
111.580497741699 0.683385372161865
111.630996704102 0.76253342628479
111.681503295898 0.761887311935425
111.732002258301 0.727414846420288
111.782501220703 0.730038166046143
111.833000183105 0.73600172996521
111.883499145508 0.705573916435242
111.93399810791 0.691330194473267
111.984497070312 0.713025331497192
112.035003662109 0.725007295608521
112.085502624512 0.732682943344116
112.136001586914 0.746058702468872
112.186500549316 0.718758583068848
112.236999511719 0.731328964233398
112.287498474121 0.700738430023193
112.337997436523 0.650808811187744
112.388496398926 0.728367328643799
112.439002990723 0.700555086135864
112.540000915527 0.730698466300964
112.59049987793 0.680037975311279
112.640998840332 0.751410722732544
112.691497802734 0.679417133331299
112.741996765137 0.691974759101868
112.792503356934 0.68486487865448
112.843002319336 0.643612623214722
112.893501281738 0.758307933807373
112.944000244141 0.679074764251709
112.994499206543 0.730349779129028
113.044998168945 0.700792670249939
113.095497131348 0.700927495956421
113.146003723145 0.682553172111511
113.196502685547 0.711273431777954
113.247001647949 0.671159982681274
113.297500610352 0.705574870109558
113.347999572754 0.679615497589111
113.398498535156 0.670954346656799
113.448997497559 0.67281973361969
113.499496459961 0.684193849563599
113.550003051758 0.707789182662964
113.60050201416 0.684151172637939
113.651000976562 0.698595404624939
113.701499938965 0.730212450027466
113.751998901367 0.710077524185181
113.80249786377 0.702031016349792
113.852996826172 0.685657739639282
113.903503417969 0.709757566452026
113.954002380371 0.744111776351929
114.004501342773 0.732158422470093
114.055000305176 0.679875731468201
114.105499267578 0.701915740966797
114.15599822998 0.669795036315918
114.206497192383 0.667626857757568
114.25700378418 0.725881576538086
114.307502746582 0.684679985046387
114.358001708984 0.729544997215271
114.408500671387 0.680302619934082
114.458999633789 0.679114103317261
114.509498596191 0.712860822677612
114.559997558594 0.68848705291748
114.610496520996 0.688955307006836
114.661003112793 0.686153411865234
114.711502075195 0.736406207084656
114.762001037598 0.714899659156799
114.8125 0.733017086982727
114.862998962402 0.716579675674438
114.913497924805 0.756986737251282
114.963996887207 0.738497614860535
115.014503479004 0.782096028327942
115.065002441406 0.661805987358093
115.115501403809 0.665415048599243
115.166000366211 0.673070669174194
115.216499328613 0.761920213699341
115.266998291016 0.729054093360901
115.317497253418 0.686131119728088
115.36799621582 0.672256231307983
115.418502807617 0.766712784767151
115.46900177002 0.679709792137146
115.519500732422 0.689691662788391
115.620498657227 0.674941301345825
115.670997619629 0.731645345687866

==> Images/perpxvsparams.dat <==
x  y
79332576 7.0879629383761
53165136 11.0303440437352
69683376 7.31121569679581
82469544 7.02419242577517
69262764 8.7511086326593
50797452 10.4151748672795
73612320 7.52922528262095
77832516 6.74325584589026
69578520 8.61696158520352
71154516 7.15938669528694
80327172 8.29342093111195
67515792 7.19806058421932
82423668 7.36237692616155
80128176 6.69881290394873
85139940 6.26709669872658
72627276 8.15849196216022
66344736 8.08648175603902
72933876 7.34724489987417
71187060 7.65804939565928
67675260 8.1772607394424
63239712 8.54576271889272
67616472 7.76707107890213
64566636 8.61020716836498
77756652 6.75732194687065
84604104 7.36431769640746
76199160 7.46840451579396
62847552 8.03925582028832
87277536 6.22419133085172
88635360 6.76521677588998
70388064 9.18828117168093
75257076 7.37190485980768
68872344 8.62672366402519
66301536 8.02722981496499
69882420 8.70218565437746
75328524 8.33893043736508
67098072 7.32768413105772
81930876 7.29383385664125
73061856 7.44912588731749
65953956 8.32933912873373
58756596 10.1436877543371
54987936 9.73444868775755
84591348 7.64840600713753
63585552 8.37783368329304
66459360 8.55794526907813
83362440 6.6110221219162
78770520 6.70620766197969
81354660 6.92704302434027
62588232 8.76041069120916
80548020 6.59398971929511
66791352 8.29337149861842
68365980 9.12534544387699
71415096 8.24414318096418
64495572 8.10254029737561
77119680 8.45304095319184
72875580 8.08889786017792
69605652 8.15199390659612
71111316 7.7531819439777
67469196 8.88835694887599
84174684 6.51188658590669
72497916 7.54920795963012
73106196 7.95397890467734
82263624 7.52709479186383
72960360 8.01205402443517
57632136 9.36649524808116
65389296 8.77533003794542
66488352 8.29804516039022
75693276 7.027451306437
79549860 6.93122514905225
73828560 7.55805590900386
78206700 6.93581575230566
71502336 7.61483772862539
89635260 5.86819508229011
69365076 8.15162268996883
69621120 8.84843943055749
64928952 7.94804925082238
76472640 7.23033372478293
70156716 7.46273721640504
67642236 8.83801344577637
72152556 7.6257877257892
59337252 9.01636166608438
69522612 7.9167852747195
80848440 7.0381045032187
83177460 6.41380716011151
68441352 7.04025101150276
79504920 7.2205695651771
74956320 6.90371234561174
76818240 7.21801184263868
75057456 7.00322641491166
83479284 6.6823198038338
65852820 8.78660377974116
66344616 7.7515572804187
65781036 8.40385660059253
71763516 7.37111925488097
69015276 8.8796578618526
66216876 7.74218192152838
77208660 7.41090331891676
78322260 6.8941854477856
69883020 8.19313816794395
65754192 7.73616115730636
89965908 6.35776011536416
74693040 7.60326896207052
71400960 8.0042297554136
67297356 7.89822454328787
70535676 7.28684908992682
74030760 7.38667203856443
62908320 8.5526133953154
66677700 8.228384667078
67279680 9.25254653905265
62369892 8.54928826661001
72715776 7.35816797683555
72703620 7.70658131728796
62069352 8.30035032599306
73061856 7.55249343972634
64310136 7.90250595201943
77412960 7.30232591512443
89620644 6.33096797508357
73958640 7.05190878840967
83841720 6.32631010864367
63195132 8.13542613905779
76515840 7.18983891159778
70463316 7.65218345389985
68205696 8.54591349289952
69266472 6.89412874030332
76703136 7.07614602029523
70707180 8.48864454008968
79015152 6.81086099561204
71978796 8.04290797825178
77063472 6.92988837889809
69391224 9.10643254734278
92090628 6.29438460080063
55959492 9.06978594675732
74245944 7.9342791300383
70707180 8.66331697284737
57514452 9.90870711817332
64352496 8.56463826850786
65174136 8.51415497926792
80098944 7.10374642688024
77182992 6.51636103266989
68441352 7.05186843717936
67515216 8.13680921760686
90963468 6.10630595024301
69983676 8.1566326239915
58127892 7.97730052987532
77731020 7.34032711414186
71979516 7.01487054909696
69177972 7.13665326153242
75938172 6.55699008176828
72396180 8.50161315167253
68396172 7.45804679504525
82351404 7.63441963184433
69851496 8.82008088129627
70419396 7.98292653951713
78149460 7.3703855719791
67035096 9.01969426743836
61316136 9.38032863006107
76775040 6.86964356261904
53121936 10.9517642990289
69971400 7.86619064071889
75866076 7.00471845014439
65044992 8.21168318215781
71979516 7.04929316136139
82788204 6.71197331825623
77297400 6.93989479631716
66517656 7.73922907675403
73277136 7.79319029135891
52793652 9.47185370138228
76499460 8.08003142283256
83407260 6.71104203204982
78321804 7.06037756427471
78250476 6.77628018817412
72543216 7.13945960435027
62023812 9.11199888663439
86557104 6.4719867924859
76863300 7.21292147127971
59509812 9.25423426689466
57213912 9.36524476952807
74839356 7.13507698594289
79245720 6.97498794109856
70752720 7.9244295981672
70016460 7.57162437641502
63611796 9.39979020396997
76573416 6.97905923987738
67603716 7.83358251855833
70329276 8.63175393561926
87106068 6.63173569962466
75908940 7.40217822085237
65434596 8.46805864783832
64290720 9.20153543412191
73786176 7.44122151143791
71878740 7.76930654009626
56388912 9.88318338970481
80430936 6.51906411782112
85345404 6.26498650745749
75141636 7.09157940611285
85256784 6.54068554029556
72670956 7.71324474297063
62357616 8.75329130733457
74695476 7.71474181865014
64016172 8.21396631509124
74115132 7.50938859862183
68121636 8.12411622751971
65072520 9.16084917435429
70897176 7.57798501707777
64247520 9.45611538651969
59119632 8.43117640181423
82512744 6.9007156788182
73004040 7.77215967826976
62660136 8.4486868776367
61851012 8.90472335542506
73120644 7.95532734254864
72441960 8.00240748186171
82281960 6.58666295219897
80286840 6.68250859942011
71426964 8.72062282692822
73061736 7.64077655146645
79896276 7.05559517451603
80503176 6.78248204753746
71153796 8.65529210999919
65000496 8.89751426925661
67759320 8.5270731116533
81889440 6.6982419573614
74594004 7.56453500403559
91599528 6.33189558186193
83868660 6.96464614222075
69536820 8.5785206018761
65448072 8.00178933880778
72327216 7.25698511344084
78005316 6.46825062384488
74565300 7.53706500420127
65434596 8.89713031632073
70041852 7.72066491958077
68538780 9.22497546036866
75604320 7.50825358490725
85934748 7.46499009347724
64955196 8.97363966229439
76472640 7.44173779985642
86238444 6.80127655953126
60853452 9.12091471696532
83695860 7.00243084839111
76961088 8.64705202301627
62369652 9.01317856957879
61661736 9.3365542808114
69175872 7.19215858638125
77296680 7.72118034677358
79694556 6.46512852155321
78582984 7.16088383011611
78161400 7.36322830919568
80024580 8.01854567885691
70708140 7.66450091234593
65822136 8.41005212069615
62242392 8.42268980608282
63119880 10.2320338903668
67457976 8.15474454587875
71254812 8.09541703440457
72800436 7.18396677770419
56823972 8.85018004843153
65665212 8.42817980215963
58991892 8.40110605920046
82018080 7.55967606350283
88348452 6.6852168495958
91482444 6.30390997952252
76543704 7.86870789193038
73306320 8.07126322331808
69177492 7.54372034722679
75663636 7.2600291736421
86715744 6.87179603553043
55724676 9.84550221347549
61515180 10.2319045973137
84693204 6.63754968632127
78494004 7.8118692340227
71027592 7.2781520472202
61851012 8.92205793693971
68757120 8.52902909412978
84242844 7.64130121996883
84360120 6.52016385376873
73063716 7.44857889631836
78781056 7.31833199841128
70303032 7.11697439659602
78259908 7.77134068337175
61808292 8.22600338678002
64840452 8.4971226333859
76254876 7.24166136106394
66862296 9.29508707079548
69158196 8.82297069956592
60292332 8.48098974303969
74539056 6.84577088147055
74277516 6.92930764996174
82162128 7.99053947270957
80675400 6.99468860705027
61661976 9.31873874967259
66819096 8.54409826915528
76674192 6.84733793340633
81859248 8.12172639482621
67285176 8.03975993028381
76139316 7.29950428292318
79377420 6.6535618671714
64450272 8.49692815190872
78252576 6.45496400640993
77643240 6.92515144844711
74981964 8.69269671725737
68958912 8.15466677654528
70081464 9.22040402930717
74481576 6.8078932705253
79204260 6.83347871622535
75027264 8.52352421027489
51968292 10.1177324227583
76600140 7.06166879275095
85820484 6.47356628857306
94849212 6.48666849022537
84578220 6.29790922671411
73248960 8.4324107237037
67195860 8.76306993940285
75563100 7.32135640718637
70983936 7.25275168403228
82958064 7.74950060101244
70983816 7.31191646850024
68294436 8.09372065617615
77425476 7.11143474306803
80414832 8.41281361412972
74303280 8.225179710564
79984200 6.72038554684912
74750856 7.64939806748949
64968672 8.8364858965106
59509812 9.19001414472631
74320476 7.11939107696058
56565912 9.21589418891539
53311212 9.51199337578555
74232216 7.44447951880399
81614904 7.44833205314464
83580300 6.51576058561099
74260920 7.83298675396955
71979756 7.24544348545133
70361580 8.17864313039643
69058020 8.48378262004881
59190696 10.0044406593782
79466376 6.49064432183933
70175532 7.02819358104077
71662260 8.14533595496356
68250996 8.55854720032541
66025740 8.38136788433493
67760040 8.62999660771538
81253068 7.2495049907096
65953716 8.37649950549542
69927960 7.48340514377369
75663876 6.94564360137514
79247700 6.56073371002042
69119436 7.79952692910362
69621840 8.56680711403015
78033420 7.21342277964308
81617484 6.62615508248451
63669612 9.06973837396157
66183612 8.68537972707565
90830244 6.61043265295037
81024960 6.50020401187238
70273800 8.45807884352142
80835444 7.30167306549621
66472692 8.52110627512503
85166760 6.96445850813112
75389820 7.34440415985176
81399624 6.83994084531946
88188288 6.89517667128102
68366820 8.09752497562379
70590576 8.01884009688302
70300284 8.90880267143308
77439756 7.07700732943926
70764996 8.2483564456597
69839820 8.28056655277534
78048444 7.79182289289731
67789272 7.76096249591035
71355180 9.06466897697339
68297592 7.15834298318562
79492524 7.47402266043644
73325592 6.94153304350878
71617776 7.81381205761193
66996336 7.73606340236279
72253572 7.1226431798297
73554744 7.89339779272226
54726396 10.4495762973926
76599180 8.33564267572791
73856904 7.72752291648828
65116200 8.5910427473794
70357380 9.28687775202018
71052780 8.68281857972561
80400864 7.94796776784787
72804036 7.58683232614949
81961560 7.10123939814608
65953716 8.21511595413461
66145452 7.47533785218576
69583176 7.68287324034382
80375100 6.38915168176093
72282036 7.59935078361202
72992052 6.84093731774287
84360000 6.45432920699551
79749384 7.19772251033756
92538060 5.77318072481612
83205876 6.39041080703688
64624932 7.96746597669993
71952792 6.80282450579491
82626276 6.78873004689631
82380588 7.24217330022897
78160920 7.46806264719135
70808436 8.11490162163209
69897636 7.90567565086574
87105588 7.06132197286175
84937908 7.05673326443134
66142992 7.86532610762667
74982804 8.11523246948303
68686056 7.61721824577672
67903536 8.32789949798996
73018656 7.60506743323925
67687776 7.78008169842555
78033900 7.11867141781181
66862776 7.97798145225792
81585276 7.22238771698601
81428616 6.41161928995808
81255816 6.35795338383862
72327456 6.96127863025091
85774464 7.62711507581164
60406596 9.34540908494337
55551636 9.50393236877495
88550484 6.3379808499086
70290516 7.2570171222129
61851732 8.38469167258179
77078820 7.4080785890231
92218944 6.26318836377961
79478556 6.49765436648577
54162936 10.1696490539172
60464892 8.58537911627957
70981476 7.65578388665413
72281436 7.73631609220007
72615120 7.7738331420271
57156576 9.15222815677445
81527124 7.49624978158134
77323884 7.52858804653498
69422436 7.46962254988142
78509220 7.37237679026643
72454236 7.8077709584477
76169760 7.29880296062816
76182756 6.93210765777227
79723140 6.46659071118467
69784392 7.28417844962617
76906020 7.65854238326567
56086752 8.81187089000315
70792440 7.66970334207368
52124736 10.165203248543
68295036 8.01904084264424
70723896 7.85260914632731
87670344 6.62381739319679
74910900 8.0291879128108
73351620 7.54699804103142
72441480 8.10365308836256
88449468 6.37873400886257
73958400 7.60042527263169
62141376 8.50590730006418
83075388 7.25030356319566
59843616 8.9438882402724
73740876 7.798087768549
68122116 8.07088991016442
77554620 7.0179410496232
75793836 6.96464365146964
86599704 6.84575537597793
76299720 7.41486222533243
72977556 6.94448534661147
66356892 8.56268228570123
63005616 8.84979180823469
80084736 6.79015452857224
77425140 7.133754476126
79723140 6.89183535471216
80620260 6.70087350748802
67514496 8.62588042904835
65014464 9.36740194943808
65607636 8.54279871620732
73133640 7.7596081522951
69146976 7.98734146158181
59121852 8.16837534472588
71516112 7.96922519300414
68972880 9.00315089471516
67917912 8.22799035477032
68032896 8.76609573720477
73305480 8.50214220013271
71027592 7.18426652240881
68596836 8.30797479188011
65652696 8.37950570003494
84014400 6.50446107204791
65536092 8.02227067228733
55897236 9.80387101699169
68005032 7.95901158260856
70823292 7.49466287581699
75980484 7.54512515578428
80055504 7.35513888302308
64912236 8.76691296533103
63021852 8.55035640733103
76688976 7.48822041757975
84417816 6.49911926381027
85429824 6.38119134852608
76009716 7.07101661226217
59292432 8.70420048220863
70082760 8.81715837468475
82743360 6.62751384847295
76805724 7.2548546848187
72109356 7.14988199159864
65852820 8.75856243567502
82005804 7.20514061410719
76299600 7.37510965934596
69364500 8.13427213705197
73452036 7.91181136493985
65607636 8.58120238133794
74059416 7.35071762874523
62069952 7.99101576017074
74405016 7.40780482942799
69510336 7.85756831816418
80720220 7.03969124512197
73279716 7.34509235175736
85690884 6.43164676377424
66390036 7.62746968101278
76978860 7.32035714950283
83580540 6.49079056131034
71386584 8.07914146136757
75273216 7.10959536547621
79620024 7.19482808106867
72253452 7.29242454506086
77163840 7.68712771752438
83695044 7.23398575239009
92218488 6.50801488952117
55913952 9.16954171183838
81949236 6.0745485032718
77655756 6.60606292329498
69754680 8.55576642796484
73567740 7.54460529216713
66458880 8.92099015428362
73886136 7.42310317230236
78883692 7.02784337851325
78249660 7.13332503210207
70016220 7.92351710371656
63857220 9.33644298107453
83363820 6.72566868708817
77731500 6.87316748290606
72571560 7.92727733191356
71878020 8.23013281635647
79259976 7.06820852434485
68078196 8.58397914133472
73132680 8.41053737196264
71082732 7.47337584207837
74622396 7.80314831755803
82381356 6.49869161290553
80317284 6.8826481065373
61666176 8.51880885654293
86280588 7.38042358795163
71360676 7.46385467232724
65447112 8.70149063661595
80731356 7.23676566720144
89213028 7.12110565244524
77355336 6.43358990556082
68930976 7.7796699179659
79420500 7.00245672583793
68570592 7.29778764192417
72976836 7.57319327157487
67341696 8.56473219959172
61666992 7.93166147743115
69696372 7.59846485213954
70375056 7.58344512183765
80228304 7.55783607052513
82089864 7.84430094140447
72209652 7.56323116734245
77554740 7.27341809928404
81109740 7.04754882882003
77337780 7.98452545314249
72989832 7.31356755689455
69810636 8.20168482484495
89577108 6.30289781099245
58167132 8.73443729053467
73380012 7.80431302459667
76806060 7.40601416137156
73684704 7.88820536709582
68033376 8.16861488980877
64809600 8.92724977682462
79723140 7.03830418982157
77828892 7.0964470955638
71271720 7.51087117774037
75083940 7.58381758603161
70101576 7.76951400573311
81859968 7.79410078480653
69607872 8.20709533923411
77470200 6.97581198977955
67039776 7.93371732110122
75474600 7.78348250255495
70765236 7.83530096490211
67944396 9.00157548802895
76560660 7.21863053562467
60073512 9.09796468796861
80936460 7.13308523500492
76743588 8.44348145454904
72193536 7.75768435467283
80330040 6.72033427457197
69465516 7.75943240098421
76472976 7.02254387909989
70791480 8.99454746910013
72716256 7.36962121358424
68522064 10.2187399024031
80747304 7.36240852212337
68454720 8.16887197039537
71878260 8.0424305153302
74102856 7.54436605900836
71597664 9.37742393831823
57603192 9.360789064502
64092036 8.08796449896076
81659352 6.24972468665849
69970680 8.47164100938674
71245692 7.04984528717034
78149460 6.94532483437311
74783400 7.21933534231278
67297356 8.59465254708199
86861244 6.32508170953341
69337776 7.57926790567496
84187200 6.43017177896342
78985920 7.30862499367095
90095388 6.58412727214937
67571172 7.53784133795463
72832860 7.38747779484033
81673200 6.89512159957042
75820776 7.63494568414938
70029456 7.27196678732505
78856560 7.11353747160389
80055744 7.32129967711593
68786592 7.56667248390757
83421468 7.38202590507154
72932256 7.16560518286529
80847480 7.90212914015531
74423832 6.47195361717019
62671812 8.93132450657541
84385764 7.59345919726177
72569820 8.08889978872168
78033420 7.21108249249375
65954292 7.89679352950078
51365592 9.20900841394882
81353364 7.90289973961671
62614236 9.35830987858651
73003320 8.08908300247599
69882180 9.00701545709973
72255192 6.92714624609403
65289000 8.73774485061003
90241584 6.11461434869566
64756872 7.6700891863309
77859000 7.12626884717108
75416544 7.88414035288946
90963228 6.29997042562442
64710612 8.8633988069014
75487692 7.87356835199433
71532420 7.97519916668577
73873860 7.47730037738615
75416544 7.71268571305093
72499296 7.94160520176393
86410788 6.98447412775484
66632160 8.72725162317154
84894588 7.3839806573012
67488492 7.24829779218269
89447844 6.41503520180629
80764140 6.72515157035905
71936316 7.63690641286839
89864652 6.6385807750285
87407988 7.25650413375873
77527536 7.2696317714213
73104336 7.9595315354795
78377640 7.02395797197121
75082980 8.23871413563046
73466244 8.52116519144017
82077828 7.25912222515636
59164452 8.51665622372364
78624204 7.59075852837752
65838252 8.09302985542832
78089736 6.86343645777499
82671240 6.34274635935251
63715152 8.5938411319471
72325116 7.81305387050535
75347100 7.1079649051042
65737956 8.38883676122289
70606404 8.85929381222968
78869556 6.90786144459268
75660888 8.13874941537935
73394460 7.76476591254886
65926752 7.85131930101854
88710768 6.26090185284077
69218184 9.04752539601518
68685816 7.83118666233256
86729904 6.59243742399846
73581876 7.42282000878957
92232096 7.42593186064918
68740812 8.22142126416625
62487336 8.72403331359132
71734452 7.24471972074826
74694420 7.77774300089694
70316520 8.07152878648388
63293640 9.20555757950729
67140792 7.56680057149814
73583976 7.17957994671104
83075148 7.62621499818519
74392500 7.00237575479061
75462324 7.70330777989557
70330896 8.19739377003655
75635460 7.51198867715531
70273920 8.15921169424794
64335780 9.40923215029536
60638052 8.18380820303921
68122692 7.4004047924293
82308204 7.4457096276677
71110596 8.32369323108102
69203496 8.4638259835712
71199336 7.60117551185132
66472116 8.13922677492955
81526164 8.08170180994124
58730592 8.65470607242514
78914136 6.96490518519985
70707180 8.61859707760636
81846576 6.93146724934305
68180052 7.35048980108112
70028976 7.83222110426739
70981716 7.60523243526199
70937796 8.30083518479788
74809164 8.30852744663795
69971400 7.77229680349717
75044460 7.31708193713064
80645448 7.91561133135834
74910900 7.69555200240794
80144484 6.73093993276602
84474744 6.87087943209483
81282300 6.81973372538573
71544936 8.11228046785544
81745560 6.94434461401953
59165052 8.49033057503427
77685960 7.25659928907988
74494092 7.16652607686085
81210444 7.69391740258062
78653436 6.66434576216345
69727056 7.02952249864164
76427340 7.60596138813622
81719076 6.48563316279819
59510052 9.10461982362515
70881276 7.61389734796156
80072460 6.57293172403839
73221660 7.36532383289437
75592092 6.72482769113972
63658392 8.29924020494867
69594636 8.05878968392375
76644720 7.82785459720013
63093636 8.84683625521727
66908076 8.74082650691939
57068436 9.0625469412375
73498392 6.99789625964619
66198420 8.94563270468016
74174976 7.45595777678891
68379336 8.26565276369704
73958400 7.71865692254065
81426444 7.73519657294594
77209140 7.16638853322714
70765476 7.57815485182838
80965860 7.13007910166625
65807160 9.3787051117774
78249900 7.25049630544625
70808196 8.01992609579768
62242392 8.25155666174909
73625316 7.40124292703509
68956644 8.98337744749369
74059416 7.39171144013169
78495060 7.29409036151333
76528116 7.26823233480089
84477324 6.64066480692808
81167436 6.59500460708351
66331860 8.15741637282571
72500136 7.25687265130712
75001260 7.08816234962334
69523452 7.30914863728073
82870860 7.18741202657286
70029216 7.56452237936632
72152556 7.40695535599433
75419532 6.45291055982341
90963588 6.30365147411021
85459056 6.17587650125288
79289376 7.29817826625011
74058696 8.03580073852395
74430780 8.58353095199155
65709132 7.74188104893261
78161520 7.22251255954273
66445752 7.88311596902466
71864772 7.10821402609098
63830736 8.24164926654402
74277516 6.81822013278612
74260320 8.10139868628548
81614904 7.49400176423409
77919036 6.37011305244972
70202592 7.90442420291621
73642152 6.83362534834426
65868936 8.31450599394018
90702744 6.38162419996247
75863640 7.78249346299339
75780960 7.04200696931741
80603856 6.56569644892365
67414320 8.05210994567624
72888936 7.15300476675772
77482716 6.7882881945677
75894252 7.10011444396914
68639796 8.45019372628885
80228784 6.86815983017792
80055504 7.24327154476534
61186776 8.82929837286133
68858736 7.46195082704115
78725220 6.96063718646675
82006860 6.65713842215288
65865456 8.25404767037958
70925760 7.89724351772925
69637836 8.03249460270647
84661920 6.94615283096377
69939996 8.64234044867499
72269520 7.55405656979052
80068260 7.25927799069211
64609836 8.52885421672882
75100416 6.88689455669214
71673036 8.05742947217761
64739676 8.87570404549896
65533104 9.43936567543838
71111556 7.77982572422528
72024816 6.95798739722977
77497260 7.74566403405289
69870960 8.09818140636496
84566160 6.06914156574289
71805996 7.91649649115613
75620916 6.7846444143957
60507852 8.88791829576753
71082972 7.31390496876708
68596596 8.61573516957589
62153652 8.66135290908528
77757744 7.77379792700808
63713052 8.57021465815896
73117452 7.42235458223535
72703020 7.8304902648504
56995812 9.92124058841534
81859248 8.32322291239109
85096740 6.38436196154967
75718464 8.28275825018497
73452276 7.61412063246972
74855760 7.47981266215074
62849532 7.79912527618628
63919692 8.10535154834824
74998920 7.63990764850239
58166652 9.01902334803273
67124892 7.6860409711873
73133400 7.85330751093193
73248960 8.57082562615781
67069176 8.05769650128543
58021392 9.79758535960423
79377300 6.78875837174441
66996936 7.57394624002579
68770236 7.87542324897245
78525816 6.4988163415125
68685096 8.55766574252159
79358724 7.66021512584973
77497260 7.41345338997979
95137812 6.40480513824617
76632924 6.91777750485872
71706276 7.56639827551028
65737836 8.57412029107461
56676696 10.1943253409014
70535676 7.34174043200186
71153796 8.53828033681296
82960404 7.03362395228171
69856176 7.47040440449031
69031176 7.87458961773038
82987944 7.12290555199905
76241304 7.76881568364094
73942572 7.23587542619903
83505048 8.25057895944209
79765860 7.26755047786675
74650176 6.89422489674403
75275436 6.78480132198232
59977176 8.19000551921916
88578828 6.87348047998024
64972392 7.80618696761757
77815320 7.3134132419235
69798600 7.72160744108599
75878256 7.34581475995412
74708628 8.12473607204377
76632444 7.11807741436233
65072280 9.50552543985518
83567784 6.63086534522681
59493096 9.47902641007015
90311268 6.53473282212394
78885624 7.14134246346057
73133976 7.42589645113115
89185968 6.75382119097015
55998252 9.99736137426225
64003656 8.45316792195223
87509604 6.24555095949679
85401000 6.25394891666705
65536092 7.66470009711055
76426380 8.32957942237298
65390256 8.20008739081802
64495572 7.65444972242332
78264036 7.10445695493373
62051592 8.53729715773
55437252 8.80337888935308
65145192 8.16746981093653
70637976 7.3523590728649
66863592 8.73004650298749
65156580 9.72801503274219
66298596 8.75252543119172
73279956 7.23792866634979
72813564 8.60776259092787
75458004 7.83260391976303
76098792 6.68277228488331
70707180 8.61083946425489
87727704 6.18995288362683
63990420 9.03028721070325
75994860 7.66412083101158
61271316 9.5738949383102
74392740 7.28240724785607
71053020 8.27860438982293
70590576 8.45614719664079
74610360 7.27306608184703
75920976 7.62502960348559
59536536 9.57577141479973
74405256 7.4746784452822
85935468 6.59763570952113
82440144 6.83028536054765
62832096 9.11165781525498
71532420 8.02223433186051
74637204 7.44607532692317
59682612 9.1796606018018
71444976 7.92949462391039
72526740 7.98938697452587
71904264 9.13936304610273
70808916 7.65049422495113
52747512 10.2463271777136
73629516 6.76656291938821
76126080 7.77685481392418
73625556 7.59118564796931
73176120 8.32641842733562
50145492 10.5268565474716
76081500 7.29750838879747
68455200 7.9751573352111
73132920 8.12883598441804
70955352 6.86130705161676
90702408 6.25328841302546
81442584 6.72299373875805
80906988 7.87415593907682
72134880 8.5521627656602
60898752 8.20822640364341
77441376 6.95082043740232
81356184 6.89609651606777
76845060 7.61675334185879
76978284 7.63565381870548
75575736 6.7111748364436
73452276 7.46884255781226
72921360 7.40514723801088
71818992 7.49142577232997
68193660 8.10879013525356
68220384 9.31676159264696
75692460 7.46829055785426
75723960 7.50949960286335
79231560 6.6013175539744
75634884 7.42131765311484
80111220 7.51331771497826
74219700 7.32564036056039
67515456 7.78034695593876
73368792 6.74989818453186
86672544 7.00281568093117
76082076 6.73264121573709
59017896 9.93897806268666
76037820 7.55853344904132
82843920 6.48178866593492
80908044 7.30284736628724
76573176 7.39518402861572
79710624 6.42139939561727
84516816 8.64214264346383
81686688 7.70367143759473
66530052 8.38916677671335
70419636 7.77102941382905
81385992 6.33694054818476
71128032 7.12366130578392
77815560 7.50197293715047
69566052 7.80231489590893
84880740 6.50252443073949
68768256 7.98556111091535
61923636 8.72127154850904
78768420 7.0729058726794
71502336 7.62762243910304
80734788 7.29634799339141
73970196 8.24600477350093
61767192 7.86836833490297
91062312 7.51151049599845
57299052 9.11518428405148
59682612 9.31258206438979
83694804 7.24224754736228
67514736 8.57602163536513
74882244 8.85223125212434
65979480 9.34302084642067
78250476 6.97263191526585
82826364 7.85741470166338
77757744 7.84437388059988
69132552 7.37521779947346
80202300 6.54626206638771
75185292 7.57297660387685
64535304 9.94586424268076
66661632 7.91974544163563
51795012 9.89556896935778
79159776 7.0068915287334
66866976 7.75358123082541
74740776 6.99810731903203
78569016 6.54350948137362
73207692 7.14663789852101
70796160 7.37035569901309
70071696 8.23141031848308
88103868 6.39337869272226
70331736 8.04822526327952
68033376 8.38593918273298
68294916 7.96743178411879
74708388 8.94725804975736
81762276 6.34231765704012
58238916 9.23757565443208
78220668 7.53797972065429
73222476 7.60883798834493
61245072 8.29663269720661
82658604 6.30789260261441
69594396 8.40058930631334
68639796 8.60697456279944
65881212 8.5040600233562
72180660 7.83491988557967
72223380 8.45401846028317
73408836 7.62350267946257
66100272 7.40510663105452
69478272 7.38468048053742
78871416 6.6760264854871
51648936 10.6481000721897
79794804 7.43114066865623
74737380 8.08806862896527
81080844 7.4098962560352
76256520 7.20140785744456
72109356 7.39099773444761
77715360 7.16717026043881
75173820 7.47056292257722
71746920 7.80302367071278
68205936 8.47407521395425
76282404 8.31486876873917
66677220 8.96968249258895
67688256 8.10679329649315
68870892 8.12926043184893
78551580 7.7693917485267
72180180 8.39733329270489
67949556 7.75347586146565
61245072 8.15705268844399
73306776 8.09562162735945
71124804 8.60722286596115
70139280 9.6416113514996
60579636 8.895189592347
71027016 7.47592423853559
79608036 6.44641215946901
76126080 7.75227623059869
83508756 6.27150387358383
71678976 6.98114030379168
69985536 8.00353514357579
73310160 7.35746452655758
63944880 9.4424651504423
73150356 7.08804827894351
78856800 6.88109840263852
60580116 8.42036672503255
76126920 7.1741429359128
56605392 9.59752379281081
63683580 9.04916925412435
67700772 8.3178726763023
74392500 7.06921549842676
73222140 7.35269827438632
60680412 9.0567344173404
56127612 9.66426671654519
63283392 7.86938517373842
69755520 7.66007084653762
74085660 8.20827337162601
74565876 7.21213303445154
71460396 7.82080686782505
81413928 7.94580214288417
68829792 7.09349360958455
69376296 8.56229236759345
73740540 7.49979293869614
90791244 6.08317119027645
70113036 8.30448143847054
71877780 8.33460533205315
87914928 6.85974988669152
61054836 9.29862910757842
67297236 7.67603473775705
80965860 6.72496798344107
81109740 6.80189845265268
70880820 8.01658826505512
70636116 7.80635261083543
72787920 7.38624409883708
68786112 8.13291857528212
82901736 6.47915819235417
72223860 7.91481684790437
80874924 7.7113747261665
72670956 7.79474562715723
76962456 6.97135447406104
75473880 8.18267855246829
72035232 7.35206633787916
85185000 6.18286793719509
61750236 9.23596803528246
69537876 8.21839144680401
82844040 6.53510675323352
76210860 7.75506764593251
76661916 6.62545921779589
85271520 6.23029563553039
74884416 7.14839653063929
76370664 8.35219003937037
58166412 9.02288826992222
79087656 6.46036732871038
65523336 8.2289202558482
80157240 6.94651386837782
74073384 7.77184652297062
71153796 8.47382873154844
76818240 7.14980869139205
78755544 7.38555557296157
80546040 6.73406275865876
77469720 7.37966258716758
72960840 7.84846517181649
69377256 8.37193335280383
75243504 8.15287634276264
69191220 8.2358762651645
72557184 8.22142518444634
79421076 6.70833371586283
78204360 7.55493372107276
64016052 8.97187904100353
87308340 6.15836090101434
64884372 7.78041373547892
67988556 8.04349861417472
75532536 7.15603933328799
73841556 7.3338048761826
60028932 8.85463970173049
80557596 7.76669146629881
65781156 7.90828661296295
65953956 8.48052266800579
71212572 7.22076582088888
77484744 7.57110449207755
78551580 7.8914615215134
77078820 7.41761349609844
66925032 7.43839941311038
89865228 6.73027799309856
88883808 6.28107025108565
84376188 6.71978232123661
62499852 8.62370896433059
75621036 6.71043964511649
53311212 10.0866212503053
74565876 7.0870876231651
68095632 7.03204696079059
80228904 7.30289698878886
60980952 9.50291276214883
78897180 8.01685585202261
66233592 7.12045542324294
82971300 6.94145360442198
77528256 6.52778782760181
78178356 6.57982669992368
99777012 5.95383934021211
78640920 6.74659027221656
74304240 7.80504617216049
66183852 8.7591450639717
74365776 6.918576649792
74927616 6.89692933214209
78033900 6.77062474947253
71731464 8.5952488630987
66344616 8.03095309839972
67675260 8.25826993472797
70459116 8.12342864283039
64348296 9.0973985642676
68698452 7.65913583636527
76791036 7.0470951714458
65389536 8.33335751112196
62921076 8.83852128269859
90369204 6.34485778179799
68180172 7.51286631727616
61968936 8.14359028456947
72209412 7.75925850360518
67675020 8.42462385318367
81441864 7.75734034114961
64844892 7.54646725305564
66153240 9.13684229779159
70387092 8.23006806346434
71890296 8.72336566824773
66879252 7.93685601596251
66879492 7.40988918941082
69030936 8.39474300042386
73420464 9.16015465159034
73394700 7.82241247531167
83856144 6.78892346749659
65127996 9.14301794957674
74303280 8.37051629538241
81471744 7.22778719102761
63438996 8.95916918557824
66951516 8.28123189869151
66849780 9.33209220134792
89169372 7.2280715310145
69275760 8.83231755756963
74636364 8.39908930068151
61489176 9.12351590406035
71706276 7.53884781553868
82455240 6.31982091922968
78694008 8.02065081420683
86427144 6.60194713469524
86441928 7.04531526841759
72037572 6.96051023241459
66286080 9.14783454038852
74795916 7.22503570259445
74072664 8.89301606001566
79865988 7.88132126870048
74755056 6.7610719494682
72037092 7.29595398804535
70215264 9.26776043468928
75402936 7.03695599575594
74303520 8.05889151692199
68495580 8.99426225948089
65435076 8.20583530570833
69422316 7.75811716754896
69608604 8.71140247844288
74029704 8.30228003406002
71590476 7.51792638886356
71817060 8.42477650716719
75820440 7.39075984786697
61723992 7.75021751264114
65173776 8.63106248522435
73670736 7.05407212043054
64264956 8.30037011559396
78552300 7.11956081849451
65017932 7.41646759864676
68686392 7.49993956350745
75404436 7.167600033141
80068740 6.94084625645129
81744984 7.24815522295384
71027136 7.34655037584557
58255632 8.40912981944131
86600424 6.32452678362407
78422700 7.24733788016818
85256304 6.99795382066558
72296124 8.40522519510083
72324636 7.83978377388104
64436796 8.77340960693592
57733152 9.06887778192715
73150116 7.39621377947617
54815376 9.60964531998001
68513136 7.64907162166272
82469088 7.08118038390879
78969804 7.40912956659146
86844048 7.48243282730798
71790576 7.75143530577038
82626276 6.75876320364666
70420692 7.58703130135478
71818752 7.88199211932029
72281196 8.24024640286514
73279716 7.13853027466137
73810752 7.15321282971008
69031176 8.13763762546618
68366220 8.13254822728651
69376296 8.99008593968358
77310036 7.05293277814658
64221276 8.56620868654045
79795092 6.55109202900575
81370560 6.89521201604343
84680568 6.69882088956076
66924792 7.5703120981694
66517992 8.22456004663873
64091916 8.23383635206786
87408588 6.44802845912676
83176644 6.78208183458677
57067836 9.96434179097876
72325236 7.67107674345487
84432360 6.85002560937141
61806192 8.56677239183887
73439760 7.58717963172097
71053020 8.3234292936917
65881212 8.61461983759759
76964556 6.73153533289919
71053620 8.24074150395358
78321804 7.03298841822352
68800080 8.67749993601386
83102592 7.40901298021526
82671000 6.73870914666221
85645584 6.65330726563375
85429704 6.50010482738722
93317424 5.89405033444064
66299316 8.73872402860531
78163620 6.90380781272251
66343896 8.80732148563982
77655276 7.21689075806476
78794304 8.56556333036756
50651616 10.8690633014155
74922696 8.34389833013458
75762624 8.29663467527823
78929160 7.28383285781288
64453992 7.8972416348799
97364028 5.88532176307854
73869180 8.44225155051159
61835592 8.92821187550166
86096328 6.57747242305524
65754432 7.51895171920019
60752436 9.13477305882911
67949076 7.46553294987561
73322916 7.18381691004168
70707660 7.92557461561668
78089856 7.15985526312515
80255508 7.44488775750971
71516832 7.41431775032175
74275176 7.79380904369253
54987696 9.91056415418865
72224676 7.79569347499233
68466996 8.79882967364114
85257024 6.66117744680774
74041980 8.58239114207406
64628652 7.5111039764085
66690336 7.97765239591683
83306724 6.59838056655821
85097076 6.24704689475621
73349640 7.93625996575586
77816040 6.8638349256234
59466612 9.50102564564015
78839604 7.90702155542798
85127424 6.46642034946052
73915776 7.37701069489496
69030696 8.48416087177215
72704076 7.14731267131066
80720220 7.01515905704807
69621120 8.95648459516302
61488696 9.61137985281505
75992280 8.47933993070251
76601520 7.60616267847799
58656420 10.2064730030266
69810876 8.170030881049
78898020 7.41611573048438
69292476 7.79960503068404
80675976 6.93337377471894
61315896 9.66095393008317
78540360 6.95919021344703
67688136 7.94788628570873
61170300 9.82455798633942
69146400 8.46244381208527
80011260 7.40454345318584
66521136 7.61795924504756
70388544 8.87786276337632
72024816 7.30734261736559
71110596 8.53330250372736
81672960 6.82823298639371
68121636 8.11986188411788
71298084 8.06234691575074
78250476 6.89986924506728
64667652 8.58386453361365
59291952 9.32518630621963
56070276 10.1906048991009
68278776 8.43874197511069
65604036 9.4416209660092
81962844 7.06886325184924
77858520 7.72624809121178
82469544 7.31020910871686
73003080 8.13089447059965
70054980 8.8463469227206
58020576 9.53685180161544
68079036 7.86032643260172
60898992 8.54666536515229
78321924 7.23056903357628
76054536 7.25342350575254
78262416 7.17355456559704
78249180 7.63183904224071
76227576 6.91840840108195
73714056 6.86108539575009
69249036 7.86046698744783
70564572 7.09287295875341
85329144 6.73167576513431
78928824 7.18496369131841
72223380 8.22899284748495
81445260 6.60993306399231
73580256 7.397245437366
75762960 7.48885245137993
81527460 7.11113718936499
96020052 6.09910734526853
59291712 9.65232482690366
72324396 8.20492757537106
70880460 8.1481931371145
77612436 7.02959121369689
64698576 8.26546949200647
81803040 6.81882081488104
70056276 8.56290277081461
69402780 9.65421207210653
72454836 7.7318334568807
92046144 6.20207071499748
71832480 8.64694894273784
82508544 8.13487917988432
68340792 7.30376413113586
68959872 7.50789378199118
66663492 7.61193708219473
67603836 7.43764573393237
83075388 7.430616257449
63412992 8.26782080168591
64854900 9.02452119683308
62721312 8.11060182680063
71704980 8.21707286481067
73306320 7.99378831667816
72269976 7.44607887748942
82109160 6.60721986806882
67587576 8.23332792497884
84982968 6.79747994787496
63458292 7.83563909491729
61059516 8.06970465913864
68929680 8.53081060776405
69422076 8.04953594210478
82107060 6.94682026805877
80027400 6.73633977894823
53879592 8.82526387807436
72224340 8.01437145945854
78911868 8.06264870888647
71399340 8.35639078354784
71762796 8.02599356906036
74565060 7.49616935597781
79113180 8.17557060149316
71590716 7.28786375556479
69204456 7.4549605880789
68037816 7.58679795823345
78103344 7.60251670364503
71487840 8.05125761175042
73903572 6.40464251219728
65709372 7.59053049979192
75056976 7.10695749465511
65301756 8.98136865988811
69784152 7.41835099595396
57892596 9.46158190694395
84793860 6.51456296385677
71662020 7.69727687250342
70446720 7.88375877783876
88507044 6.51526426817205
66823536 8.00245708800361
66951756 8.01414599117357
68441472 7.12222374407478
55134972 8.80460052755625
69192276 7.49008096344847
72530820 7.39429016596205
95629728 6.16077373732187
77284404 7.46031782159319
66863256 8.37115693529602
69319440 8.45218043741526
67788552 7.72439333821286
76012056 6.84780566996534
49627332 10.5619139292685
58411836 9.25238991586936
65403912 8.74186230407774
80444784 7.50160091555157
70535100 7.75915120716658
79230984 6.97481582616724
71473632 7.14888568450059
58557552 8.96690282274107
65737836 8.42972921868004
80864916 6.32662233649073
56734752 9.7586064141756
64929672 7.85909527958518
68885340 8.36288627376367
79883304 6.81836562467527
66778956 8.21042831681539
63958356 9.10645642994389
84258984 6.87291267120623
75647400 7.86769489221795
67253916 8.10072654383028
87318444 7.0258765364493
53901636 10.6989571549793
65190492 7.80049581593678
76573656 6.99262767837132
70607004 7.96224950611659
69319776 8.42858370820279
65619912 8.7754116341918
79941576 6.59802739788144
65262036 8.3714084148304
59944872 8.46824641157343
74231736 7.79006197776163
79577160 7.38503261793842
69190980 8.63821838246743
71026776 7.44137586195369
59464752 9.63270096042865
80010804 7.29927282171356
65447592 7.91155482919492
87451668 6.61048229871054
81341808 7.25573601649533
70547856 7.61920530337535
84578220 6.37307758912713
82309260 7.08312724405438
74303280 8.22588767490355
57804936 9.04273574926272
79621164 8.0247402943026
74711136 7.07356778117543
78897900 7.15551045168674
71790000 7.84162884211889
81239220 6.84269005878592
65679180 9.19482041786212
74910420 7.64431329544869
63178416 8.55504027087404
57240396 10.5397673307384
66054732 7.83242464773811
70273080 8.93354361044606
73784880 8.16627621763742
91743408 6.09575356554584
77815320 7.3906541229555
70880220 8.21987289972354
66126516 8.53321095181487
65491032 8.20475151861428
70244736 7.88664078427649
65447952 8.37863269387331
88390128 6.96452575693601
70808436 7.77087378373303
75129240 7.35294019510888
82987944 7.09448642558776
70055940 8.21803875927389
65807976 9.01465714039062
78552060 7.08467430718683
78885960 7.08452144365865
71571420 8.54080088639649
75373704 7.18570547109186
62357616 8.42494925053714
78712584 7.33302770229689
75155244 8.31516613693609
88924188 7.03697612867733
65666172 7.60526144697671
65001336 8.19028280013885
69048132 7.174086491319
65927232 7.67634769282603
67599636 8.43892908880213
76919256 6.95126458246001
73841556 7.52357461153939
66517416 8.58039428174896
70632888 9.15547563990439
67514496 8.56141256526873
69811356 7.85322325453511
85762908 6.59073385678101
78031800 6.85955608364847
73612560 7.75554838840703
60380352 8.23708985066536
77960256 6.74944759525448
76429776 6.90349754943922
62875776 8.53846762185622
84158088 6.95884925614989
78640560 7.04188272846153
67049304 9.1876305696043
76025784 7.2164967420687
67514736 8.26480738298588
80401704 7.0407033889663
96308412 6.22588402061036
71027592 7.057562764145
71155896 8.00422593870034
71026536 7.64789726139445
65952996 9.09558547029509
87324288 6.31643311822035
80848776 6.74672458434445
78578784 7.98191976894376
76761804 8.04027749053959
88348452 6.68845958752562
60952776 9.73801884561101
71255052 7.79659868432779
75390060 7.25044876764385
70808676 7.92782734396072
63266916 8.78162354422922
60663696 9.23056584306598
80880744 6.82173963116462
72497676 7.58114384353203
58672776 9.38656143457378
67815276 8.95345712062718
64840212 8.8559001244679
66761760 8.44308488654055
62372352 8.12625101610435
82078644 7.36989883344288
83350260 6.70481917454937
66559896 8.65907754775553
59510292 8.55337197487396
67949316 7.93979150657392
62921316 8.44054688983005
69494220 7.95439991136836
83479860 6.80091253114298
75155244 8.33483782889288
71199816 7.27424618776899
77888160 7.47533072315144
74176020 7.80136066303123
85543848 7.67828244099468
72096120 7.96293673782616
84777960 7.17095878677042
83496000 6.29322916922298
53227152 9.50657025874625
69465516 7.84655301803476
64367952 7.2839005855699
69249276 7.5273388613181
76817280 7.9737827229234
69927720 8.20709729595835
73625892 7.18019791333962
74522220 7.41015595915584
62168676 9.23502341427681
62959596 9.9509116043043
67207896 8.79872268626369
80720700 6.66234801506413
69971400 7.71690886285858
70362060 7.69392840882562
89850684 6.22078063508034
68959872 7.30270633575513
88853124 6.37382976626232
80558436 6.86267640564017
84865164 7.46350767367658
84662640 6.68214136902659
87407988 7.32271282314471
77613528 8.01821303773024
69421596 8.16754770236983
70331736 7.33767798576682
72033864 9.3448097401102
73857960 8.05425461724874
69074376 8.42161753519972
81745560 7.04882762769274
72787800 7.73454190447696
68321976 9.05161833671234
74030592 7.08860597527423
81628020 6.52416177095965
79389936 6.68795729068273
82742784 6.83121120674128
81066420 6.71836939911965
73209960 7.2546575025938
75399348 9.56540289030374
74796156 7.44819886777955
73870140 7.62005005064836
75793836 6.62836005805472
74203104 7.35456021720623
74405256 7.23202587750778
78754572 6.55688455930993
81514944 7.09827460965874
76299120 7.66830276254446
70782432 6.87409504449658
72804516 6.99457854211079
74925516 7.53974836741554
70273080 8.85022435953685
66299076 8.71707026885323
67932360 8.58285154976086
63887712 8.8433630022291
86211384 6.21282121763842
71385864 8.77083923034105
73874100 7.36829651347473
77731500 6.71001088736056
72109356 7.08408482953621
71200392 7.4224430641244
68974176 7.9426883154197
57341412 9.97712879396841
75839136 6.62709591926677
61288272 8.14496115769777
77616276 6.5744755077107
65705664 10.1275164337021
69422892 7.80541463272496
89085528 6.65138101710641
82178604 7.20038119487567
55751160 10.0523050045971
95020728 6.45633846484967
62715012 8.92051160791508
93939912 6.38717551546419
68484432 7.45060189784856
77324460 7.13179029993465
68365980 8.57159399556706
77105064 8.68768271290121
67785564 9.77393932605799
66588480 9.60176252678028
87540408 6.32206036532042
79492044 7.36551173050565
77642760 7.22031048137598
69638892 7.855266258805
65346096 9.17962120705686
84532800 6.58493968252072
63919236 8.03775709438971
76543464 8.2722078898626
76472520 7.12272469247851
69164976 7.25645828664033
65000736 8.84429708252111
71979036 7.78393716890942
85775760 6.59156201204988
77685480 7.6291338179168
81903936 6.32105507839043
69004452 7.50160628111658
67949556 7.52192273997678
63267492 8.02004847109192
81282300 7.24835136437534
83261424 7.2161982333557
62110932 8.13133259612848
82237020 6.52109741478128
71717496 8.30618634408903
78161400 7.08477481041961
66260316 7.54648524525709
71416056 7.12496665591566
82608264 8.50834323636668
69116292 7.74672596521425
75200904 8.04588844764072
74738100 7.72836861749219
63957396 9.26495465952494
71865744 7.63110215106896
73638564 8.4680909509801
79420740 6.92547094071946
67603836 7.62790614081591
72269160 7.63238675313177
56549436 9.83012734728556
68294916 7.49153115268134
70792776 8.52920804215882
81181524 7.27114155868577
84073428 7.00238827602539
65591976 8.76418777478917
60234036 8.93172697105207
96626952 6.05158744546432
86497836 6.3768948559298
78666564 8.28993369733808
70374576 8.26770844393037
81227160 6.69345351226429
76254300 7.25359990169183
72569820 8.06138971035619
59639412 9.47064334819796
76560900 6.99780199407181
74623116 7.08700144932759
81934740 6.53305818489502
69549096 8.69756223686448
74782920 7.61990652784104
76572696 7.59565555642741
59582436 9.06742490734044
52313892 10.0783183593518
86268552 7.04134633533364
75563100 7.00200179756541
85615872 7.78596957378356
65245320 8.95104526784105
83841720 6.14562218978097
80646744 7.45795966684512
80099760 6.95191676478348
76011336 7.22597112557485
77107164 8.36250345997283
80355564 8.23232882962502
67743012 8.49563374799414
67599036 9.09303994115681
87164460 6.3218161879788
88214892 7.49584944934184
81181044 7.27965058696961
76051788 8.09791303560223
64192692 8.09010328969614
71735172 6.89921043118467
75258720 7.5591768242669
69927960 8.26515419538161
72704076 7.27034069103376
73262280 8.89677183378549
59063436 9.27446459419489
77871516 7.36929089471895
57214152 9.07835528055607
75546624 7.53739206098893
84402672 7.40885930097689
69768492 7.39680806739137
76153860 6.97972068633149
61892352 8.8797107888956
68685816 7.88556719367105
67225332 7.77896882841181
69811356 7.6156983331602
64567236 8.32810599525043
82831044 6.70738134589801
87034524 6.47558539475427
65001336 8.19436303901167
85156008 6.71085003034377
75039780 8.16244349014387
74086140 8.14416113004394
67759560 8.78700600774831
59017896 9.73806528021405
72569220 8.18069862591135
64799112 8.37876853325017
81859248 8.10103556791837
77196504 7.13869026052914
67760376 8.24172393544995
72024576 7.21363517980028
62458872 8.33221715030873
80936700 7.00111706758534
82006284 7.00820054503358
71211612 8.37385374855017
72051300 7.64432058563742
74898960 7.55065339475243
62141376 8.40778263941476
61544412 9.62741789887854
66516936 8.5005916340141
72525780 9.00209701584587
76632444 7.46882118931287
73625436 7.37731497640875
72192696 8.87569558097201
71296872 7.96700059027255
76514880 7.87750395690905
61877736 9.32328335760446
70635876 7.68568914020642
90702288 6.69795530462853
73466004 8.36920722734531
73497936 6.99959993247744
78321924 7.23910393394832
76038540 7.15235503535045
71949804 8.63184037081338
65897520 8.20535990854638
66836652 7.77966249869805
67515336 7.95394666634475
67990992 8.39541952207436
69276120 8.48150133092654
63312336 8.17437582434524
60579876 8.59094238301962
73018992 7.80697799219546
68787072 7.51091415541294
88087728 7.05180707012585
87727584 6.33782898694295
86108844 6.49350703607599
75057456 6.99482535681197
57130092 8.4725459265959
77209140 7.18149050857465
81212856 6.21060195796738
74059992 7.11097612560269
81687744 7.09251446040277
59510292 8.84506888017076
51361632 9.68351852925923
72325356 7.52293785369804
80414676 7.43045150075737
57329376 9.56774988447804
88161804 6.07465495316838
74218980 7.93200943926799
69420792 8.26529410677447
76269036 7.15922539214318
88694628 7.01904629022078
61156092 9.1627932444183
82006044 7.04413199515296
70418256 7.72005933659517
64453512 8.34042168764885
59901192 8.74320047726257
74942352 6.84276999905049
67877532 7.82058684509208
66951036 8.25850620910593
74232216 7.18611836552484
82325640 6.41378039967851
84246228 6.84106779951164
69191700 7.82294029051427
80099760 7.00194086446338
72024576 7.33709719508527
73785120 7.63835589158499
73930392 7.25101837745538
63368172 8.16682918207821
64277352 8.16873758635223
76371504 7.20442173418841
61776720 9.92459057170885
80502840 6.75392424688932
64699392 7.65558675883154
72775044 7.7379633895258
89632824 6.29858195191985
68309652 7.31459727855052
85010028 6.94678465875316
64065552 7.25975049993042
59826180 10.069059595973
64192452 8.06628456984379
77280804 7.29441209224071
77815560 7.41846772927084
74692800 8.19719051381508
72830520 8.23531666219074
75229536 7.41744725925545
76271256 6.88051520055862
50317812 11.5605364195573
68770236 8.19766934661603
65691696 9.00640345754168
70116996 7.88157870322311
61404636 8.6818435960482
84073788 6.51313806527449
69159492 8.36464704406848
72787080 8.54318570973955
71877780 8.15709936360741
53728836 10.4116940430545
65781036 8.41387272791556
86499744 7.01264483741479
63976452 8.21133469797757
82366620 6.48272600597212
70938036 7.75477736586858
75922836 7.35870481954815
82569744 7.12175169612941
59090160 9.59906618239624
78509100 6.92972481162855
71877780 8.45358310295847
62676252 8.233753902299
64495452 8.24805360076019
87713208 6.45129457449869
66951036 8.64080139631683
69594636 8.27214280593294
73293924 8.31117436033643
75736140 7.34008035836863
74260800 7.91216222876469
82915704 7.15086479834219
71355420 8.67131413013606
68555976 7.52224734625058
89894460 6.13767186765699
65507676 8.52371523606938
82901856 6.37252604897676
77340600 7.19114267218171
83913144 7.02142302140575
74783160 7.23711247676823
81298488 7.25539782848294
75099696 7.66529037226933
77162880 8.00788700285863
63022092 8.2209959248812
59032992 9.14977803002815
81298128 7.50693797142696
83376744 7.27633113366474
73541592 6.85918975361293
63266436 9.28507781097806
67988556 8.38725486724968
74118684 7.91856917139082
74032692 6.96122386042709
83867604 7.30116301293812
72959880 8.57184536540593
78478416 7.0479361409086
75403056 6.93717847508476
71226540 7.73109797017841
68282160 8.19988015779914
61577196 9.08801385546055
70463316 7.43705703062007
54612132 9.66906051783182
66214296 8.78285263342965
74711136 7.25350910912851
85155888 6.77559844302909
82019376 6.57723406224668
75402576 7.28270155007414
67713780 9.25684699120649
76847472 6.48992400512528
69491280 9.09148348652343
51404352 10.3820351531515
72050580 8.15616591108187
72396900 7.91660785089021
61851492 8.51704609422951
80632320 7.35827148267681
71244876 7.16691992758116
78422940 7.07048305715466
74955480 8.02810640187667
78840660 7.57958052974548
71789520 8.13931604039165
68179452 7.82907525646845
88246560 6.36955949092448
84647304 7.33961224521205
79651116 6.60903011729471
54726636 9.7732216234821
77309676 7.19370287933189
61589712 9.28532796640942
53572752 9.95833787082176
72555972 7.17833304858554
67426716 8.25315231611026
64929192 8.12448038044732
76285752 6.61605287084731
80906988 7.54783838171752
62832936 8.57968444439399
65101752 8.11849717103236
60998076 9.16082296499206
63568596 9.46273018742674
84565584 6.38417930610171
73076160 8.39565171366839
81917064 7.64157085529652
70446720 7.93412590547376
72427512 7.65239873880751
67009332 7.85143910355763
73857144 7.89718891528025
85717608 7.20561131747393
61071792 8.23957845647295
69869172 7.59824383830029
65173296 9.306788903396
67572552 8.14826890201131
82353504 7.15687965299212
68206536 7.59453828529215
72905052 7.27906224100733
67948596 8.28687270404528
65969952 7.74822215003232
82625940 6.96613826221724
65696376 8.06205666676775
74304240 7.5465788053961
75100656 6.84616505920883
78451860 7.29259145732284
82280676 6.67730871389378
76791756 6.43490918394148
77540652 6.62948850556967
75013536 7.39852771531426
86197008 6.51521999756105
76472160 7.32817769100988
69899616 7.45906395871983
70489320 8.7842033642179
74898960 7.53727884741796
80891400 7.28362707349185
71794200 7.36228564970019
76517820 7.00938780953588
82090824 6.72932892532962
82492140 7.43560674960399
59771832 8.26113718714075
63683580 9.47618830516592
82641288 7.46750358330445
77470776 6.95010953292901
71917740 8.35798479061299
67949076 8.13060175386648
69089352 7.69091145282434
70650012 7.86305739464047
85518324 6.37308670589427
69420216 8.24129165116295
80113920 6.69664835560182
78076860 7.07316894226984
72977436 7.20680625188933
80489604 7.22552923940703
74795916 7.36572860894147
89531688 6.69331387739918
77352876 7.08162779355838
76587960 7.7296751218592
70547736 7.74038793403579
73886616 7.25420780879719
68194476 8.46674239962876
67776036 7.87029893990257
69566772 7.38134921142603
76599900 7.36871550758747
75604776 7.32299304076733
91381428 6.52054394699235
80255844 7.35269827438632
73280292 7.09061150961719
68627760 8.14953369701314
63166476 8.70755887328947
70173432 7.3414034863246
63351336 8.63650709773138
58757892 9.34349755422927
62934072 8.16648065435344
71532420 7.50193179923951
74329764 9.12509307174712
71731464 8.70754018891519
76138596 7.70267968430332
75184956 7.32696175899424
63049056 9.18853090996614
84808956 5.99652856845177
66298596 8.8035866818249
97044912 6.16116446192837
63307296 9.83393657325859
81790284 6.67276272991106
66215256 8.08957673598836
73987872 6.66921912233423
61995420 9.13930203447574
82263960 7.0592582417612
74218980 7.90134542903001
73495476 7.87268799208031
80763900 6.78072452048924
77714304 7.6407055053763
59076672 8.38289870186381
61182096 9.76009789994309
76454964 8.75380679849006
83234460 6.44195502525647
61704696 9.63392054012568
77541744 7.43246426285142
65046636 7.61310773576303
65663112 9.09341066810623
80111940 7.24090344676578
73221420 8.16021942584173
72614280 8.05826516829814
61851492 8.41395898737169
75184956 7.48161403860018
64956036 8.91690313170541
78884664 8.25059863037866
85602960 6.36097292429954
86036004 6.90181150819623
70881276 7.90099316113099
75057456 6.73734846551479
76731720 7.19756291752493
54828132 9.2940034505745
73625436 7.26396809807188
81282300 6.77554917263735
60189456 9.05547779556346
79173168 8.34375907746972
74046420 7.38433012048852
78437436 6.91152526048585
74030304 8.07138445759245
68251836 7.52613115375822
64571316 7.43575921083148
63223476 8.793500766833
70854792 7.12031367097376
76153524 7.93469720223438
71053020 8.01558489347103
72051876 7.73854639174602
72037572 7.23973910658191
66429492 8.47043325711196
70029216 7.49762966187824
73452276 7.67407494092585
69119676 7.48486474764746
72715536 7.50893206617111
79576704 7.31539866098817
73497936 7.11986127093066
62096892 8.28015789499088
73407336 7.78269014752825
80778636 6.54333943331181
82958064 7.71909675989258
77888160 7.48039404912048
62702736 9.05753555075298
58368636 9.40335644594496
80776656 6.77830321014495
66100272 7.37367673258724
97752492 6.01910922772774
72787080 8.37874256378726
65480376 8.14895081778545
69364020 7.99568487994062
71444520 7.97149222893622
72037452 7.11508099858203
67227552 7.28364964870306
71415576 7.64307406441275
78722520 8.06332345924168
77424180 8.18138325567794
79288920 7.06498717108795
64118400 8.71818431500298
81155376 6.55100065837284
54393312 10.5879080578405
81383076 6.66045170249888
76299600 7.13617685442995
67168896 8.23844503606038
84201744 6.81807464400151
81455340 6.68847314209012
78552300 7.38786265152774
59856372 9.07826437417143
82133064 7.98386491071959
73613040 7.32711898022409
75664236 6.90969310970021
69348672 7.5112597764705
64711332 8.33338930041871
65952996 8.84342414667968
70348452 7.25179550458228
79404360 7.42468023669346
69134652 7.07963745956929
78294960 6.78910799102972
93477708 5.89640530300727
57602712 9.43376354331175
68424636 7.63369887162727
65882172 7.78509158402413
76081740 7.46057039819791
87510060 6.21872236391008
76038540 7.38565330098659
67629960 8.70802391952177
63413352 7.47505447830772
75405156 6.76406925689883
77036220 7.17743801710265
69044172 7.2708052528671
87293724 6.48833123625303
65275032 8.26336708496438
83304384 7.08834993651066
84692844 6.63602036162347
82396464 7.4488239717344
73958976 7.44773007423962
67616232 7.46017552868023
79231560 7.31015507933679
71500116 8.32393733100308
66361572 7.31458855887627
75328524 7.94123409889413
61851732 8.38750283091117
79015560 7.37050857958544
73598352 7.14575789287324
86844288 7.24990513021333
77861676 6.62710697943554
85357320 6.77831613874464
63283392 7.81653431329691
70880940 8.04914444320556
81891540 6.30486293405467
72384960 7.63913537326486
76792092 6.59780559559291
92319624 6.17310598382651
69204216 8.12513512197736
66428196 9.07079152104496
76055016 6.75727925362144
90239004 6.66677643375673
74764824 8.51890228500121
74289552 7.2780097583842
67615992 7.7453076271818
75374160 7.72033175102683
68122236 7.70515746990755
73380852 6.70466251814036
77554620 7.34772138307943
69810636 8.08732239355634
80505276 6.64304962139481
81008244 7.46788281634317
71979276 7.51914891414237
60579636 9.45441112783862
62486736 8.89496055122177
84460368 7.43848453932318
74767332 6.7987790193692
74898384 7.34113656631144
61013976 8.64866642048269
79883184 7.01068392035612
68264352 8.18936312273569
83505048 8.14476114341687
77815920 7.27940673869895
78628284 6.63042033076
82465656 6.78176734037461
81771708 7.0576544693885
68756880 8.65784513794143
80763900 6.73582665958742
69883476 8.18990788732716
73132680 8.58445191435891
68885676 8.56637411794541
77412960 7.04236963083944
58251552 9.19547810618834
72831576 7.84323872434575
81758712 7.91907892998079
72977556 7.0470178845824
86268072 7.2906774116394
59164932 8.8570847053274
74131776 7.63989307654888
67195380 8.72773644880885
67124076 8.22189367137593
72235896 8.25652958844829
75777120 7.97444433245529
65998536 7.99185409505656
67949076 7.84077261664489
86339460 6.30034218901725
77789316 6.56719938957244
86730360 6.58874168181519
72729264 8.6218052699255
70028976 7.94288715477711
62069592 8.54183945519879
68730636 7.66696093282448
75907980 7.99994282545703
72485976 7.21904446137204
73887192 6.8470375540002
83306604 6.67658917117129
73713336 7.66439309889862
73524876 7.53807137812667
68857896 8.59376737073354
88537968 6.32973037134634
74826600 6.96816646355291
87496728 6.68386218894842
90991812 6.67403955781901
83594268 7.40659864151835
72670716 7.48751524509078
71109456 7.76084962491443
74086140 7.94826906952472
70866852 7.55251504761431
76227576 6.8150932141818
82179660 6.73685213430185
76227816 6.78879802673028
83307060 6.45205829056339
66360612 8.07167119351953
59900712 8.95889150567119
83028396 7.35347753301186
61935312 9.45952031491791
81065820 7.37756826076605
62012256 8.42704052971852
63067392 7.99676011661451
63977052 7.59362575788968
64609596 9.01688405057391
77976660 7.30646285617574
68757120 8.21007792845328
69810876 7.93488259876506
91944672 6.73828179571322
60335772 8.23543250670284
66689736 7.89388711038659
62313936 9.06919562927336
66344616 8.25328415338808
72774804 8.08086368328384
71590836 7.40521785933493
73162872 7.49822494772095
83304960 7.27005382159231
70362300 7.91449039682298
72037332 7.20111083131903
70375056 7.31975766035822
84216360 6.70246571771826
80546040 6.49474801507892
69638316 7.69083260601274
85935228 6.83130974305594
82960404 6.9649026943561
74477040 7.94999372027512
79665084 7.47779955770072
75098556 7.27020028826142
82569744 6.98072670430646
75819960 7.90907289823349
91973544 6.11894420101651
78712584 7.3825407265697
81193080 7.9192394163284
79811400 6.57714859945535
61013736 8.88085620738835
84086760 7.00227558571841
58673256 9.2771184194141
76400856 6.77308933946513
73554744 7.85210553854771
68538780 8.71181995744642
85283844 7.31157653353906
68194476 8.44284131846934
83133804 6.68985266200326
82455120 6.29792574366003
58930116 9.11395866513976
65363532 7.73049156885942
81846576 6.7749555329684
74983260 7.80531786361979
63846612 8.29308281874089
100901976 5.86166428450915
68873352 7.56885568151952
94719612 6.28656407224503
63542832 8.04416025461692
79996956 6.36456746193239
90066924 6.29145666939703
77296920 7.22657327127814
65333820 8.59913105130019
65952996 8.71743605935307
68411280 8.44155314140429
86037060 6.63506402053623
75966636 6.97183234431183
67369476 8.21224705305342
70028496 8.33129345326356
81151812 7.81544231587733
76384476 7.32043307084456
73800144 8.31940181422316
76198344 7.58616127552672
77643240 7.0631732791143
70982292 7.30925929555726
66354312 8.9370032747645
72353820 7.71953294134702
61995876 8.61463216091893
72252852 7.75959705209454
71923080 7.69459248140581
59928036 9.68970097417144
78698136 6.9444555441775
69553536 8.00961695120357
72773832 6.78031228709069
74477040 7.78927081005396
79491804 7.61532611884145
68584560 8.43848042529076
70590336 8.56237198293722
71461116 7.09237495532913
59901672 8.16836171229015
77281260 7.4261850436227
63847572 7.5387076195343
75172776 7.37826483758817
66126516 7.99365681289184
64883892 8.4457847354273
56432352 9.12682500709886
82624980 7.51013343270633
55952712 10.3979881364945
76037820 7.87397383871066
67270632 7.44837644879557
83419776 6.8875505523969
72441720 8.03594443112321
75301320 7.82749627465521
67456920 8.46621757243558
76515840 7.02471160133403
72672936 7.33943638237677
77975604 7.71442361977608
72080052 7.45058235789308
76052268 8.05061842051441
78278484 6.90880521857588
63266436 8.64897366435108
80297256 7.049020896061
78163620 6.84228955580683
74955480 7.97313257393224
60769392 8.23677367281714
71027016 7.41086091350914
75014136 6.60085799795991
77659956 6.4432790913911
82869564 7.88942038944739
65795772 7.97471241401317
74606520 7.45923290667903
79389936 6.81455053761249
78552420 7.27035629150917
62748756 7.98592857325338
69203496 8.24663391773781
83189640 6.49077508607816
69683376 7.82635423100596
71111556 7.47918495763063
73900104 8.02756474407927
70733904 9.52629147769076
63439476 9.1233723409538
73132920 7.7510379774228
59972736 9.1908183026395
79390788 7.71137656470172
76153860 7.62389892321942
66459360 8.64290092136021
82292136 7.19253412517185
73149876 7.34462654560389
83434560 6.98378808735004
67381176 9.19409701503417
76501872 6.67432677831176
72973848 9.39117270399391
73234416 7.77355513306054
68512296 8.22480516128121
73550784 8.47610391523156
72097176 7.50724761208552
77686440 6.93933060070118
74623116 7.01198862977797
86730360 6.3196235363953
68859192 7.62429882311979
74232792 7.44468541030967
91105704 6.3787507377802
80329560 7.02970937164291
82305864 7.98641029819908
78595620 7.12039770341549
88667328 6.48060037854001
78408732 6.5084268607664
76254876 7.49397317694058
71456916 7.88363848214434
68613552 7.89929985714432
59537016 9.67627874868659
71989524 8.63855202981469
73221660 7.95208654622584
87336684 6.55211203044503
71342664 8.52745126039177
75718464 8.60363855561207
73785120 7.8885758726557
85964820 6.19843346795159
77698956 7.09122858120164
83926020 6.79025004428472
80085216 6.38960563904204
79332576 6.90900288390631
60596832 7.82930671791768
61662336 8.82776601578341
83880840 7.01131409561863
70419876 7.63442327222016
70593036 7.32327326911301
74884536 6.93247044441014
91093308 6.25939140716043
62196852 9.18570970033039
77815920 6.95350811436445
81660684 6.76802066973553
65865456 8.16613019454504
67515456 7.69471723071588
72325116 7.86349608643696
67832472 7.23971494138588
69292476 8.129074369973
82885140 6.84384438893209
73351260 8.06845610081856
72197136 7.44010389633547
75461844 7.67113709829048
81039576 6.44266464171252
69550056 8.15874094337519
68513016 8.06205474462388
77352876 7.23628775289243
66879972 7.25603702573416
81137844 7.37422349755343
69727056 7.36399639381732
75055044 8.38277478717424
77757984 7.23537083240601
78650808 8.03288720697053
82251444 7.19094807883558
77150364 8.19909428394253
74821920 8.17294933713928
69638316 7.83092713967775
78088896 7.71726212299766
70446720 8.11575875818461
81745104 6.83404000842043
85514124 7.17410872701506
73005420 8.0196622304235
66678276 7.66178045709049
62415432 8.26229736805957
83581512 7.20759668402585
66083076 8.57186171491906
78307476 6.84462520175492
70694052 7.06800040616806
69638436 7.87339189670362
64131156 9.39569215377052
75635460 7.1605756713084
88967388 7.16690027724915
68147880 9.25472850952239
70054980 8.78221189425778
64656192 8.00871756056008
78321924 7.08845894198244
79030176 6.74855616081506
65057172 8.21178890500154
84317376 6.66339169370197
76026360 7.45561470038247
67874064 9.40349096300005
72875580 8.03435820721797
68251836 7.67540337601667
78929160 7.3989598948205
65263092 7.96342846763245
78017952 6.6193654299921
72716016 7.06758334567631
78207276 6.97539454831131
67603716 7.72205481089111
85748700 6.21855927356421
76370664 8.04304029226987
66070920 8.32824300106602
92032812 6.53414937652961
65737476 8.25548437577376
61720272 8.47974224504982
70130472 7.42559193624593
62197452 7.92466009993138
74303520 8.23733730266468
71777004 7.9330136973373
70140120 8.5855183075524
78667404 7.38091630082692
70619400 7.99557240786183
69439032 6.95727658911799
79319244 7.28864483159119
67325220 9.28626887682645
73970436 8.04875488231984
84560664 7.50409094999889
56677416 8.68602168512583
90643632 7.50145783523359
84246228 6.75582059541906
64015212 9.26351233573016
88449468 6.74989657523092
73669092 7.56656424256365
78712344 6.91158046321338
71979276 7.38932564214999
68294436 8.1941129707132
48974412 11.3330897787344
71271360 7.76301851555066
69076236 7.96674986273115
75748176 7.38823960153916
72556464 8.74402807937866
84954384 6.31790460763818
70938036 8.13977208574609
75618576 7.37277228598412
87034284 6.42003849780866
75661128 7.97107031759116
57475212 9.00345785208527
76876056 6.93428135588805
75301080 7.971532140625
73452756 7.4742258050255
76744044 8.0914420091132
85455828 7.57409612037732
66171576 8.19491790530014
73841556 7.41120899840858
72615120 7.51746933735883
62806092 8.16326866899948
73150116 7.12852212359904
69998652 7.37011144812746
74809164 8.58260599592102
87670008 6.53063734052348
83940108 7.28065209933457
72240336 7.69045671953538
79492284 6.94441497995899
78653556 6.91985596865695
86120784 6.88782397080646
82321320 7.00796578959265
65564196 8.40302713641189
74303760 7.68517058536386
86555460 6.51016425422509
55290576 9.8651103543755
69537876 8.44487864963619
80144244 6.95317075098443
67169376 7.89022737302372
71761656 7.73288980453874
75129576 7.44367908093372
81327120 6.81621932468403
75718464 8.65888555278232
77527776 6.78488058595716
76426380 8.21330833175498
82408980 7.44167924988453
71487600 7.81503611686344
84115176 6.43596633588054
81282060 7.13536448353582
72902784 7.9195320762764
81327360 6.88906803843588
81053544 6.87722279989946
72427992 7.12593414515747
69899616 7.28649121075291
67080396 8.51657500294791
73469352 6.88723034643725
75275556 6.61045629374205
77078820 7.408793944106
71763756 7.45098737835643
72933636 7.59752830480628
91296072 6.89351895888392
73974876 6.90880439498217
65263092 7.73721440683637
79865988 8.0095061927628
89013408 6.4850100356709
66863136 8.15924670986094
71098920 7.53113731451942
66735036 8.30422602979448
75781320 6.79487930944463
85096500 6.58800341031808
71009820 8.60095386569728
66906456 7.80070969392863
77698956 6.81234859163898
78724380 7.91017043427341
80982000 6.50437422870312
74864880 8.49326017379127
76657956 7.35085345244312
60491376 8.87391397773125
68193900 8.47998485589204
67590720 7.93012987040508
74391780 8.06333307147802
71457156 7.71022388913665
65084796 8.66409156837009
68496420 8.63231166364467
71532660 7.94490044686683
66761520 9.26533239550759
71979276 7.62746604395268
84911304 6.38476077743862
58124052 8.92652401435492
67615752 8.1298709772924
86862060 6.03648494255264
59754636 9.49372085214151
69337776 7.50059046922727
83087904 7.32098810595074
76489116 6.74576837241401
62702496 9.11275493749851
71803248 9.18675222036052
67106880 9.55612775167764
90644112 7.15306957260213
68711580 8.74412606264891
72312360 8.07912605164284
67330476 7.77190025878193
83784360 6.6802115505812
69132192 7.7343593448409
71297604 8.94730711332056
77715024 7.23704259589163
70502316 8.71888482363285
65881452 8.05690696599903
69683736 7.34776342719872
66605436 7.99716050763652
70765836 7.71359415724658
77687820 7.00122306235804
64509300 8.71296449253712
73612800 7.64128482353281
58166892 9.12036890981961
69204216 8.064813492642
86108388 6.82956561608873
71026776 7.77498049753894
53572512 10.2138781297678
74189016 7.63140963527749
72557760 7.92327718991023
79205076 6.70366831483955
70202136 7.51882085632067
77469480 7.73398501886152
75882792 6.63078709007464
69637596 8.45631453481223
70130472 7.17136997895716
97697112 5.87844744137031
69377256 7.95226666115726
81891540 6.35924502280962
70446720 8.36666750104439
92436588 6.06944688960157
73466604 8.3593419287068
80848440 7.01023347169577
84174444 6.68971549468522
88289304 6.50870928173274
64610316 8.15358002771281
72542496 8.0604037923044
82742064 7.60879989258512
79883424 6.83589610386991
75908700 7.21284494528093
79837884 7.41690436275273
72108636 7.78414131346272
78973644 7.31476208234867
69870960 7.9137601763898
72353820 8.11698367248971
65431236 8.64627276658111
66879252 8.20597616941614
67213056 8.15244871859512
63612756 8.7928760219074
75014016 7.13354527838191
64538532 7.81623800539953
75416544 7.86274807539439
68105976 8.19771820867859
57808536 9.02454271299394
84983544 6.49496944986253
68698452 8.07320126544165
73349976 7.94816294939215
67368420 8.4673520474417
69494676 8.08164015168485
83841600 6.25999360145143
66735636 7.46389204237493
65562096 9.32639141141812
56607492 9.00516026017496
79579332 6.28394990058396
75620436 7.53041194197908
68021100 8.40249223554743
69132552 7.72194250574629
64884132 7.96534251595539
62429976 8.82856373442407
82205088 7.84237110447924
85775424 6.63677588151416
72324876 7.84209251414829
62979252 8.07792996144936
74464044 7.96584578954972
85878876 6.25588982927105
78536472 6.78730910049759
83668920 6.32039125465417
78578064 8.52776843032884
71226060 8.19335890470613
68538780 8.63631148509037
74711736 7.0395603316709
92436588 6.28074829171097
72715536 7.9059753492792
66272952 7.64609595357001
82078644 7.38818235321936
73049340 7.46818906552817
71470644 9.21245395272191
77772360 7.22449827676653
58366176 9.99856752670275
73483200 7.39445764679345
77688300 6.68028003645373
81833484 6.64762528730027
76863420 7.2914448818784
73668516 7.34164591061494
84028944 6.9479755992049
79749624 7.25893617625789
72831240 7.78083483078147
72556704 8.53166895832362
78262656 6.64137810290343
72269160 7.31226687954012
89704608 6.57063709347064
64065192 7.79507271456288
57932436 9.45387241155045
75793836 7.18606782323075
67542276 9.04671436346425
70202016 7.67695716826177
65000736 8.53813376877502
83697384 6.57379682515513
76055136 6.64866507440911
70100760 8.30930003640656
66143472 7.64847530129094
59017896 9.76099383170094
71417676 7.29247757406336
76528356 7.25850525340216
76560660 7.01410961403265
65346936 8.44881982406146
94893228 6.16417357760089
70779444 8.42466201642023
70117956 7.45703154797199
70618680 8.77451620921659
89951820 6.03396469220501
73667796 8.17043215565676
74046900 6.96106702195183
74944260 6.84624748847882
75318276 6.87631039092654
75400188 8.30316686059927
74968476 7.36846516232813
74307960 7.02966914743831
71904264 8.56826148748699
69249516 7.38361184633413
71789520 8.52718696112202
63094692 8.21856975570453
70835400 8.06210472051334
70462836 7.80665226648568
70374096 8.58819203667747
64655136 8.59854676625836
60000276 9.5307373410237
76011936 6.81308032874277
72150144 8.69335787002678
84304044 6.61292091600453
63413232 7.98412759827944
74348820 7.58037208649004
85774464 7.44820952252112
75661944 8.36823354123602
64264716 8.07881593718048
74361576 7.49178478604495
64509420 8.17692931230831
82325640 6.38948681489251
57169332 8.98829637588659
73207932 7.13805289133668
68712540 8.34983663396661
77411052 6.75518842008857
85921500 6.20150292445652
67050360 8.88436113148474
70330896 8.27795109670645
62748276 8.61343893442768
65262036 8.48112117571716
72051060 8.40675435707418
65915292 7.31911721237509
72326976 7.24428100598372
67341696 8.67756407144422
87106308 6.48048140727594
82236900 6.73309951215246
79476144 7.1706912253077
77584704 7.80823635173182
68033736 8.07458531611176
56823732 9.11914259378809
67384896 8.45894197658291
75546624 7.6974090061522
78232704 8.21502585736011
72485400 7.68841441855444
82251444 7.3324481537897
72005280 8.90627968815603
69811116 7.78184035755544
73018656 7.07465816804988
71732184 8.19564475882662
70113756 7.31067883257316
87333864 7.53658702365455
68916672 7.66736491951841
77758560 7.24811029262649
71460636 7.66204716151059
63367692 8.46987387168437
71935596 8.09217319003813
68656992 7.40107352796678
59320296 9.33957768910436
75027264 8.37285157440374
65953476 8.2569607034048
68496420 8.63090403564344
75014592 6.98021577217823
72223380 8.56329884166596
71662020 7.84500604870372
75402576 7.41077610342184
78437316 6.77569375398409
66025260 9.31112566635016
92769672 6.42941755157035
88130592 6.93412016476454
62340420 9.72267969612274
80587872 8.02797433353223
76875336 7.50268304881882
91380972 6.50369502968345
68929920 8.26239586290657
64394076 8.05898758696783
69146400 8.1576478167838
76311396 7.85929764765817
71717736 8.01836788619316
85674744 7.41953079445371
64693896 9.39752922155085
77007276 6.96214172679522
68007252 7.49183479927103
82423188 7.86207886267
79639176 6.55638198305517
74464860 7.21387596486975
73394700 7.91614732248535
66575352 8.03167881326092
74493636 7.29819305644608
62748756 8.18020323155384
83740344 6.75605979055574
60406836 8.8294583595375
73912380 8.52419688393889
72872676 8.12666564081489
69376296 8.37921002643483
84810168 6.54311712943732
75301320 7.68679233084659
86397912 7.11445930705482
67123596 8.71993673161285
86197344 6.44837513631207
75172776 7.64571313917354
77412384 7.39687331852854
72051876 7.84180458554881
91872528 6.45592671227598
64801692 7.66754589783696
68946636 7.53829783077771
69249636 7.26699862779962
66559896 8.66914569620006
67558656 7.89826220504712
74750856 7.65273992305754
90356088 6.7844438367858
69957192 7.38060131273206
70954992 7.23920058705849
67022820 9.0405110761549
74637660 7.92353599487598
74611176 7.01847147645547
62588232 7.85606974886454
69621840 8.5009159120358
81860544 7.44805147875163
69292716 7.28391968838445
65000976 8.19928976791378
87579168 7.26709911856868
74347776 7.55487067805609
72888816 7.41866228888096
90183888 6.21528280537315
74565060 7.35347577980641
58685532 8.89772640505641
79274184 7.63545174790687
72396900 8.21008380076073
78422940 7.09720173416082
67615512 8.32383413341462
66458880 9.38844596132413
60087960 9.82302854617727
70247436 7.13503105544797
68149176 8.14705674819664
87380460 6.36798335702852
71545536 7.29717608280182
80355564 8.11440053858492
70708476 7.73661121486749
81845280 7.49292445599711
71559960 8.12256875966026
62631432 8.67876411206245
85762428 7.06278091993772
63439476 8.72378580047896
87279444 6.8397851086551
76543704 7.68228161119455
80329320 7.33963674385186
68731692 7.33272000266476
67253916 7.66508386216797
57732312 9.73081487838293
60941952 8.71107640179418
72485400 7.83527294373237
69798600 7.80248789799221
69377592 7.84898164550557
90167820 6.00452439745006
76586664 8.12944068335235
98228028 6.1240844989715
95814708 6.29847533219616
80965284 7.19903284963187
68121636 8.24588288235586
84969000 6.25778061701199
70618680 8.96047866912013
65709132 7.61377027840081
75142728 7.88498063498095
67224612 8.58702704009642
61443396 9.74031994653899
73900344 7.75813196499725
77916576 7.20469227197676
82786560 6.7256975505888
73178220 8.09894602219359
82889220 6.30940196567427
63311976 8.12028779899309
66344136 8.83322309308555
78033420 7.06548156688912
82671576 6.23475274104921
69364260 8.2673319580204
51477192 9.81785644683174
65448072 7.83019716164118
71979036 7.86116230238717
78871656 6.48314333203147
69477552 8.05883963957342
68179452 7.87404142186025
93478044 5.88152250382249
73639404 8.05908942246682
69057180 9.13549397204667
77424900 7.28039346336199
77943300 7.67120476942842
76919016 6.9929886305019
64436796 8.76019138626393
70362060 7.81227154325054
79204740 6.64572841188662
71532420 7.99506344382739
77624760 7.64099333720928
63585312 8.21968672364233
62849532 8.21163815247104
54263712 9.91043656042833
66706692 7.45823350175881
75880044 8.1041071355241
71532660 7.91620205601587
82179660 7.11607938089642
81080844 7.16716000772684
82224960 6.3825356422104
63612516 9.21352147477655
59843376 9.19434691139451
75719760 7.89411860585079
77686776 6.86765959309067
63892152 7.66791700815339
93099660 6.19755939805011
67284360 7.97269917072197
84028608 7.33241668640356
65408832 7.16718393074424
67169376 7.83128001790883
69132672 7.4455143587222
78680040 6.8257922702875
65216976 8.31872546823105
61750236 8.95117331448656
82959360 6.85107582034825
73440000 7.38603454068893
77873376 6.84412831056121
64277472 8.42317578653062
72499536 7.47337940566252
66388056 8.39587390301653
65216736 8.65296057592145
72051060 7.64501865341273
68163792 8.31292424291676
64610892 8.28192494192915
72051060 7.80967738523799
68697612 8.63983319059696
65013852 8.01755544300722
74245944 8.11814296385708
83784360 6.34592737344937
68596596 8.35475126601851
68034192 8.1792788356956
77369184 7.29484079874799
64188972 8.25034487889658
77596980 8.23438407506284
74795916 7.10087539798295
78333720 7.44570430208308
77655636 7.09501840887609
70244736 7.84307977818059
74536188 7.77669165072847
68611044 8.93257667783901
74622396 7.78944538005673
75217740 7.00129400463778
76383180 8.23971007691959
78421980 7.90161105317931
63585312 8.81012940462242
78032040 6.89154370325074
77744256 6.80826497703942
68525052 8.04346025987595
71864292 7.29857152165688
68902392 7.51242031999371
62008392 9.05345720250585
69018420 7.95134716978284
64811220 9.22545714275735
60840936 8.72902875513332
77226192 6.48684402514969
59799936 9.23313666344383
61546752 8.86904707343023
63657936 8.27430070973576
79332576 6.73086370609374
69940836 8.16707257618122
79648944 7.69966480396481
66690456 8.27692487930584
61342380 9.8140791879917
70227780 8.80440530594827
74476560 8.35666971283733
77424180 8.0388533216951
74769432 6.54564091715967
72771972 7.60353000407545
77079060 7.49549917617017
81167436 6.63397891041661
68367276 8.11287039541089
83524704 6.51918068881364
79375440 7.30822684052762
77225736 6.49774964061784
70029216 7.87051097883927
70866732 7.68790484452814
68513136 7.71434085343377
84258984 6.98540588518774
84027036 6.40410656261868
70893336 8.24472304064214
61666992 7.81226968066009
82800600 6.84632175728488
84273528 6.87672272248703
67152660 7.94552556137689
58756596 10.3077618208382
85441620 6.94521803000047
86989224 6.51863360035426
83623020 6.93627547594038
65763960 8.86807443579046
73323492 7.30256879008189
60894312 9.6367966952398
79912536 6.45532182995541
67687296 8.46156216514154
67413480 9.02444373907875
88783128 6.54560658399676
71487840 7.62097847233234
75837156 7.14890017214619
68049852 7.79029785786223
69276120 8.74831326718909
72269400 7.7779247301466
72915876 8.19488078279125
73003800 8.23697005514574
75793836 6.90174815596341
59320296 10.3638454948595
79996956 6.61354529618967
66939576 7.79220001823805
74347200 8.02212148632127
85198728 7.15197477374487
69436284 8.31794208633036
75390300 6.92706944896275
63367932 8.11240812067302
80490084 6.79200923062644
70374096 8.31534258042657
77741844 7.61988291042291
63138696 8.74083275884793
80082468 7.55781624933722
65680476 8.58155224046116
61705416 8.348327777123
73541136 7.03362059838925
73191456 7.54036857047434
75806964 8.6064943935348
83580540 6.48557440383752
74911020 7.7503228377201
86701776 6.20057150569475
67297356 7.81117641669493
78149460 6.75092338720251
69421596 8.36957438430581
86077704 6.86987368449064
72468444 8.38435783515996
63875676 8.44491489120138
69667476 8.43137138853141
83939868 7.38675833394124
75635460 7.45909774800554
72960720 7.50911646613339
80850300 6.83979000085239
68078196 8.67390704032876
69318720 8.67306953242441
70681416 7.30703251123445
70143960 7.89433881515347
61762992 9.19397864544465
75575376 7.208685388454
67531452 7.50753041644689
73234992 7.72643967002045
75402816 7.19510683583034
65318232 8.26271499427599
73440000 7.3731590134227
77741844 8.25120058371314
77323884 7.59012875180786
60709236 9.11869472514445
79765380 7.63632560601561
57848016 8.96745441177289
72932256 7.58337460883126
84275700 6.29442136801472
72224220 7.86772115352669
73279476 7.30224408810496
73985460 7.93119061859847
70981716 7.61155960749204
72136176 7.94320341429534
60361296 9.43803571173029
79968060 7.35914870927833
70664220 7.99940497506778
73815072 6.85509930735378
74058936 7.44918804792718
56044152 9.12929292997886
63586272 8.11843329646516
79334220 6.89097686670361
81315084 6.64027533691417
81526884 7.62394981840546
68946876 7.57081929291724
68946876 7.77530119421856
81327720 6.59603616353815
49888152 10.1564119047598
63484776 8.17144906596973
70362060 7.90498205283002
70259832 7.24464199375503
73221660 7.40655272902183
78308292 6.73670998792336
67341696 8.3536059859667
83549544 7.57593645945657
81846576 6.82264154592231
76371144 7.74242004371186
71461236 6.86058976315272
59742120 9.39942715527204
57631776 9.55288847517142
69305232 7.79403388778998
73540776 7.17400524609244
68901336 8.24688755508382
73958400 7.29889432013706
70117836 7.3917854579985
74666892 7.18263434976798
76702536 7.29848364637579
67886580 9.56581112100275
68205696 9.01042408892737
73595364 8.85839827611224
78885144 7.7327146583853
77643120 6.99401323585138
76439736 8.06452892305938
68467836 7.91043258310897
78595740 7.03796355138062
74821920 8.38098822090812
75878136 7.51446603533906
69811116 8.17727438672999
75806964 8.41285774120894
78622560 7.61225468358445
64827696 8.85804768993275
82523964 7.65611061894584
78911148 8.60558542850102
77196504 7.18710443969965
81732228 7.1793736843714
85139940 6.45323134374683
65333580 9.05432280735691
76529976 7.28358279155001
75519900 7.02400486210595
71098920 7.72338050323469
78348936 7.21692345031477
90891684 5.95946465893406
57778452 8.65494543509112
67313592 7.88206728821319
86211504 6.29998544594229
73248552 7.79125631031831
71780352 6.59354560762265
68441352 7.23189914629216
76501392 6.84499972979592
84246588 6.61391585270741
90227544 6.29253376169976
66517176 8.3167582288809
84532560 6.714795968604
58819452 8.06534228035457
96467244 5.78120677695063
66516936 8.19330420831703
62529696 9.11085623915538
85096740 6.26326302724815
63439956 8.12865962236844
69755976 7.68699026219825
84157248 7.7062046610984
68614152 7.47481032200939
76733460 6.94406646857972
67603716 7.48319639729511
62357376 8.52012304227156
68698452 7.94167525884336
77841564 8.38570725975039
68033736 8.33489347012398
82524444 7.16469294817848
82524204 7.39036867324886
82455120 6.42980768457234
77688300 6.61228477106956
61283112 9.26072771800433
53963412 10.2427318381099
65390016 8.82849216833102
80418300 6.44961671636788
71544936 7.67545644500437
70055460 8.4495490522635
71444976 7.27942930082946
64263996 8.70915965019355
69014940 8.3350444981951
62268396 9.6290729922979
72843756 8.03855241924489
90874728 6.84378564799661
71717976 7.76968072320585
68959872 7.67366877114139
61488696 9.14200654799996
70665276 8.04501950951684
59248752 9.52267861235602
62024652 8.53287730426886
60854052 8.83096995568067
74330484 8.61927930938516
71518452 7.23494044602213
86197008 6.42184109880345
73063236 7.69057956821674
77631060 6.85237043098233
71069496 8.02622128426262
59800176 9.16830441228993
81429192 6.3111847877114
86933268 6.46498748437344
70564092 7.2833952474869
66879732 7.50118956699289
81731748 7.8141436711668
66260316 7.66261165559261
87063444 6.5607321458198
79723140 7.02230110908094
88941144 6.34847499828843
71329176 7.74351291541317
83841840 6.22873762664215
74839356 7.28357671365743
65520192 8.44956718304826
72442200 7.79440740347923
70074636 6.98732724658237
66516696 8.59541690463705
63573276 7.92112584669002
92825268 6.42110851583093
63611796 8.98303476537603
64955196 9.23417135653717
82815216 6.12345158026966
71572020 8.52931785303546
71360220 7.35017173042297
75327804 8.55647836651648
65262036 8.37547904285995
66212196 9.0038871806468
74898384 7.55977699674126
69771636 7.43695950896812
78814176 6.88847841269905
60445596 9.85473162475802
87931644 6.25560570109411
63700776 8.25570088730688
76906260 6.92619501264117
66012264 9.68149860057414
74076132 6.63951308671498
62225196 9.64709080363269
59555112 8.71697051047169
79332120 6.72350107151284
83160408 6.94686664324206
67268004 8.59902649211293
72787800 7.97015815318228
67988436 8.35210242186955
64583352 8.16091596172291
70680936 7.53003132889372
78233760 7.47252419419953
81889200 6.70751327825275
70054980 8.97906488953751
59670336 8.97033049329805
76805004 7.61484680622475
84431064 7.55915699956272
73971036 7.1856112453968
68122356 7.71416244900478
81214644 6.8067920670859
74232216 7.67920697247171
71125860 8.2521134333416
92825388 6.2222446760661
86310540 6.23142539851614
61708092 8.46606214908781
61417632 8.71384532608624
83234700 6.58332987307892
63235752 9.13862221818629
78333480 8.23029568194339
72543216 7.52659770428745
70388064 9.20946291409522
71084832 7.19362741478129
67630440 8.198517633381
73958976 7.57636093868931
80152080 8.05335981464054
77685480 7.89563949280894
81718620 6.23071008100139
76817280 7.94314470648688
67153020 8.20501169271074
58684812 9.32197863949456
67776636 7.46579994291351
72326736 7.63974553708492
68972880 8.45499608041313
73465764 8.58576189770995
61244832 8.32610080573773
75693276 7.03345290580541
70202136 7.59825470768306
89632704 6.41969946635571
76139436 7.28278402628055
76325604 7.96985982206205
76733940 6.93269771222637
62921892 8.51883322908544
80055984 6.82856021773335
65881452 8.00619178692862
61604160 9.35714080546428
71271120 7.86960844561387
76215060 7.00515685330567
76472976 7.11167296455039
73843656 7.12125760751475
76313088 8.47547343015831
69837360 8.42005957213863
73668036 7.68510645557064
77165820 7.09325599706057
87452244 6.47609798979762
68350872 7.82831185551758
58065636 9.26034354623239
72729984 7.81198470955148
67342536 7.52038418920647
64264716 8.17938804157876
73829040 7.43254223291341
54309732 9.38575805185623
61821780 9.75959761020088
79306092 6.53604557040812
67540980 9.44900507069256
66908892 8.09958711938161
70809156 7.47384803178199
76083120 7.54504420580768
66070920 8.56152279076851
86440140 6.3351134453807
67860936 8.09786669910473
73133400 8.14214199228468
76644960 7.19102008633229
63595080 9.91862242718635
76098456 6.85207391496341
68973840 8.18393112779357
70113516 8.15376665048515
67124556 7.86647383816191
75491892 6.92914987853007
59812212 9.15676796971631
61516140 9.41181234012285
81529104 7.01964876565139
83087904 7.38064882404189
70244736 8.25259940956924
81644544 7.29677855336266
83580540 6.33299696114761
54743352 9.28681575562957
63830136 8.95835966587842
76228392 6.8025674363714
80475876 6.56213851272559
68885100 9.24687450032795
64711572 8.112179894323
73841556 7.74468349299937
75287952 6.83556689126103
72240576 7.33729661802822
87552804 6.41846823634888
83075388 7.27667550210068
83680836 6.67513122059948
74767092 7.19607956010999
70318860 7.92767802420182
92480244 6.23152122610247
87842688 6.5555660625984
74130480 7.97613472789773
60680652 9.15192703727804
75390420 6.91816263335936
64238352 7.38290508347874
74462112 7.76582861106125
75071184 7.74133101760513
71545992 7.2499518001897
77235504 7.8702858049351
64974252 7.95637628560256
79332576 6.93146477045763
65941776 8.32649386424566
73625556 7.3134132419235
65910636 8.32166331149739
63669612 8.82146047265453
68050452 7.11798407546964
58685652 8.7566936924729
70547736 7.57331063583291
70028976 7.91745348099594
62153412 9.13452695948797
66260076 8.06348494633299
73769052 7.65095571592006
87379404 6.90472633961584
79375200 7.06838125865937
69741552 6.96817227824655
70665276 7.96734440374476
63355176 8.50159490920936
78666564 8.10677783402678
75057216 6.98798697754472
75634164 8.2033686263734
80387736 6.35290304863878
72469260 8.04204703150204
72788376 7.5948479177175
75129240 7.15107450399706
76282404 8.29901463700559
56607852 8.27117055243435
82785984 6.95662556256024
75001260 6.93122019145547
81282060 6.96483876300467
75217260 6.85879073780018
73062192 7.29780852109196
76415160 7.65848760529778
57414156 9.54218299081746
87828600 6.05946237679328
64086996 9.61105904375528
67731792 7.91808587503336
76267056 7.04155534751533
75128520 7.7130406187971
65546676 9.04217090637792
72670956 7.75145563474515
81469956 6.6978515058287
78422940 7.11474003688403
82843800 6.50346011776426
60810492 8.76604348735824
79173936 6.99206503033882
62429976 9.0665321103183
70055940 8.16360343514918
65607876 8.47308730720459
71545416 7.58036124268854
86946024 6.38887292532092
79665660 7.20901366467321
92954148 7.25926414473137
77266836 6.85777613207212
70144200 8.09662922658626
63638520 9.77823266056838
58499736 9.27808283064153
70765836 7.37159025628522
73062996 7.70120331040555
75491316 6.93497328034804
72255192 6.98869175896979
74737380 8.00061995803788
69611832 7.33383022969882
58238196 9.408480662827
75575856 7.28665190675138
67949316 7.37735806931399
83004660 6.36013355590533
75938172 6.76549501606806
67022820 8.72788002895194
65115480 8.78257623040667
82872960 6.57901335180226
81572760 6.81188327696117
78468576 6.74349700782414
68872344 8.81728030164131
68958912 8.04109415336546
64942920 9.23387634711581
86655900 6.44152652849608
72569460 8.24020514578381
68321640 9.08636943997665
74059992 7.4842116378641
72888096 8.26881237579192
71821452 7.11193154138304
64828416 7.81165505006125
74911140 7.92291072142651
69291996 8.25070288712548
63222996 8.61731495677182
58818612 8.97927040637515
60508092 8.41378847534702
71763636 7.40166114758667
93417672 6.6142438519676
60998076 9.27431423349616
66432636 7.98042602392542
60335292 8.61991432664084
78322260 7.27600933305657
80271504 7.37290939611862
81181044 7.31237061140251
82930320 6.77907492913033
88347120 6.33583470661212
64020132 7.71722716424211
59940552 8.92565147484124
47374392 10.5101846252126
82582620 7.00088755684462
71401776 7.54717617824413
76863420 7.0719379957244
83740104 6.96312279914014
67527852 7.93349601335147
92404416 7.93572261283025
65013012 8.76967663854885
71689104 8.2788294030137
66273072 7.64830936107724
65000736 8.36121757320292
71688912 8.13455528877439
61835592 9.47875747674028
66471876 8.58004446983426
67356144 8.65762840058507
87408708 6.69551885255706
59989692 8.4673520474417
74405136 7.25191393949984
73176600 7.90887867661626
68845620 8.18314678248683
76573656 7.03743249034581
90066924 6.03680013780696
85314720 6.41465667073921
75620436 7.07622278306451
83580876 6.42300636113185
64783236 8.02872466374224
81399960 6.87779342444686
55479612 9.31585979293518
63802032 8.11847587945412
82625820 6.754578044507
77919036 6.50995627023655
67759320 8.64971810582757
88751988 6.73357389383651
79446504 7.77014755116157
90428472 6.74200515769137
67802520 8.55613156956415
77036220 7.06619079469655
66344616 7.77587959392489
63658392 7.84707497855663
73178700 7.40437750925684
80258136 6.49255188376239
58642452 9.56856200098499
62764752 7.89357657835215
71444976 7.88284720777916
81124236 6.4222437871069
63178536 9.06285376292946
56868792 8.69163980631147
68884620 8.96736247791137
83926020 6.86144691933552
78539904 7.04973603510064
72123660 8.02874571993824
69595356 7.62376078085569
70331856 7.3562753047482
90311844 6.37904730314808
80964804 7.68816329332051
71026536 7.59826557708138
60099996 9.46173079203169
75563220 6.8537363674101
73061376 7.85438607265396
71398380 9.08795968683823
68513016 7.80961594039759
81021120 7.04439483428534
62659536 9.11405427487255
66269604 9.56085651496521
61589952 8.66732909429364
73958640 7.40217116158848
94053924 5.97236212621789
76054776 6.76758661937109
75705336 7.3428100087783
69333936 7.81175189773386
63586152 7.65524179735561
68467236 8.32678569241245
61329252 8.80852897012308
76183092 6.93863327859837
68597076 8.27915311692821
68685816 7.87690297397893
73541592 6.93799226731316
75285012 7.79778286423312
74320476 7.4223563518628
63886572 8.86951651497711
61371612 9.58422011142043
74681052 6.75354182072396
80037744 7.19697777415273
57067596 10.3529741522344
60318336 9.64415179303072
65085636 8.43398303699843
71111076 8.1207911817395
87553260 6.22102461798714
64567692 8.27795109670645
68628576 7.78719298464086
85977144 7.02480706682295
70591056 7.09064024874529
72831240 7.56897117397294
71962560 8.81522668806787
90701928 6.60467155015367
79607436 6.92690594822887
71069736 7.90152627854448
81269544 7.05708743037348
81457320 6.61955402515291
71300952 7.05222404034479
76759464 8.16455720467858
77107884 7.63014702766727
83389260 7.39973788155124
74636844 8.13459989576631
51130296 10.7089789558509
71372856 7.34695236850978
76282812 7.49549738910412
64540752 7.6215399407175
85792140 6.17533613805606
85922076 6.20638037171138
81399960 6.91173371488737
76863060 7.47846458895776
70201296 8.35564568953024
69249036 7.93122843755259
75966636 7.18825860103216
83753340 6.74735596759811
80157240 6.61852115769867
76818000 7.32371414849632
70130352 7.31224770238219
97491072 6.01006434233148
66606036 7.86060941892238
82742784 6.89303248732315
65492652 8.11712494621822
71245236 7.06479936028571
64855476 8.80516942380878
68830272 7.09061320015092
72934236 6.90797014497359
66171336 8.44475583215522
76401192 7.0560325561661
72224340 7.67642273073308
71864772 6.97185977090273
75793476 7.22211737567321
80937276 6.60518570201184
86036244 6.56413985906427
70811136 7.00401956698579
85934748 7.67576754645031
83856144 6.90134913253884
62933352 8.50289630311607
76355436 6.97296357294963
93434388 6.03636908724632
61603920 9.31185383689692
75819480 8.44897895965391
73380492 7.11846266237924
76818120 7.35739436064263
64336020 8.96836311109949
73150356 6.9887884012076
67168896 8.29460146658991
65754672 7.32916316323952
78640800 7.1145644734274
80502840 6.83450439239841
62529936 9.0609179352713
80692116 6.57562300108314
80746944 7.24440622697681
81053304 7.26128420334096
59382312 8.66657693829923
68929680 8.78362744584491
75762960 7.82203575267289
72728772 7.38306086474619
71039052 7.95728307838245
67097832 7.20383345691997
62848812 8.61714443263608
80720940 6.69283275786077
70202136 7.62027169877559
74666556 7.28780728501464
78350676 6.87131027781947
78756024 7.35027950488936
66344136 8.28254102905357
83755320 6.29418951305369
76820220 6.98261348290023
87118824 6.58896710672609
93533112 6.86186981159295
73495236 7.58833200418771
69321420 8.10415930427413
64322532 7.91673808714272
82364640 6.64983978564555
91437948 7.19992284932197
68122116 8.08191376378543
72236856 7.96178062791392
84937908 6.94520229926265
69955260 8.95423417441576
75083940 7.72828201640417
68379336 7.96449366990509
67080396 8.78121318818458
70561104 8.72508168227744
89531568 6.83151740688544
70129992 7.09391727301298
69504756 8.93225510009951
70548192 7.20664130307241
81589020 6.36957012128262
74580036 7.2472808596925
73668276 7.61365228713614
72269520 7.59928374633031
70202592 7.574592733097
82179660 6.89565425187384
86991660 6.27110465639829
71821452 7.00028335363636
75980004 7.95024960693104
75027744 7.84838845217498
71527980 8.98239227163824
71878020 8.01337409694385
74623356 7.14136374635132
78334320 7.34286252883599
75664116 6.97550181674196
84259560 6.67003567107842
68846100 7.69409533880506
82959360 6.91837128794673
63484536 8.63154402517978
79766340 6.64033074792074
86036244 6.77878077666331
79202160 7.22606501909924
71705220 7.7078032799468
76687680 8.08133379419895
68858736 7.51754282219666
64855476 8.84321963069248
76182636 7.09168338887875
79420740 6.77104607993467
65620872 8.03866932905002
87553260 6.47567571352645
70201296 8.54952675210808
61896552 8.32073086534483
84533040 6.66607074049512
74693040 7.8863267768056
78338640 6.60063452680256
74346480 8.78498457930134
50452092 10.0756082995738
74939004 8.36894184674502
71991792 7.39085676369778
84693324 6.57755083310406
48890832 10.3012685307218
59972496 9.51751035211459
82526904 6.62790889085469
77034000 7.62572409152311
55480452 8.68732645575144
97189128 6.27982967510987
71746920 8.02685088344528
83969100 6.43649114052685
64436796 8.74433037172265
68194476 8.35025072152074
89487888 7.11077522486506
77916336 7.40195585727384
77209140 6.85414652826227
70374816 7.41756751532233
83016840 6.67578216573492
77597220 7.84923989509507
72497916 7.65942618863369
66172056 7.79077335442008
76459404 7.55052378030906
68352492 7.65984256203846
62921892 8.80504976361085
83868324 7.02351169403514
73815072 6.82652952034914
78566508 7.6050184772838
72543456 7.26097778297047
66516696 8.69988297244704
69551196 8.2957505242752
63784596 8.93160133204619
71763516 7.35849253392464
83913384 6.80504203144299
77470440 6.99525980519525
68942196 8.59521402562994
71634492 7.30048241809337
67296636 8.73699491613793
57648252 8.65501146733639
58845336 10.0284315453462
77744136 6.83098156563983
79146204 7.36624141574392
83234460 6.55143565646935
80574960 7.73522608043544
78986160 7.07709591272033
81483924 7.14268000356436
67515456 7.40706308007973
67848060 8.37434090440417
72471552 6.84419521334943
72588036 7.36036559569706
78756360 7.25663389132421
73368336 7.05949892320375
69292716 7.33539269997257
79910244 7.4421334678018
68295156 7.96651243862127
76733700 7.02367998688705
79231224 7.3561499039186
81327360 6.919832046276
80632320 6.82241625937824
87654276 6.10088965482659
66644196 9.27111743446511
86570952 7.79522325371949
79013460 7.86709653329328
80591100 6.56135003408651
78695388 7.76490475862443
81686688 7.65272715118054
82772256 6.23763271949232
57169572 8.7080550618978
79634520 6.79221731915692
84705840 6.53272019390681
71731704 8.43852669889943
66478176 7.62773337249085
90471792 6.54026295086954
66371220 8.5545528011123
75001620 6.92762934434568
77424180 7.80588919089645
66011652 8.00733716377231
73205760 8.0688427677211
80629380 7.71194469308089
69160536 8.3993195912163
74967996 7.85144846320799
77470320 6.9972322566143
78161520 7.05480795586686
69291996 8.06308315705723
76906740 7.30256617848025
90618444 6.06854904976133
63022572 8.08911385993766
70189500 7.63494932477605
65216496 8.77480072687472
81744744 7.27231961848404
69971640 7.42381997822192
72051420 7.46157189523993
74176260 7.20820073571
79448364 7.65666007172464
67948596 8.52564199085186
61923636 8.24687969024272
75994860 7.86116792513062
60753156 8.97019147930095
76645320 7.176354887352
68668380 8.86825626863335
66618192 8.11684046601419
73912620 8.42043498275279
80805240 7.07748484862777
63772560 8.91995865297114
76080780 8.0538955321565
70765956 7.19208485275728
74637324 7.47464458541682
80880504 7.10635091434914
85488372 7.19643214079488
81644544 7.3542787916514
72530460 7.22231883925775
68942196 9.05745780963538
86903160 6.53757133855652
64336620 8.76597242806675
59816892 8.10465202569917
80476356 6.43515772944983
77036100 7.26977389646335
68597076 8.29184516823909
83087904 7.30556926662314
62575716 8.06280249317299
85818384 6.42460070895348
86194788 6.84399695455032
100005192 6.02076121704408
79679820 6.72058983871274
72976836 7.39926508167875
67788312 8.56331313322468
62197332 8.57688249006602
75128520 7.33671673213737
66432636 8.05108869141529
70560864 9.21133384652955
63657336 8.71953965262325
60188496 10.0590778391825
85096740 6.2452375212035
77815320 7.74865074015235
72005760 8.14065319892625
69554016 7.40238647216577
81066540 6.6291518477601
71835420 7.68429296978868
78596076 7.16310877163322
75762384 7.84321441472361
69595116 7.96231215185409
63873336 8.71922158668557
56389392 8.99782052146481
78653316 6.93003625364138
76961496 7.80989523902219
73279956 7.43964625478901
74927616 7.26015726328418
65350776 7.7553449937232
70823652 7.16594858218806
87336924 6.64408314854436
82743024 7.00361630054861
63586032 7.84991550123789
81471744 7.30664141299799
64049292 8.23024466346106
79951536 7.10228663754947
53484492 9.71742374024551
77436696 7.94412575198179
76400856 6.86984420225449
65781156 8.12016389417976
77151660 7.32112687130259
58818852 8.48655618323023
73279836 7.10856399651052
75183996 7.97440250493988
82889100 6.33083061931822
77238372 6.65293450214133
80531304 7.21545760656356
68947116 7.35250544472865
83509968 6.79323680216928
60158052 9.53006021823166
86209860 6.52427843310613
64699056 8.3815817023612
65735616 8.18068497290894
68959632 7.47216432196809
71116092 7.01176294198066
67369476 8.36389124334366
64454232 7.49542948090993
78569136 6.48106624158716
80776656 6.51186640272626
75430680 8.08513614669954
68885100 8.85242331301995
76733820 7.02786264757664
71907972 7.09549714335739
64655376 8.18103995837698
71793960 7.3934492932315
79332000 6.90961732975195
62894592 7.8179992456601
86092440 6.82541065666512
82641888 6.84318521401829
86900724 6.75140304881935
70535100 7.7766990671631
71141760 7.94163360320813
70218492 7.08323279166159
96960612 5.94778255230724
80229024 6.95314671343216
72902304 8.42312959710041
78219336 7.12422265346474
78596076 6.99840514883587
80924184 6.71826288132234
62356896 9.02812586919753
73541016 7.00715631957637
75390060 7.28927131679211
78667524 7.29996983803388
83970960 6.68802426141556
64147632 8.0112059305186
74956200 7.52806932233451
77137236 6.75581415256954
66011652 7.56366034464801
70635396 8.09148252136686
66126756 8.40954283749707
70215504 8.55273370317563
71487600 7.57638622756445
78552420 7.12893768109336
71705820 7.64951296514533
80502720 6.70306818791105
69954204 8.82105456437969
67314072 7.42364475260544
71878740 7.53251284142298
64609836 8.58280857733175
71821572 7.05222656241709
78826236 7.06050465647017
91322160 6.41585198735041
89275044 6.13378501779414
73247904 8.58552649534461
77307096 7.94785217715433
66344616 8.14358057665913
85038204 7.24450813255485
57169452 9.20309317603594
62370372 8.52157558535013
86655828 7.42938509955969
80085216 6.43107405537938
86672088 6.56327759359591
78595500 7.14081211430741
73061856 7.50913257896658
68160396 9.25562218485272
86268312 7.00164204952993
76081740 7.09182203493835
70316280 8.62074875700241
73221900 7.59449120778336
77180076 7.06610319025882
78911148 8.59688433375721
91136844 6.11853208412545
66114576 8.11364800480591
86281068 6.84747098610433
64092492 8.08687121485024
74983260 7.43515293003383
75200784 7.83123520709333
94011456 6.96308461607442
67270392 7.79130274996318
77470200 7.13943747604698
73498392 6.64522298673216
69869052 7.38287780009219
68167176 7.83968657867794
72082152 7.16612199655713
80848200 7.08320914886088
75736020 7.04188188900374
93952908 6.04347347171554
66445392 7.76202652449206
75908940 7.35113737589191
73958976 7.27866830141302
72787320 8.41880497896596
70374096 8.27486098885723
72008676 7.31122615558124
76717560 7.61533701266063
83523060 6.47703141840863
81354204 7.3258700379535
69249636 7.57190419005365
74318544 8.71992841563711
82785264 7.40850249480808
50145012 10.3420575011556
66735036 8.06284286203424
69465756 7.34120220148045
66605436 8.18166804732514
74898960 7.50289412771375
80734428 7.43162436450334
69146160 8.14775021796939
61460592 8.37896830104041
75518376 7.40649975341795
71616720 8.09582043490086
76618956 6.53796881364866
76065024 7.99423620812359
67614060 8.64004536256767
79983960 6.8558225599984
67341936 8.42232031905201
79260456 6.56924535058459
68306952 8.30625169586793
71155896 7.79797435762437
79145352 6.46587923022478
73233696 8.42515815422772
72397140 7.78018557441633
89269548 7.75542819999457
66707172 7.53776226326686
61187256 8.55337809272453
69625800 7.83412976545523
73970436 7.91574343847717
53572992 9.43038812138877
72353700 7.94248380013083
79420500 6.98247114525187
78536160 7.97848362219819
93734808 6.22042172321202
79391844 7.56824035299959
90414504 6.05022702774064
69928200 8.13643287281104
96711828 6.64715458350532
72947604 8.11904302874017
67023420 8.48246999488798
69710676 7.8360912031492
76645200 7.26779219619508
81773736 7.00836262277368
66042216 8.15171014786145
68032896 9.05041636931602
81066420 6.66616133207219
66171936 8.35819601936105
85748700 6.31282437534094
76025784 7.34790795569368
73034892 7.02655079635
73912380 8.60441602103662
77930544 7.87508527972478
56331336 10.3701408732651
65536332 7.93968549962827
67959660 8.97581363972493
80720820 6.74335874059383
74476560 7.88189440083124
71891136 7.35761100006146
65186652 8.28835464484864
64193172 7.6082085257288
80245260 6.68281689735025
65653176 7.93614454533388
66138792 8.40080361469948
55506336 9.92205668776775
61851972 8.38940679613357
81109020 7.3829174050412
77425020 7.27052876566259
72657480 8.24653364465965
62184816 7.94704687881484
72585936 7.60400679142514
66126036 8.71572778300584
83623740 6.47969115360613
64149732 7.73901503929783
64756152 8.32752622747405
85616928 6.5745805295158
68047584 8.73662622195875
80502840 6.76171757234144
62877876 8.75308261509479
75244560 7.72629045919305
66560616 7.99059281549351
73842936 7.61307869411716
69292236 7.86019150231397
69266232 6.92726763684448
72859704 8.25234559655216
78334776 7.1661091825439
76588152 6.80414406547609
94833960 5.85797526873701
79619064 8.17521780247088
68973120 8.9061098159722
70345992 7.7997370613247
82710120 7.01402265528121
83177460 6.66079153791053
74261376 7.90982531632036
75158352 6.52196424594864
80056104 7.16980911254656
73451796 7.8545564839752
74493756 6.93396724331617
70791480 8.31008260440095
77888160 7.00734761003837
61633872 8.50525026435001
76400376 6.97667439319384
63629232 8.09659447969778
83567904 6.45144146553136
77596980 8.13859612292636
65838732 8.09782422421493
62326212 9.21154467964256
81454380 7.71742035934551
71141280 8.32931728420118
60074232 8.63382450225263
77252340 6.94624971301486
64883652 8.49903729802003
75735180 7.91242255714101
75474120 7.85433176652626
88824540 6.01675402537739
82032048 8.1224835509699
58033572 9.25086794131856
72990072 7.11842362748994
70290036 7.74788225058664
66977280 9.47659046898396
60547332 9.41834674856188
72298632 6.90401521133989
70835160 8.95874412521683
68640516 8.01551227335428
60880416 9.35025650083619
65262276 8.19664917327424
73323492 7.38954938810745
68238720 8.23043696554498
66851076 7.99386455174776
75909276 7.2763181225824
87307860 6.35169371563792
79795260 7.26029054814878
70348452 7.23637660460828
66517536 7.98278760143202
79867044 7.04453927402233
67341936 8.2298070948512
73306200 8.03140115735001
71705460 7.69849552437631
82235040 7.12586958515637
59771112 9.18063020353062
87034284 6.39925528292144
58512012 9.56654780483992
61851012 9.1895255490796
78477696 7.71233817869064
71315376 8.13598089407908
89229408 6.39268441165223
70214532 7.95453835537402
59236236 9.77113639070494
60752676 8.78103104649333
66317652 7.71919246004204
75328524 8.21213349260672
68846100 7.56491195029566
77311944 7.43808551862008
82179660 7.05194661789778
59497536 8.95493870454126
68078196 8.43081257267787
67123836 8.75206844165814
66560376 8.62251036906243
71616480 8.92638142279929
71890296 8.52931988658355
63050196 9.1658587230377
74521380 7.98812989336162
68685936 7.71650778501248
82424244 6.9890816685926
77470776 7.30096892379831
73713336 7.5531849228052
76312356 7.21467233273615
81412476 6.87257266387647
71806716 7.28025026283249
61590192 8.85858413465422
71314320 8.11065983855299
77642280 7.79330177463766
63239952 7.78212237363425
96294444 5.87817484989443
66242880 9.07052335700097
68641092 7.71784908575396
76791636 6.79545687306975
75389820 7.57047995601435
75621036 6.91712110398242
74260920 7.71475653336643
87468384 6.35308177986685
73742520 6.91487447452852
69784632 7.17909211588902
85674744 7.06224714438232
88276668 6.19921454592861
83234940 6.48328553815864
81514128 7.69706216016178
69537060 8.40772450703961
78696516 6.90022952196057
77252340 7.07782402493486
67847580 8.53445003767087
74985192 6.82627969270027
79765860 7.20136750924601
71545656 7.47580660111167
69739092 7.43859981595586
64509060 9.05296939184533
66343896 8.76398091225608
79420260 7.00426754980208
66344616 8.00893905716208
69422556 7.79899325590166
87712728 6.61287440519344
61923756 8.37339457020826
80241540 7.11020476552733
60335652 8.38662499252514
75474360 7.75864619385698
59843616 8.99613451484522
74737860 7.69096462903741
63412512 8.76285683556834
71953032 6.71851836669117
75171720 7.83022703152986
73958976 7.17475102628971
83290416 6.35475346319141
74405136 7.57982630107355
66361092 7.57447354307474
67254036 8.27156890617433
78089136 7.52061190356666
89721324 6.08851659381824
75664692 6.62218071200175
64391496 9.03946144472525
82234080 7.75953785129306
60879696 10.0805051976646
82455000 6.34172871116771
66707172 7.51919193918067
60580236 8.88699655905567
80373000 6.93940339755805
77873736 6.92816285608905
88840368 6.42597176626379
66745692 8.64269692158022
73930056 7.18772219713919
75836916 7.13443908886575
63746436 8.07670901500728
65216496 8.60108100552334
59914920 10.0814497701487
75808260 7.63758559414791
72672336 7.8579898422818
59728152 8.93760629668504
72543456 7.19778943740888
81846000 6.83936031620061
85181532 8.05749670888915
72728772 7.56138850629189
65608692 8.25915009109534
80720700 6.59929149863581
66823776 7.56180315602656
77091576 7.50999914225634
73277616 7.60601397699072
78550440 7.49387669563008
80835204 7.3334910243953
79939140 6.92168503828529
63221856 8.5578228475647
68902392 7.71391600018847
79332120 6.776243837472
85602960 6.78135989398279
82683516 6.59915146808199
76586904 8.27003475800412
63585792 7.86761423303201
68512536 7.69722365264677
67877292 7.54316101484394
84373488 7.38463822517766
67615992 7.79006197776163
62499732 8.75801116716544
74405016 7.44627948723243
73278996 7.90960844662248
83594844 7.15473084912717
73322916 7.21759453448154
79926960 6.67891204477291
88521828 6.65362056174264
72830520 8.31257740792478
75301920 7.30108468037731
83249244 7.22283199411569
75980724 7.87834353170152
75736476 7.29874727539319
75881976 6.8694986143651
75920496 8.19834757807822
87509724 6.48170367065579
71111556 7.54138437552824
75807204 7.9187409752495
68251956 7.79121544365979
80068620 6.80110954186058
69726576 7.59702475454514
70791480 8.69562358045428
70707180 8.60885035243107
80747760 6.92865345887366
75001020 7.25135376804649
89704488 6.73215325664808
62705436 8.29859913315906
68021340 7.97115013694367
76862820 7.43245540266886
76471680 7.90661059668388
68555976 7.76965293671196
66286320 9.01910075926328
62979132 7.81044455545675
68350872 8.14752099734025
87536208 7.09123872529275
69421596 8.20745734115926
66025740 8.58691239168179
77368944 7.44921113628575
67123836 8.53612685405251
65647116 8.73108726766204
68741292 7.8008603419471
78436596 7.48490757650963
69448920 8.27333214764253
78884904 7.63557917931919
63182136 8.63452440843807
71488176 7.74515620539237
72741780 8.79885065171083
73912380 8.74826946632995
71891256 7.63097297500853
66433236 7.65858072807632
62180616 8.98491967880301
61315896 9.51790519262977
85860216 8.4085784920001
68078436 8.03086119196114
73639404 8.15157410265615
66877752 8.12375596462183
55480452 8.83014675633348
72442320 7.60678834463142
68685576 7.75486056604993
87555360 6.1816497048259
56171052 9.58655572333676
87206844 6.62172917603457
85256784 6.6306843321865
86555460 6.76693478933625
79202640 6.89613679804497
88533048 7.3345384150493
63873096 8.91447562115659
73785600 7.44581969060278
70809036 7.56579938119797
69510336 7.47118455966746
67860576 8.15939455521694
81296196 7.30618152915844
53272212 9.50716411155275
71862192 7.35656294549536
64016052 8.45389954101051
70880940 7.9601767796993
77496804 7.37702652425962
75460752 7.10515739003892
78595020 7.55952106151052
74636604 8.37745218261976
68859192 7.65158689093014
79736388 7.82008715543788
62095596 9.15015543334568
84954384 6.50376558244475
71430432 7.31289713867123
79187904 7.22429244637235
65448072 7.91453945797546
87392400 6.46554625627911
68500260 7.43882860102552
75520476 6.9714192962791
75212580 8.58485921589383
66920952 7.89630591430233
71070216 7.39176959696465
74564820 7.66543840505748
81770748 8.52320719819143
76748076 7.019180169181
64394436 8.3765054968369
68251836 7.72969539376553
77798604 8.00723980036885
63931152 8.62940199580904
70202592 7.45205332689139
74711376 6.94636067360521
78206940 6.70638753889848
78986400 6.77477947025152
60880992 8.61672738180027
63830136 8.98095325241522
70230720 8.40140250543651
76182036 7.67597434438789
67687536 8.45637703546057
73382760 7.23897535279316
72961176 7.95769667090991
76863540 7.05579703960087
67905396 8.39246964667429
69249636 7.7281051320908
74188776 7.28857097766073
78251760 6.96512936478532
61705992 8.49044393393392
73975236 6.810106765647
81989808 7.78368477940871
70906464 9.7868996559665
81282540 6.81405420511643
76038060 7.59467046601138
67196676 8.44135389406833
76644720 7.7233160545944
68729016 7.61286270035206
66260316 7.82047124240789
58122072 9.49271818370295
85372344 6.54788310645688
72500136 7.49234209514615
63254976 8.1060859188461
73061136 8.11949987403847
82480764 7.8333546659353
57471012 9.28375630519919
79967724 7.61478326325643
84419844 6.40290656468236
85660776 6.20590466112434
67675260 8.09320351487257
72875820 7.67052442731952
72468684 8.01049352461134
70218252 7.29492254280815
93288072 6.54273260056703
57257832 8.84361390801134
68467836 7.68410610008335
73483200 7.48561250340896
95226312 6.18855767220666
84187320 6.54570490217108
75230016 6.99208753539087
76153524 7.63476729556907
68277480 9.65338578154375
80430936 6.52278220485483
74665836 7.52544394161796
73120644 7.88064859628472
72109236 7.76836745691262
70216560 8.26685102713804
82889100 6.30699332328571
74232216 7.2246352132061
76472160 7.71391600018847
65806680 9.67619108290776
61981092 8.04801227414395
90472128 6.59110156373401
83869704 7.01153726144734
71789760 8.32707356014824
60753036 8.80766586434067
65565036 7.95542407472665
77035620 7.67421216530598
68194476 7.9142696254003
78769920 7.24050725662844
69581880 8.41437625490043
77715360 7.2760952029857
61750836 8.74727253464982
75634884 7.35009637685673
76516176 7.14244925788942
89126940 6.10673689905858
77007756 6.60478492782806
81181284 7.47527369112166
67296876 8.33714725216552
59581596 9.68298060994076
78494004 8.02442652789958
66171816 7.92811087023014
76126320 7.47111330923894
56823012 9.69543428763444
84215904 6.70495345438469
84592644 6.74173109827277
69723192 8.50886256027388
58629336 9.77083587428768
73958520 7.33228207744284
80413380 7.87238580167154
81109500 6.68576676077808
74521620 7.75222078219648
71111556 7.38466727571152
84245136 6.32404126339126
81239220 6.70553696347218
84969240 6.09400617360836
65262636 7.53430176126209
65864496 9.30277575819349
70420236 7.05865068385422
86760708 6.46591545759113
50132496 10.9609514033267
85719588 6.49357515603301
54655452 9.21811366893478
82281960 6.57367849391513
56477652 9.05437461675582
61678212 9.01027371250663
66259836 8.02663463256514
71616480 8.66075200694174
74695476 7.47798497601941
82178604 7.38069985504866
70316760 8.18890429895431
68784660 8.83772477140566
69810636 8.30004755098261
55697712 9.13000035012688
68496420 8.02331505173537
81355464 7.60082031690337
72268920 7.91477533314674
70290636 7.31018906551314
74738340 7.62209054697253
69136632 6.81608037891083
77597940 7.03670098373718
72875820 7.76130852050461
78478344 8.19138811173787
79967724 7.44248657041275
78451404 7.56078820587941
75070944 7.95407751685876
76528356 7.22961491677825
69158196 8.97682163666629
80326332 8.86567712813811
71981616 6.93965322894251
74956200 7.1845491502996
73511544 7.44900867157909
71806716 7.28163899280643
64335780 9.12225871601274
92263188 6.49962519877169
98746584 7.74050419840341
74405136 7.31904653966849
70808436 8.07787796154497
81367980 7.58051667199226
77398416 6.59556832640306
87206844 6.49095150591222
73106436 7.4280992445517
66876264 10.2218028375208
77209020 6.9268027300558
66690336 8.71560518237354
65288760 9.34669256970462
76701156 7.54705382091859
62588232 8.23968257396593
64130196 9.34182027424586
72038304 8.13591106269461
75462084 7.49020239709617
74737860 7.67361937357985
81745224 7.05637070440891
87190488 6.95285909813199
66605196 8.45681858545792
74085180 8.31270424875773
73566780 8.4207823026645
62570796 9.32866864041704
80981760 6.62998166899948
70808436 8.04844785254359
76081740 7.3585407801195
67789032 7.85388984096502
78741576 6.68280016764025
59826180 10.058394355156
70374576 7.77824554826777
75647520 7.76541017930645
63931872 8.12578410425641
84259560 6.7133176705484
79159200 7.04758747505728
77815080 7.89837330828323
54309252 10.1309578062771
77179836 7.13401725759494
82455000 6.35657789495054
64264476 8.36068932044331
72326736 7.33332142762695
62803992 8.20996439800164
88896660 6.4186472818491
74938764 8.75984050977069
89965668 6.44581585261272
71761992 7.64060895662036
66474336 8.11593484033285
57736752 8.47333376804422
65562816 8.27938209294953
59063676 9.23645910021842
71053260 8.1607291753177
74738676 7.24176150145982
88737660 6.33988662387778
64411032 7.3781135552131
80603376 6.89727712222413
72353820 7.99791558525227
71255772 7.47281816210082
63050676 8.61384761129301
74437320 7.34342013994713
70936656 7.71125522231715
80055744 7.21114180707114
85198728 7.07722077484702
78929160 6.94185825674917
68296536 7.99800330091007
76126920 6.88423673059307
61590672 8.82014396765642
65245920 8.88296111374881
76934604 7.62988871006862
82769844 7.48463276223628
77555076 7.48587842978779
71110596 8.21033435645768
70072416 7.24245129922001
73785360 7.82593253806132
72269976 7.27874465808271
72542736 7.7886134219611
84910704 6.8902876891337
72569220 8.10538826529299
78579024 7.74287600352338
79446744 7.26321564172521
74565540 7.58890554205
65190732 7.62710052825801
66631920 8.53133740509847
81008484 7.29609401841326
71847936 7.31986062588944
78640320 7.22823352364488
85717608 7.11028698344117
78435216 7.35143620840331
65278992 7.37686911153282
70129752 7.65664546781845
74187036 7.69791370415976
62281632 8.95769117309511
69393252 7.53446882064359
88188168 6.76604991760292
66214776 8.53205137927152
80355804 7.540163628168
69350652 7.2740796953921
69986256 7.45387289795472
81455340 6.47423925400564
88259232 7.87111522731958
83350260 6.69146777941978
84404820 6.65933386161097
81009060 7.16162739253217
78033420 7.36421586128221
77151660 7.15335267870191
85775424 6.68043851226945
73061376 7.6623558926035
63239952 8.25258760413954
70491660 8.01324418146289
67918752 7.7685063673894
75028104 7.88297125029232
81500160 6.8512889854654
69031176 7.96861721256599
60234276 8.92251742059616
63918876 8.35118448467948
63611796 9.58630202365144
81905844 6.73801993615535
71213064 8.8312647260234
66850500 8.44331034424053
75790896 7.84266279355183
65519856 8.16951081173231
75577836 6.67304909996543
76600140 7.68636899478591
69333936 7.68514310110124
73900104 8.3511605917832
79275804 7.47925985142492
65926992 7.66106259337408
79938180 7.54252080102978
71501976 7.80789009648675
69983196 8.90261753738191
62242752 7.98753570566509
82942308 7.43977041831734
67629480 8.7936642980023
72615576 7.56750960259055
75632712 7.75025446864619
67743732 8.15452290523357
89401728 6.87429007778809
61923756 8.43342605873483
73078332 6.86190089561111
67414776 7.64967710764746
80285076 6.83371007055822
66298836 8.80481044809342
76025304 7.72679705087831
72108636 7.59710807350701
78928104 7.62437153444618
65711352 7.41660905788917
76964892 6.7077235757951
72240816 7.13824605329277
73769652 6.94833093321867
77050644 7.56890260011618
77659476 6.66960154411022
79749144 7.35076932908279
78641376 6.64679563483067
61935792 8.65028524413222
69393732 7.52759729642515
65881212 8.64005978221107
87594516 7.77049398527397
67688016 8.02219799159832
85430160 6.71469991336422
63700536 8.76857064661293
71904504 8.9409481590131
68601756 7.01121129127835
74810004 8.0193677822121
57430392 9.13970297548065
69102720 8.8025288803121
75275556 6.76105260591387
87350172 7.61735990182925
77770740 7.48334091346777
62167620 9.79851276626695
85009692 7.1722856287965
73713816 7.10509471225879
79967604 7.41781510748148
70358676 7.99274396943004
71300352 7.43752515235075
69782460 8.01066732289076
80836260 7.35402192352089
77035380 7.9767375764893
76817280 8.0974844331169
74479476 7.49962128402289
65924004 9.39740823286924
73695576 8.11691787460613
69249036 7.99806432106549
78579024 7.1819913447611
67674780 8.55834111062384
70938276 8.13673355926542
69438792 7.24497968041733
70173672 7.44505993445802
81386388 7.14092277781296
57387192 9.19825187607378
81572424 6.96532116860265
80402160 6.84825384543565
83607024 7.56822230892999
81138660 6.94451763272593
75563100 6.98539006342547
72050820 8.03745623297241
80560992 6.89184767828512
85038924 6.92914327038095
86786952 6.87660959526379
67918632 7.56085129827599
68396172 7.30462005631676
57994092 9.02051363093759
63568836 8.74932283347987
65536572 7.35197957136528
73208172 6.80912939488959
64425000 8.38307858128546
65519856 7.86374543926436
71124804 8.32535642759319
90759744 6.50173536439766
71992152 7.46052415113782
81541740 6.85242679498268
72008220 7.63980928835556
67253916 8.29192424581388
70362300 7.74927888919342
75865620 7.75388070945572
86427504 6.41608985362764
71372376 7.54468623743467
72601032 6.99024069505821
74564580 7.92066883233063
88769160 6.06683042961301
72758976 7.41481626161108
84764388 7.29344607318259
78928584 7.4137008448129
69959652 6.90308114371275
76429320 7.2130685066571
84809928 6.90922773509489
71674296 8.16818254524937
92580804 5.99659433426816
71572140 8.62438337589979
66054012 8.66028742046086
80675520 7.0291680401846
65953236 8.80619814872962
75474600 7.35104886771448
81327120 6.97485407356272
68007132 7.66379192968534
62774760 9.63116005510636
69120492 7.31470191545234
82987488 6.96023973673227
85083984 6.57570609239483
80848200 7.19764871967254
73349160 8.41187697118547
80414340 7.4083099679242
73683864 8.26919681523547
70215984 8.47318023422024
57821292 8.4788689034883
79478892 6.45657552310224
69609660 8.05077581424734
73655520 7.82234160531095
82268160 6.5390343219694
69901476 7.35100242325561
79665660 7.15654948515763
83004660 6.6945826668957
71646552 7.11901171926212
56404176 10.1838697630473
77163120 8.01159940437008
58646292 7.98599902133261
66126516 8.27560085215591
73612080 8.14203910732471
69435804 8.77753758838145
65764776 9.00455912093651
81454620 7.36426765655787
78621264 8.49293821268126
63368172 7.51406293878021
79983720 7.06546387921946
74203560 7.8640922965714
56562192 9.92510168553448
60074232 8.18568349408298
74725344 7.7898948229593
66433356 7.60209438394878
70227780 8.93562904821516
64365492 8.42956240659336
68339496 8.33519552900283
69005052 6.95008384893026
74865600 8.41698464582724
62876016 8.75336643775893
82280676 6.57064414300324
64348536 9.01615315068622
86946024 6.62066992403744
70445880 8.61040424262276
83838972 8.03222074865405
76126920 6.85852174228832
76081500 7.27035889159166
81788760 7.45184367830053
70769676 6.87105225859874
70375056 7.71607361414536
81859728 7.73182977005609
67961112 8.55646000632546
84547344 6.94575124029029
74694900 7.53801386742551
61766952 7.9660585034208
74405136 7.64343670093621
80934192 7.91843324130878
74277036 7.13168147828107
83307060 6.9165455675328
75545904 8.574208193397
66562716 7.6832139514865
71933496 8.46496013810389
85775184 6.81558799739578
71037360 8.56051652544139
79247940 6.6248945232173
72152556 7.19198282724519
75358896 7.81135334000889
66517536 7.86410354625371
71716044 9.04400569663589
74431740 7.60672849607779
75014592 6.87950722238587
80574960 7.21790600756476
70028496 8.1515760461431
69175104 8.70543741498332
78523836 6.78816681160101
61143576 9.05875142227188
97651812 6.46273438955863
74956320 7.2770979612068
60406596 9.48143811121712
60335292 8.54721148186121
94559808 6.05237960047964
71359620 7.81329230962551
64609836 8.85943321986252
66331620 8.39529141911613
92101044 6.80707607450697
75736476 6.8169555407771
72397140 7.44657952427941
69466092 7.46022177357925
58845336 9.01910721022915
63611796 9.14537032685334
70635876 7.71807541874198
80446404 7.2712681107795
69637836 8.16550135159675
82032048 8.15013993563712
79420020 7.33573724016299
75085320 7.70274947017338
60942432 8.43905986965186
90109812 7.20260123616689
75184956 7.66002336280141
71444976 8.15654316861506
77264736 7.17924359664846
73466004 8.55871248377105
76791516 6.71318642429923
69204456 7.9919379333822
75057456 6.89919315975684
82696764 7.94857227771078
76760184 7.55205409274566
65864496 9.01966846192298
59236236 8.85452781357476
74913576 7.19474145486543
89287560 6.05020466924072
59383032 8.28811158839081
64710852 8.54558138611077
64698336 8.34932502530101
68685576 8.09086907181669
83189400 6.70305300563631
82959360 6.94871196423903
76271256 6.93278035691587
52574952 9.88934476796104
82959024 6.72269080001334
74565540 7.38849061863952
75171480 7.97333787841288
64827936 8.12270625738648
75376452 6.5027918668935
71559960 8.5894636808145
83087664 7.78726353619695
80704104 7.42955160394875
66432636 8.57230111976533
73262280 8.7364991614681
68424516 8.22944214510529
60073992 8.93463206728658
68685936 7.73548427577007
68946636 7.6823017588063
77469720 7.31777367528862
59164452 9.23018292252842
80646816 6.56835422608007
81255576 6.65648215330548
88216920 6.57511115040442
74694660 7.75741986980193
89056128 6.55172619193166
95166708 6.02618898828099
83261424 6.97136361561939
68942196 8.97681735618519
75836196 7.71006396212099
79114140 7.44334011877616
70317000 7.93863875703388
68800800 8.21719237095273
68946876 7.88494491647015
90978204 5.94902419505292
85559760 6.92411794650911
57804336 9.98004078787667
75577836 7.05284281578402
61590552 8.56605551216219
76472640 6.8662687816337
69784872 7.03768752887457
72804516 7.23942323931181
73929576 7.3825917706574
73221900 7.64143603644338
72977892 6.92127001076299
74307960 7.20068763317692
69594396 8.36031657348676
85775760 6.57700355047061
66778956 7.77150929291314
75735420 7.64807048643202
64866696 8.89342740001755
69582720 7.68182006219613
57648252 9.1644099763419
90471792 6.65301222557169
77036100 7.21712907075575
81988848 8.0385160050627
88609512 6.84726038854784
71040504 8.61793955591503
71111316 7.64814342446375
69491760 9.01896098946909
83477760 7.14422304075335
71621976 7.06315728121091
72063936 7.93384783882192
67488492 7.38467519860422
71717736 7.85959371404187
71616480 8.93871442890023
59235996 9.33502291290382
72615120 7.91811419236575
61372092 8.79958911163089
76818240 7.44676949481385
78565548 8.51465841746901
75346860 7.26013129898493
80675400 7.11753521734542
81761820 6.48179484745324
76283460 8.03569728144346
81239220 6.84800159005972
62804472 8.31831096076892
66879252 7.91111534243513
72531276 7.08804067429679
79348716 6.58955701816379
68774076 7.25778191431765
73049100 7.68429480186711
61661736 9.30256949070452
79029120 7.49625693056563
78160920 7.58090706662351
84343524 6.97830052567273
63527976 8.53605765851096
80055504 7.49628552657099
82469544 7.14230621634311
70880700 7.95129408899098
79041396 7.5969993967816
86688444 6.37037883982241
80344344 7.79454120449839
83177460 6.68970512750225
68712540 8.52188440964124
66344736 8.0801816857394
83031144 6.76406280618278
73727304 8.21469094105789
71705700 7.72366776657204
85299984 6.83625874502004
65059032 7.989518408069
69102720 8.74884098049067
68640036 8.64226215023754
80272560 7.28108867686973
79926144 7.3404601206943
82353504 7.01076582322218
76326084 8.16822733664114
75836196 7.75852410766105
64840212 8.68046514355688
75709416 6.67388043821304
69439032 7.05834692450965
78595500 6.97936125104761
73625556 7.27845832470155
81701064 7.6799173811885
66632640 8.53217546634742
67802760 8.61427068415184
79074660 6.80523753928984
69798360 8.05897413709247
66881832 7.30218576515077
84125424 7.22783544187372
85240068 7.27124557394408
75145236 7.09545485102476
81572760 6.85474138681305
80908044 7.05558424032216
69491520 8.97353268881112
80720820 6.71944107813841
67615992 7.62982322248957
88967148 7.49795143214055
74897052 7.09396970417871
73883388 8.51164635205668
69365076 8.22198188319843
59235996 9.26408658782522
71199576 7.49468789199497
76544304 7.29610010675109
68321640 7.92895205782603
62108112 9.28304803782195
60664176 9.59221428485172
77251620 7.60057930121292
59075712 9.2459552167012
59262720 9.57971960781449
72397020 8.13346928097124
73234656 7.3061824001232
57909552 8.48914242193032
51533712 10.1301728289063
76011816 6.63817639191093
63367692 8.76949891777298
67687296 8.70187029615543
76400736 6.99085069846363
83984688 7.08041309996465
81327360 6.64147865133815
74711736 6.74215464934266
76978860 7.54476718357066
60406596 9.33236809850237
89215200 6.01305413809178
67469916 8.14210316761875
79883760 6.92216280455461
91438788 6.54643687277765
73629276 7.01589083332388
67269912 8.09411432319875
77887584 7.29061831195866
84360000 6.58837567730719
73912380 8.58104075533184
84200292 6.63768499274696
88752444 6.50525279564749
96293988 5.9113271714897
68858856 7.7253510497988
76919256 7.25137019221098
82047624 6.87246697827799
75390060 7.2898874275666
89966244 6.35501406423682
77830536 6.9859846532276
81788184 6.89253043865524
68483952 7.4906363598963
78871416 6.76778185791193
64610316 8.65788435766184
77108772 6.52900967346806
84259104 6.78840229653546
84777960 6.93741747529966
66990756 8.77334476311613
64972872 7.79729764475314
71777484 8.29853977716492
78770520 6.66833510437331
82148520 6.89598800252438
71760696 8.14855642649074
72977556 7.05539752054989
71806236 7.82592134298303
81355944 7.10193612956147
66543660 8.71410917799371
65026980 9.94083840183698
73266720 7.52841393788758
69120036 7.50454718811659
65044416 8.31278550718344
75084276 7.33853176154804
67834092 7.49264756099112
95296188 6.12910198139619
76733460 7.43111054944328
86441928 6.87801644001051
72485976 7.38868351125855
72223860 8.09355663390099
74725104 7.80610693900758
72454236 8.02061448111789
65927472 7.36451522544966
55480092 9.00127288697516
73799328 8.60701765622288
72832380 8.16070777298176
65709132 7.76194694861256
75373704 7.79643696570874
83912904 7.08828825198638
75908940 7.4224766875188
86845344 6.95692411494718
67313352 7.7821743250793
61808652 8.30755487807686
77887704 7.91914878834413
69855696 8.16050348078197
73625436 7.23629637922479
70592916 7.47317806582233
65624592 7.50777564151043
71298660 8.38741484296637
84793860 6.66579023227954
80389644 7.17924701997939
74001120 7.94724393251484
76875936 6.65850512912708
76357536 7.04466440153738
79146684 6.92485591057993
76834956 6.7132560485143
71371896 7.81992681403185
71617776 7.72125766382027
60116712 9.15252710404562
72413616 7.16335811743238
58947072 8.3085115993946
66011052 8.21328483332497
71672196 8.64183152151146
73310160 7.24125822365161
84619128 7.34319078770759
80011260 7.39888933317677
60638052 8.39492713701155
74968716 7.20616623721125
67848300 8.23703486234167
89633160 6.49339169823261
78148884 7.45618176264947
78986400 6.71542196223813
89620308 6.17523381302054
88634904 6.47118214616165
81816888 7.43150388054216
64972632 7.98007593814711
61834296 9.79276519364512
82730844 6.59407225661879
62242752 8.17601113435289
67186332 7.0517877354114
68357052 6.88779851698283
71413236 8.30429532594557
77080920 7.10948094987219
64622112 9.07832930721043
65753952 7.68093550412281
81514368 7.25347538646586
67022820 8.93787479303356
68160396 8.99266053589425
78205176 7.40751871730852
69883140 8.28108184568575
71862672 7.01660512057716
80169756 7.07265040099981
66588720 8.83482380152289
79015560 7.13897620164897
71679792 6.93618534786253
73554744 7.70809180165714
67743732 8.20939481201929
79691808 8.33920083095747
61170060 9.59950560283192
71371896 8.12030522325909
82051104 6.87202049504321
76818240 6.95157450645564
80645448 8.27518060168659
73727064 8.3494564081925
71891136 7.23163706973493
78295776 6.46955850020527
79247700 6.76321055942572
71988564 9.72290686938955
71605260 7.8364966281683
61232892 8.16886417995569
82945056 6.21467305857917
83607024 7.25670136617522
93751212 6.43582363324536
74668536 6.65889090555572
62962536 8.73973248828596
75083460 7.87345947485835
82263624 7.21505936830057
64521576 8.78079029028519
80548476 6.58895296835168
65608116 8.41843566235497
72530460 7.25426661332475
77137356 6.88332257051795
82077828 7.37836950569799
80937276 6.55347592517512
69120492 7.46780091461983
77137116 7.02382651379817
60508452 8.32834823894765
80111700 7.21342535936456
65998776 8.30616257993328
53311932 9.97654840003011
73958976 7.38833648432171
65435892 7.99650273297177
64437276 8.57587237481288
59901192 8.91578707498345
77196504 7.03825636520325
85474884 6.2574270298362
61488936 9.50046841760682
82843920 6.52282263894424
70691832 7.96454493991824
73624836 7.9079566604163
80446404 7.22643026789859
75487236 7.35380626642174
53529312 10.2860573988044
59118912 9.56070834953464
82903644 6.73115738412222
70648392 7.90613934001257
81198240 6.51127878908979
79983960 6.76240114538853
72543792 7.19293712239645
75735660 7.62052424015496
75102516 6.77186460139939
85372344 6.92614134450796
75647520 7.84829115029374
77554740 7.2901898536004
77614656 6.62373448355629
73048620 7.70640492965849
63439836 8.17414585465802
84777624 6.90908359887567
81183504 7.01097225611935
84343524 7.45952101623609
72454236 8.06620187472714
69205836 7.86286805232407
63338220 8.99667717715066
79665084 7.34373091490667
74867820 7.64305401967959
73625436 7.19724803240825
69810396 8.59854471620531
70708476 7.89453079750625
84996060 6.57094806337806
63267492 8.91136673740541
67237320 8.94030441236595
91366884 6.20308961532616
62875296 9.54634493485189
74392020 7.74746109152412
71878740 7.95233302031827
70635636 7.96425821186089
80457876 6.86236717278105
75447876 6.82444573318489
80502840 6.83546095988239
72542976 7.28710361178201
88289760 6.2024285680317
75621036 6.92196971369799
68959392 7.77365521514314
67502460 8.19716901585561
69305232 7.8426253969106
82464696 7.43298703231809
77830344 8.17073409857376
86499744 6.82616820904515
75792996 7.67989174674143
74118444 7.40732621599035
83159448 7.93517772870924
73191792 7.8526615683239
70893456 7.49417150353534
59164692 8.89677183378549
75761664 8.63970341807614
71039292 7.42841271761146
71835876 7.34364074504292
56432832 8.96165373568761
67560276 7.68714604508691
64251720 8.52089092930084
59569560 9.04680926777254
86946360 6.46909732022301
84419844 6.61530838469347
69465036 7.84889182155309
62832336 9.14570393814644
85122264 7.68301978091905
73075584 8.0766223617852
72729504 8.33314492331712
70330092 8.12632076457562
73425552 7.08293135186381
81672480 7.35680060837833
83016600 6.68004033897159
75333372 6.57951217247843
60925476 9.01018348785882
61143816 8.85313671854413
64942680 9.28767045663275
74085420 8.57806451685215
72902304 8.78280447167106
77425476 7.35089551448431
74610360 7.36634854770047
58992372 8.27173061960296
71069496 8.01342759216585
70737132 7.58352286770723
87351228 6.8435645581623
68467716 7.80085476233898
68627760 7.84812648831977
82352460 6.63275718762222
91381092 6.81774954061888
84822684 6.85277724243062
84604584 6.57764178993171
84043560 6.89292155689251
77354976 6.63948221861285
71443680 8.65000888845872
72787800 7.68124682764586
76690620 6.90255120911389
69638076 7.91820858420511
57067836 10.1026333327126
87653052 6.59464061309694
73523580 8.29968740162757
75921456 7.18865964478919
60490896 9.40596642029062
74232216 7.5165606939681
76472976 7.27528858602912
75474840 7.56628462625849
84043104 6.92057367854292
72152316 7.54884439435506
83651844 7.11382749342976
64810176 9.24339625376954
76241304 7.76069604898254
82077828 7.28067900494657
87307572 6.92666731014545
82570104 6.64744777892423
70618920 8.02558790756416
76445676 6.77906603972039
54309492 9.36224206996418
80027976 6.77173382505693
68295156 7.75208585940776
73178460 7.55145273298763
69466092 7.50350593229655
72761316 6.79452453312884
69134532 7.4908328122289
62486976 8.72323464104757
78321204 7.80648103327708
67949556 7.86988238446773
65998536 8.15536867163838
73511064 8.1336690179532
61720152 8.38704290412497
60162492 8.25045896774459
76011336 7.22090612977731
75474720 7.43294272839496
67558416 7.76658591877401
77988720 7.12667492808002
77324124 7.11436940800102
69364020 8.53148182240408
62357376 8.60311960064216
79638720 6.54346813900705
65736996 9.13274348189026
80663124 7.02842901407977
74783976 7.27191390747166
71688504 8.41408336302802
67208136 8.38283474566628
76517220 7.31487195361029
76645320 7.06563317730254
68614032 7.37524505455253
68076096 8.94192452549504
86528640 6.15611779664686
61616196 10.1461766381131
77975844 7.30391650111849
65262276 8.08899235936309
74232216 7.41833507791671
77917056 7.02705171702119
85243056 6.03067692741022
79883184 6.91654474301636
82916160 6.79337933144466
83868324 6.96607514994526
79997688 7.67061952527683
78973644 7.06048782293536
77887584 7.66089272706912
68757720 7.78428421783564
72008100 7.63788969756691
68353464 8.92752221902424
73106916 7.09143062041655
61896552 8.36760509499465
67225332 7.59373438635445
69293292 7.55453025485646
64667412 8.93056008695237
67688136 8.15437709230492
88781340 5.95818745427642
81151572 8.14912762007944
58092120 10.1213828235204
73305480 8.16563762924003
68297592 7.58442513969882
76962216 6.94690059669756
58902912 9.05877302004406
71660976 8.30755883942866
75748656 7.36233216544775
86326128 6.78250872924053
73482720 7.72563838642864
65792712 8.73400831593075
68972880 8.47411360120366
77297976 6.9490888741733
90183768 6.27460951446229
64538292 8.24371666614956
72888936 7.50467064555202
71891016 7.74994773914278
68122116 8.1364037747116
73987872 6.93283903524348
81962604 7.13252403926684
76153524 7.63576304839079
67745112 8.26261452566361
62849292 8.28428883326301
65927472 7.83169453010786
89822028 6.69382136433918
88289304 6.34960953864782
65173776 8.09741300157486
73090320 7.78939895148261
76485156 7.46316247051445
73482960 7.83521876975503
63745836 8.36719413662814
78552060 7.19223317814209
72569940 7.90959901764006
71706276 7.97064082717775
75141276 7.8030069272584
91338228 6.81986380272422
81324852 8.16376303779729
73886616 7.09130466223868
95397084 5.84842508674497
73279836 7.52852881324426
85257024 6.38986995452981
75997776 6.72714569519205
71673156 7.60143829430601
76935204 7.51638327937759
74738100 7.708740555517
73367976 7.23280528020212
74578056 7.73997456376045
77007756 6.94708444511908
55737432 9.64484622021071
85993404 6.28750241214655
62655096 9.27552603317158
62140896 8.76539143546913
72787080 8.19409734169794
91930344 6.32605370116256
72428232 6.90003293018242
77225616 6.58722988479509
66301176 8.35653622408714
77355336 6.43213594465884
94546812 6.26156539996189
68786832 7.35424109371898
71401320 7.24172869669486
63930912 8.75212269487507
78595020 7.41921415844614
71760936 8.05941991634684
76400616 6.77164583498856
71891136 7.57413945982695
57214152 8.98383794717481
78713160 7.08388722193195
64348536 9.29026825616851
82481244 7.19179849910725
85602960 6.57016714168974
84431904 6.77970529882755
68655252 7.70130613324921
58123452 8.90324158878363
73150692 6.93633335697489
81457320 6.76706224621179
78859476 6.61249050641607
59581596 10.0576293877656
66229872 7.74751650588225
66445872 7.59715516723749
73382424 7.53582339583659
71950404 7.80400601625376
76530336 6.84841630608228
77571336 6.70754206383865
52531992 9.83969892632601
61834776 8.68194709230579
73886376 7.33098855887066
54047712 10.6655247517644
65000736 8.8212396394112
79315524 7.62577681702016
100165812 6.09764102085952
76343040 6.89331516256503
81615960 6.9080870821416
62313696 9.22860739368808
76472400 7.46410025035153
81905388 6.74857627310967
67169616 7.87945183229793
77888160 7.32763521365191
70000872 7.43237566150108
66445752 7.76683590207822
75838776 6.73239000869698
75635004 7.36529134641022
68870412 8.52412372048415
66052224 9.57045340462665
63975072 7.767558121267
75823920 7.30843419109909
78768540 7.24255922095834
66126276 8.37481411160825
68901576 8.0940680084376
69927720 7.90184465910155
62760792 8.83161425217959
79087656 6.87694652312855
72357900 7.14992631301834
79387476 7.68905051697858
62197092 8.74189148323988
84592644 6.91369909800199
74391780 8.19681137625542
74865600 7.99188458161867
61405116 8.28473324906687
78579360 8.23492790777234
69537876 7.54277256402441
72830760 7.80502570263913
58339452 9.15542980047379
61316136 8.67889860971413
64192932 8.16165536653244
78495060 7.59896849785403
66229752 7.71766324005169
74059992 7.12450801508278
71271600 7.82379829934531
66311952 8.45125754596668
70739352 6.69229742337221
75621492 6.89851467359123
68988216 7.44474753386497
72787080 8.33435098396486
71646672 7.32650670989254
64538532 7.8984241526583
78088896 7.52964893983745
68946876 7.47038125044454
87497544 6.51548950927255
80286600 7.0985140827155
78131448 8.70523816561374
67080636 8.58503728846509
69638436 7.77374047126687
71297844 9.0030607413919
64756872 7.82221851683572
66489072 7.74519498386133
77916336 7.22595648174065
63713292 7.81403375275507
55071996 10.6657586973817
77888160 7.50388699369464
72051300 7.77922291970673
64828536 8.39435872838119
66559896 8.61882722205004
67949076 8.11963925568764
84591588 7.42386068779559
76528356 6.85050741245957
73740300 8.20041780146268
65190972 7.74595581976235
74046420 7.39387059906118
65044416 8.04514994015832
55206276 9.09801457795311
69031176 8.29237500239086
71255772 7.60861123068117
67097112 8.03422603602666
76182756 6.99463023906364
77816040 7.34249927279003
73612080 8.1048143404926
67932120 8.78174707352829
84360000 6.49034102084747
70432632 7.40948110328536
70907424 8.1392131911407
80573664 7.90736655104859
62748636 7.93144590003847
56983296 9.86239413881916
61922796 9.15168920351942
72152436 7.39846068565222
73579776 8.02494501436199
78667524 7.18895187238683
71069736 7.56383346507582
79446264 8.43281282196702
58946352 9.53832076541181
75575736 6.85955608364847
83824404 7.51758404571288
81846120 6.91245635055448
68640516 7.70996653694432
76517820 6.88805305945211
81526884 7.54151563111921
69203496 8.48688194926185
71545656 7.33594362223992
71327076 8.2888684461852
78770400 6.79866636391383
72109236 7.36523515391106
75402936 7.19829999131762
70662120 8.76140076472568
65565036 8.21633431623347
69954204 9.01582856414711
80415072 8.69294127574467
69582600 7.76872677710983
69438792 7.05210970734761
61289652 8.26457289875996
62718072 8.12415690336673
73869420 8.08426875222866
72585936 7.7228870244959
81065820 7.09918769689607
76415160 7.15841893093585
77425476 7.1816026586003
72844092 8.0603115488313
59944152 8.70281433019508
65417880 9.66749074709244
80764140 6.61306045040057
82237020 6.60303959971122
59682612 9.4442888464226
68711820 8.8587509882579
63611796 9.03300684430862
65346816 8.01318304549477
71141280 8.23577023220756
63324492 8.74468896653668
74219220 7.53482091491091
77453244 7.65103597806063
76354596 7.67772411451222
76038420 7.37926144377428
74001120 7.87794721119804
65449692 7.76844895075784
80010684 7.49706659714577
88853004 6.46854286808448
63222996 9.29672271232082
90529368 6.49331119518008
77381700 7.63681355363379
81572424 7.09631428070726
86269128 6.62796419866716
78435456 6.86507056848811
64598376 8.00358475670795
69146400 8.3215343499524
68294676 8.00781445248373
77758224 7.53087516687561
65737836 7.98212910586547
75719304 8.12706284787708
70475832 7.66372432393939
74809164 8.8563752047134
67759920 8.45227716549755
65764776 8.97187690194113
58819332 8.66192081025209
72454956 7.37016592064524
71502336 7.45705821644267
75040620 7.5988616062248
78986160 7.34437001460425
61489536 8.64460728989625
78160680 8.04325314982287
76471920 7.59741056524489
69553776 7.51817912339079
78307236 6.99439760578477
70892496 8.72746178033393
66778956 8.35709011671403
77369304 7.27003648845395
78914616 6.56108566464252
75664356 6.77087496171931
68858136 8.1816387874524
75474840 7.46651019087585
78841464 8.0450003287185
69177852 6.98935828433527
77252340 7.12775735717293
76573656 6.98532511130328
74135400 6.74460887587155
70490040 7.81307436108145
77525436 7.25391552277754
61097796 9.39199670320062
71979756 7.24808091525536
72804516 7.07756500076598
79504560 7.1226508216009
80099424 6.85124814872248
84259104 6.65162365089189
72872676 8.30360634992239
64711452 8.23105903469276
89505204 6.0470673650872
82524924 6.91053992478215
74393076 7.5207535561354
78321684 7.78573568100159
69365076 7.8972566976873
82814688 7.05061598255696
78250140 6.76283647555968
87826740 6.40149922009241
65852460 8.70418595551897
60495336 8.61021743253789
74738340 7.51713956059053
86410428 7.51397694764622
67488492 7.340751518473
74636844 8.03295806929659
63600000 8.40174102778214
76472976 7.22904440302527
66184572 7.97094108795311
67023060 9.0528744229151
92379228 6.44509513264991
74795916 7.00733006790079
72775860 7.57227067129777
71691852 6.82771937877619
80330040 6.7683361401635
74275416 7.4427545137239
92998308 6.42110851583093
94559688 6.08909799357354
64610316 8.7924609474732
93158928 6.27321690840039
66127092 8.32279032203947
79579572 6.2905109903768
89865228 6.77171768000462
71156376 7.88275135808314
82191840 6.60633934300578
75762960 7.48872746871363
52992096 10.5303432344439
67542276 8.60091080263389
61749996 8.89717910500137
74462592 7.28876473721322
79231560 7.17943872911681
68179692 7.4859444666615
70101120 7.86128787794894
79824036 6.53282143361259
87785328 6.52800494146517
69856992 7.39188767436642
69638316 7.66888600152921
68396172 7.90087825360923
83767188 7.43794542309477
75735900 7.40136997888079
81284640 6.6344154639957
85384524 6.97960170454679
67430676 7.76138253846353
76427340 7.43511747654642
76716264 8.25868932639842
68339976 7.59768952039609
67253196 8.81482316825007
74855304 7.56894951900369
74711856 6.84347645055083
70319676 7.41335971280541
78278484 7.73957413235796
71271600 7.9195113065042
79972260 6.58333536663975
67629720 8.59903059244926
76210860 7.76977890294677
68352852 7.58983016910836
72889056 7.16305155995148
73971156 7.9374350790291
76572696 7.75222078219648
78089376 7.18450204487903
84692604 6.8940473782087
67097352 7.84744355224013
88796688 6.76394185639592
68398152 7.10042846516422
74073960 7.80992503146503
81265824 7.64599022196375
71098920 7.7782381303583
65763480 9.98575780873619
52831812 10.6500702894359
86902704 6.45493091835279
80111460 6.92790765726535
76834236 7.09444583072695
70463076 7.50920240164326
57080352 9.60621612835694
87308676 6.0198461799842
67702560 8.7114336329016
76011936 6.78247881339876
64233312 9.08246649900498
73853952 7.31985451772429
86787528 7.35831709588261
93851772 6.3493506730296
80428308 8.17098150528076
65058312 8.48669781909879
84201936 6.33103212577512
65807976 9.24814004263617
75129240 7.42763171609259
65998296 8.81417379232758
83925900 6.87245468936039
71444640 8.10950548270749
75635004 7.72212109010364
81816888 7.46529622403504
72223620 8.06794826796334
68238480 8.5078888539486
82725348 8.15612701954485
72154536 7.06748898388822
73250892 6.96215417608588
72499536 7.77050510106274
70247076 7.62187429752847
73133976 7.43430741042262
80720820 6.46186079462389
63195372 7.79956040111375
74826600 7.04851924957427
70316760 8.58096301226134
93561048 7.17605889455035
88160160 6.48359855719932
80545320 7.52418989636654
73016556 7.48242569150737
62806572 7.62711325736592
73584216 6.93664178834565
65334876 8.21045180707283
76025544 7.54684509829446
67860936 8.09889581792992
81341568 7.23778802669773
74881788 8.60286936476826
68034192 7.90112125673164
65851980 9.26395627365047
67776516 7.47175458755824
78641040 6.87517189400011
67994376 7.35585000291194
81255336 6.78742318600811
76459404 7.39874115591529
70362060 7.93873907177322
69047892 7.22723663721571
75966756 6.73270381831148
73656000 7.33183806020973
77625564 8.33212378272929
85271976 6.25953094392741
72543456 7.28463173811667
75575856 7.54994414294028
70055700 8.24510046274984
73233936 7.71182518039872
70765836 7.54349373168178
69896796 8.75545365175279
72657720 8.28978743953653
56950992 9.64922548216817
66964032 8.44271853061816
62256120 9.34470725376423
80791764 7.70241891112137
78233304 7.89402450118463
83868660 6.67387486909555
86672544 6.89125042112922
75748656 6.82773809913611
67425996 8.69896207029119
69120036 7.37113067806639
72905532 6.91704854087488
91928724 6.22499420653341
67297236 8.48229202745192
77871756 7.0395628492143
67802520 8.80721229520481
77353236 7.22422182809036
87869628 6.95946896467031
75563676 7.06145160742873
83176644 6.82324261754172
82353744 6.75522707369736
78768876 7.2149535765177
66534372 7.47458934070259
58629936 8.3732867667691
62699592 9.86719211664429
80301216 6.53625205036697
81008484 6.90479795034156
74622876 7.02137698551991
60247032 8.40627533670564
84216360 6.8482677238328
67944636 8.98345455277171
69376776 7.98125944208344
52229112 10.3201430751153
78986640 6.84431515047269
72888336 7.4682371406686
77757504 7.7764450583043
63886572 8.30870969210903
66791232 8.02846242301879
60752436 9.35946570893906
72096120 7.78361982755243
77207376 7.42504136254481
58167132 9.21842136180874
79403064 8.06190289670661
60635352 9.61921091303684
66968232 7.2975823332893
78206940 6.85728400833711
77209476 6.8180827717847
73624836 7.79432377900861
67009572 7.67895614797886
75171960 7.55404396260901
71935836 7.79918106007678
68379456 8.4020154612327
70143480 8.72296219396395
80170488 7.79699834817681
83610984 6.53385650492263
74763864 8.76578224279703
62616936 7.73069431172769
74578392 7.20504956919489
87437700 6.34032272011619
78738348 8.30644577387849
65524056 7.59406571276972
77457684 6.90935045916013
58557552 8.73598052387765
79420260 6.95710822863924
65101512 8.90317578538233
77137116 6.9980147190711
69420216 8.2075532254249
67169136 7.95329054985037
74897904 7.97331696752953
69334056 7.36924521348807
73639044 8.36061357372705
71806956 7.30680168234955
69612072 6.90790014832009
74999160 7.64670667335538
75562620 7.46173912098649
72686904 7.8511133946755
65101512 8.41550980239817
86036484 6.51617848469611
78165360 6.76313961089559
66560616 7.94241752315778
76038300 7.02356946575365
75721452 7.06477577901311
79721040 7.39977316633519
91409604 6.52350850148874
72008220 7.69362390852183
67515456 7.70244278435541
71967000 7.48021927160013
71475492 7.01838446362702
65333820 8.2184130004216
62588232 8.18422966702693
74320236 7.29038973976186
78063372 6.17010574728856
72843756 7.98102158556084
77685960 7.2321077798149
68731236 7.27238723918672
73642272 6.81428084018374
66025740 8.46365244308098
78797460 7.84107172408849
78524292 6.59217180198359
77904060 6.9685892874991
80936940 6.86966649256651
89805624 6.48734513776416
68627760 8.59201982496345
71604204 8.28214609613688
78696756 6.88110660555192
67169616 7.52626034947082
87335160 6.74748466442726
73222140 7.72066123808173
69220452 7.76090513503515
70981836 7.78658589635023
77816376 6.89743170122333
74173680 8.53721574010792
70955472 6.9626106654498
66605676 7.95880664701391
79044216 6.62554767781049
70245792 8.05909326534104
67397412 8.37875854498568
74131320 7.84314896611541
64667412 8.81678209350159
88534008 6.9673665740897
75661944 8.42991412268167
69784632 7.25518333377012
61532136 9.18527608188211
70357380 8.98734708727437
68383176 7.84665965230855
74956200 7.15962310910646
68986116 8.89613338882899
82843800 6.49854287136099
77655276 7.25807781704832
75184716 7.56061154996987
78768060 7.61919258746524
75920736 7.96428479548503
79580544 7.00430679367867
92319960 6.08903702020697
82670760 6.66306681730234
73812084 7.7888752563326
76081020 7.77131103811623
78914376 6.9405128168803
73449048 8.79827796836318
71272176 7.51175764200919
72947364 8.4720510380214
54743832 8.87567441968994
61059036 8.49838687149447
80764476 6.6234383861689
75520140 6.72650577889913
69928320 7.83598097601038
74913000 7.42804611483569
66025500 8.34518354299335
78739644 7.3883320805313
67369020 8.72712053760334
72326736 7.53225423755698
66188532 7.26207887912605
80317860 6.83307386498955
71662020 8.05210418636046
74147436 7.28516495263594
78725340 7.20252911270199
74245704 8.26280758407887
76314336 6.83270324756502
72934236 6.99962162736177
62703216 8.91331524105574
63267492 8.44264807937865
72353700 7.72968249345535
67629480 8.56967320118765
71806236 7.66036671337088
81992316 6.31196652970018
81500160 6.73171348171939
77815800 7.33435218190448
70693932 7.5896872154892
74392500 7.30845945690695
61935312 9.17377515090428
72109236 7.15083752000983
62460252 7.8025120813847
76977804 7.89062995512881
66344136 8.17529381865297
68134752 7.93845895076779
62979132 7.71119087485767
81372660 6.4461608739529
65447832 8.50407624357893
72775044 7.72885323297849
68568972 7.63451064176083
68295036 7.80328598952204
75836196 7.81173699801377
68774076 7.48135718217589
69683376 7.42863941823608
69868692 7.64267864620541
68020380 8.43493219661846
83798400 6.4090600778318
74013636 8.09639758347967
77369184 7.47547865200663
71807292 7.29276272022921
71443680 8.91290298119874
79101624 7.40094824573332
62933352 8.53152453785026
60015936 9.76483912708618
78756360 7.06101641508422
77079300 7.12596557589602
70606644 8.62881359667803
75660036 7.56409856341013
72569940 7.95403958895199
83913504 6.31039712447545
68095752 7.09538041713158
75230256 6.92384473815034
62357136 8.56625361821096
64682100 8.85257527624178
65147292 7.69363124573685
84072216 6.13340699689547
68238720 8.16212433956207
83075388 7.26743698565459
65927232 7.64774956735593
70489320 8.65494337159158
71271360 7.76510655268047
78884904 7.69210525564086
64247280 9.27807619444193
65235552 7.65299536507368
77051292 6.75459656432674
68946636 7.62936664415674
73798356 7.44368085564532
72152892 7.56362247508262
72296460 8.41966611159864
66388056 8.11907593622881
65680476 8.24691114965213
79374480 7.87938608130242
67196220 8.41215975817214
85935228 7.25179377561971
84057840 6.42292366800547
61182096 9.92212765610126
70694172 6.98526432332578
78494604 7.27594948491737
65581872 7.08144882630641
64655616 7.96843292765679
78307716 6.72238386806486
73886736 7.19609585907955
74956320 7.03653237889203
71399340 7.98477483639389
79504800 7.40195762203785
82857288 7.57699679888453
69031416 7.98558395782164
82872960 6.51242456834816
64566396 9.07882930716738
65851980 9.27912256053769
88796928 6.56527146091774
78956688 7.85003341076251
73869420 7.92470922412486
70362060 8.10417476174604
83133684 6.50898938715778
72989352 7.74716740204308
60987732 7.72142702767558
70329756 8.29079548488578
72888936 7.67249978080525
65708652 7.89872922578211
79926960 6.65108051236719
61936152 8.20054684118732
75894852 6.64646126741169
78307956 6.82573531167584
60987852 7.60718009224695
77642760 7.28364704386742
71620920 7.67535762718384
77585424 7.45424610707242
80991768 8.01866038589339
75473880 8.0727527992246
68365980 8.75025949811593
72051540 7.77276008229388
81180564 7.94512207274739
76964892 6.58560695441088
75621036 6.79749453370021
71444520 7.58391703344936
73625316 7.56110908125191
92045808 6.3804040754024
75302376 7.64412922048726
78712704 7.09707905762648
65116440 8.35012131695415
89186544 6.46133084043841
79403904 7.1126674770673
67502220 8.223303213523
64305576 8.32901742413611
74059656 7.20852211527294
66736092 7.74185151605647
71732760 8.52672953943636
81744984 6.95638175428175
74119260 7.93855169243858
90947328 7.11533121718822
87914928 7.22928570244164
76126920 7.13370940454883
91481628 6.70018736794723
68841180 9.00694244444153
76944780 8.64034612011364
72096600 7.52451101251147
66025020 8.93519232279179
67431492 7.46330304100903
56044032 9.07782067750151
83695284 6.79545282266303
78076860 7.01076665897064
78536472 6.67859039242108
68858616 8.12732830927286
62370372 8.58738942104368
64526256 8.20706990186141
77136876 6.72514996695815
86153568 6.52406299863975
66863136 8.02981774470407
76109364 8.69334543408748
73222476 7.43681943465108
71763636 7.06581511409294
66517176 8.42957044565436
72019896 8.53602713124448
75167280 8.43452396445407
80720820 6.63255240303915
74738676 7.46590852281334
74030760 7.61403349627285
69319200 8.22700956034676
67022580 9.10722287758238
77365752 7.25279059092853
78422820 7.1374411044838
74841792 6.79516443990961
67124316 8.08331858021613
64828992 7.93065171809624
87695532 7.88430953000316
78351156 6.41057683598495
81255576 6.34199936242771
68525652 7.34410298673354
73164492 7.11600727552651
89013168 6.5510154962522
70101120 8.03917723564647
61763232 8.76906613047808
75882216 6.71018446695754
69119916 7.36255948247917
70547736 7.75813566436373
73613040 7.34677545399548
79693596 7.44516111246034
72413136 7.35877236625812
65577672 7.79679014863864
63573636 7.9534725883079
69203736 8.46437487924413
52339896 10.5873880536875
70910172 7.39270721875546
84330048 7.79245454171495
62402676 8.30964475347917
51967812 9.52370942225431
62761152 8.77471076808844
79478556 6.37756689497236
73913100 8.16953223715516
77411904 7.74923639515251
72370992 7.08613216598095
68741052 8.06682114712734
84475560 6.63105110610429
60099996 9.77389272039458
79926384 6.84607202142311
81929820 7.16560603707204
75517800 7.8477541404589
72396180 8.71310367493392
76472160 7.35743996841123
65046636 7.78161586521978
66819936 8.78801794400273
83479284 6.64112713431843
74186676 7.8909591847339
74347440 7.25640897968534
71226300 7.50585880353168
78667524 7.1755234010267
74086140 7.73011374406554
75646680 8.12211948754355
76573656 7.05181379525634
69954684 8.76258315099063
74087520 8.04041551223474
63785076 8.85062105931567
77046636 7.44019613757522
61356192 9.21819718455649
60769152 8.55274593796809
81282540 6.84544608954122
64306392 8.58367215980752
65564676 8.23843914346741
74291484 7.4015376200701
66694176 7.76790814395535
82481724 6.88857284796739
62575236 8.78296570990081
54162936 10.674810227705
63456192 7.99833128971932
70215264 9.14797848842613
63612276 9.14193462068394
77079540 7.00486374643801
68947116 7.497652900379
90702744 6.41328038240823
80502600 6.95081629439173
83549208 7.61480323384648
73540776 7.16053981989833
74723412 7.51432808430509
77079876 7.12335984381864
79420500 6.76387654441028
87511512 7.08419039141266
73367976 6.94592926215684
80182764 8.10450710452336
74330004 8.59867592058638
84578220 6.45407838225358
83304624 6.8796696043336
66054252 8.28316901116815
76081500 7.60693524762307
80632200 6.7259517150948
73075104 8.39746342893093
87481140 6.22300724113976
89186088 6.47356628857306
76427220 7.6913387065816
59118912 9.69037326707176
81369276 6.99044819024288
65608692 7.95540131410836
77945640 7.29830180880751
69304512 8.26368625384682
68167176 7.30659263606701
68642736 7.70342348730135
71486880 8.40394476101913
77815320 7.44031321464179
80793060 6.56437226759386
78235932 6.40269895427186
77150364 8.1616709336695
64622112 9.4679138470113
78380076 7.05255107657771
75907980 8.08332628907313
68320680 9.68625014291757
62977272 8.33629257173249
81109740 6.75018384152755
91265868 6.68103422383447
55652412 9.93330677031031
51795732 10.1320061478313
82973520 6.57028462648371
75028104 7.10669570993232
67949316 7.84662410738961
78421980 7.64392874784908
72050580 8.07932445409555
72441960 7.43528588211729
75922836 7.25586316542634
61834296 9.80028372608541
68352852 7.7178914076781
72859104 8.79470006603267
78334776 7.30704557723845
72096720 7.27488270938281
73795536 8.46518819820181
69856416 7.3967339992305
61985292 7.6296704203243
72471552 6.99847439399562
69944916 7.06354629313337
81066540 6.80685698202315
75275316 7.0146790532696
78250476 7.08754216525501
81008724 7.14472383306349
75110424 7.95764354773069
72614280 8.31554876632773
72210252 6.99869297959716
68597436 7.88773332684659
74246760 8.20936545298809
79910244 7.67701939970748
80847480 7.78254912792346
81961224 7.2190014326422
70808436 8.08156500632091
95816496 6.60083203085244
63657576 8.69580187732896
83913960 6.53149998949579
55088952 9.54079987057159
78161400 7.45505656835673
76227576 6.95261956593943
63830136 8.69041519377884
72442200 7.85579816377592
71935596 8.17991264016316
54615852 8.98045864280338
73828560 7.79468244139932
75678732 6.60251695700643
64782876 8.68659948793954
74307960 7.05972025638822
76501632 6.83295168119983
77079876 7.18973177544743
77151660 7.48510744777344
79967244 7.77673985767999
71461236 7.19259414460409
73003320 8.45594155667612
70143480 8.65571721842253
59248512 9.38177124776324
73195416 6.75959555059716
63249480 9.74136734808182
64149732 8.02303959780198
68512296 8.37218884783251
79345728 8.23119836892743
69250092 7.19151644333498
67124556 8.05228464687909
57413196 10.2709054596106
55786692 8.40787685480738
66879972 7.81064753299933
75012036 7.11981204339182
56171052 9.59263966923431
77412624 7.22527342292411
70708476 7.71322819216072
73351020 8.27560677132902
67877772 7.25371144839685
66516696 9.02226013432071
76241304 7.83091780449071
86195244 6.99454352181144
68712060 8.56942393815726
76357176 6.98866509927729
79547280 7.77368116256008
85428864 7.32175702127288
70490040 7.60446547819213
69695892 7.34602405269232
73870476 7.85641252137877
57821532 8.53831901490922
90356328 6.52813957125122
72485160 7.30953202743861
69393252 7.69197321303621
64955196 9.01965125828708
70201776 7.86550800799788
73234992 7.53918932953684
76934604 7.81611873998247
78031560 7.69832666350675
62096076 8.65572960053419
74738676 7.72347257365374
83345604 6.99635229943385
72426372 7.24587449663167
79072152 7.59264455117504
66171096 8.97569808042917
75750636 7.2032074452616
60837456 9.34597950085462
67860576 8.27831819767103
82671240 6.47172139472171
78737736 6.97804431187602
68786952 7.43840118656321
66433116 7.73406246412947
60636072 8.66575046852529
70419876 7.59683457338167
64667412 8.52592250412654
79420020 7.30086709434019
58672776 9.18059518227248
67603716 7.11758782307145
66272832 7.71976668585535
65754552 7.45222389280805
68539020 9.1082456319725
76299120 7.3539745836159
66026076 8.29007402819493
74610360 7.10552415083558
61289652 8.19260490809224
74375904 8.02914388385732
63701256 8.16060465342264
82815216 6.29677041268437
73566780 8.34411716044634
70808436 8.24721002002699
81513156 6.89212373209484
57906072 8.86455902905484
72068016 7.10730994498142
67341936 8.40539553358391
80157240 6.67374518953075
86036724 6.87713999768468
69621600 8.61674381691914
63005856 9.09904063699742
81399144 7.27662779265465
66778236 8.27809714567785
77570736 7.23047249570902
63456672 7.73233672493878
80287176 6.72065072690081
61417872 8.44101578813868
69654552 7.44731812851726
57989652 9.43249958630446
70055700 8.14070366203985
86108268 7.15342004596029
67052052 8.3224192647446
66707052 7.56708922753828
70749120 8.56637411794541
77698956 7.12886969456984
56415876 10.0558143218039
73452516 7.05137667511422
71588376 7.69359639402783
60246312 8.97993194563462
61155612 9.32771898613475
67369476 8.56090432160023
67039776 7.7704532275179
80894076 6.67828706615343
68929680 8.78435625071014
73048620 7.6145363584698
69292716 7.42555298756835
67860336 8.33048704022399
76370664 8.19139592365806
80445360 7.1271260618273
75301920 7.12414282220104
79000944 7.70651333407762
82730844 6.72846661717382
61097796 9.41041221889855
65575452 8.29786908393419
78914136 6.97339666349819
93650028 6.29651520245708
75275316 6.87677682746907
95586528 6.16931877618309
67918632 8.01296525239896
84360000 6.51926539837591
67022580 9.0701168008299
66906792 8.37132259160046
83913960 6.44286509947989
74840736 7.24435354753665
57759756 9.74534664245364
93895428 6.50927416043132
72543216 7.14341145701611
65709132 7.93171064502549
75692700 7.39024533419422
77354736 7.10253979296585
81265704 7.68458794004193
76427340 7.4901863248827
72357660 7.47527369112166
70590096 8.52539400854159
76273236 6.58564542273402
88245264 7.16718136755999
69191700 8.16668509618737
80907588 7.28075625064322
61851252 8.88925551365309
65174592 8.72586596105851
77335680 8.31999688549217
84910944 6.65173624866173
73508352 7.31266612452297
68611860 9.01098480027764
81299256 6.24121559108796
71605260 7.76454376399203
60637452 8.28086466851923
69030696 8.53319060707882
78347448 8.55775755680693
75908220 7.54695485688578
73553772 7.12538200614384
78552540 7.11472052961935
67759320 8.55247065937116
84001644 6.52989701697036
76573416 6.8133386076623
75345240 7.27593473979924
75750036 7.34325906739647
59581596 9.8253473924136
70214652 7.59045449178562
73394700 7.3672425455911
67843620 9.23464251053158
79101960 6.95126955439366
70418016 7.85441041690206
77381700 7.49237246253815
75217740 6.8291943748438
66024780 9.32005634676066
68946636 7.94916356694271
67789032 7.85661294720926
76631472 6.55490964859097
82743024 7.01185405210598
56305332 8.26514237199215
66025020 8.72198270260643
65145672 7.89887046732981
66706692 7.94269399647512
72240816 6.97041461962863
69726336 7.78641695970903
79793160 7.43575566518603
73222476 7.47633598409702
85487160 6.74371325702549
73974636 7.1953933212074
69013980 9.4035044148114
80663124 6.88186541733025
77137116 6.60676541427238
79983960 6.86653971809973
69391560 9.07565445057602
76184376 6.94329583212319
66444912 8.89515141841657
80156520 7.21217000393626
74261376 7.18452174347187
84794100 6.56105046833069
75174300 6.99761847181745
76906500 7.05047478015198
71225580 9.02201061313596
74521620 7.62955218265374
69119916 7.41675228812105
61462212 8.54556712414507
85096500 6.67815252426694
71763756 7.31377157151508
56432112 9.9840247438866
85141920 6.15383736226512
81673776 6.77634642773272
70607460 8.35987806893148
74565300 7.5342604460724
67860936 8.07700942004177
65852220 8.72720168558006
66243720 8.3887367590919
67296636 8.22903993429444
86036604 6.35144763661391
72370176 7.37460238901884
85357560 6.48576691873326
78495060 7.34541720774334
66171576 8.2567579387721
79994856 7.08602573044987
58718076 8.53551428949091
68479752 8.42949608463264
72990072 7.01304862371282
55825932 9.36162602167685
65838852 7.79239880593609
80358384 6.89507063808082
85122264 7.89078422100492
77773176 6.7091902446303
75129576 7.05338008468662
59727912 8.73066262069122
75620916 6.82102973164118
74637660 7.99131678848704
70854216 6.9797789299026
63599520 8.86464990897011
87481476 6.20636113542812
70808916 7.60017883339431
79159320 6.98152979210745
83286948 8.27495568766786
70681992 6.96523730567773
63484536 8.27397126754227
69480252 7.57009551290124
80330376 6.97134117727029
72269160 7.91119267524515
82915104 7.11907451981148
66863256 8.03319364314394
73150356 7.01402850824025
73106916 7.45595599915026
66663972 6.98865093635702
75459912 7.59805362661871
82033344 7.56090898321358
77976324 7.15643857948363
74073960 7.65508483590379
85328088 7.3824254386359
71633196 7.92403095930162
74955720 7.45839709624493
76283004 7.49193482672482
64943160 9.13613870395807
68601276 7.42208737333311
71617776 7.70877363791345
70475592 7.5537756147357
73323156 7.19272790399775
73267200 7.31879700939752
79013004 7.83828299001166
85039260 6.67814137890679
88925244 6.84594878910958
65245320 9.16007384575767
84503688 7.05519062062785
64929192 8.07521485854054
80729748 8.84927066474705
69422556 7.7251245034525
86453148 7.92803148185261
91438668 6.67684784740401
74016792 7.09849800476612
67587120 8.25781512558109
69120492 7.50894638833608
53963652 9.7953501330702
75920976 7.4884293042052
67097832 7.27638925011658
85921740 6.11366828524704
74737860 7.30553617281266
80501880 7.53077641499246
74047476 7.02169170959741
72370416 7.2696499702045
76817280 8.02736187106134
76126560 7.04739172564608
82742904 6.86352236777798
56477652 8.83444044756323
58845336 9.20339817327712
69855696 8.14160040491677
78132168 7.75825404502252
95890452 5.96848106420948
68352492 7.7540970067714
62904720 8.76297801162295
81138084 7.34217016957592
71602512 7.8649473182934
63484536 8.48882466470144
69811116 7.94193655826641
77962116 6.51849761247867
67296636 8.65231487269954
71499636 8.51029289347895
80574624 7.16302765072734
71156616 7.20103271376588
69132432 7.55317591871248
77297976 6.75559107269461
72715776 7.26064540939283
75736476 6.92639317550472
80992344 7.56508329571415
79404360 7.30758304578248
65000736 8.65367441255592
71533020 7.42544853530525
74219700 7.092469649383
79750272 6.89064171572382
64943160 8.78138486542118
56415396 10.4188232846299
71142576 7.48080604086212
73382184 7.67389746769984
66907836 8.67460812764131
66082596 8.92988515242948
80329800 6.55539023097259
72990072 7.03089944182305
57847296 9.96144150272715
65750352 8.58058862786411
66934080 8.98323394776603
85660200 6.39480178537685
68697612 8.47450354469709
76804764 8.02638202829527
68814936 8.04749421599285
86772744 6.67196811737817
88159344 6.61381572155872
76485036 7.32185128659659
73306320 8.01966031838725
68467956 8.14069978025077
79202640 7.07482346951592
71917740 8.54092917335349
83189520 6.80796225382501
73132920 7.99401892999049
64002696 9.34409013148676
63599520 9.24157389298432
83349684 6.88235520298401
73089720 8.62508457311479
68930520 7.32262203842657
89721324 6.04355199998724
77900340 7.66075391439069
68813556 8.14974742984269
58929396 9.60896030011998
69637836 8.13746301257959
68813076 8.62926826521071
65391876 7.73615746841813
80734428 7.66072651744874
81917784 6.99259600216832
87221940 6.14137302571237
52965852 9.87570485844048
64003656 8.78231868087355
64756152 8.00132003986021
95123508 6.10091874620481
59754396 9.81618528687719
71417676 7.41186103899032
67427292 8.19315770193084
67052292 7.53216265081681
84561960 6.98785702561084
94011060 5.80106419046216
69351744 8.41658731563279
60726552 7.93369273104639
63631092 7.92479235806909
79739736 6.36263378975812
63772560 9.26999019560978
73306440 8.32508648289729
60637452 8.64426516485869
73221660 7.49780842143028
65307336 8.04676515360773
61577436 9.03930196314116
70522344 7.9686913076998
77542104 7.44049947740822
62414952 8.52426395099073
85820604 6.51851315380658
74884656 6.83814804982179
87190944 7.43430563794583
65173296 9.03848735786235
67906692 7.81454796066076
79550100 7.07175168618296
68366460 8.39667063028275
72585696 7.90614876487073
75217500 6.93248118781186
81487884 6.51440764642378
59206272 8.7218808085482
82396944 6.85024037503656
68641092 8.04954937622844
79070940 6.94626544612505
71833440 7.97028356959865
78929160 7.36054108257971
77034240 7.60668678372797
79967604 7.51824186022799
61416912 8.89478665356548
72831576 7.28647123257916
64770360 8.85320848441243
80211348 8.20389280703158
67527252 8.45323241475136
68930160 8.81216712381926
78868428 8.09578762166928
72397476 7.95603104856986
74723412 7.57257759042001
60895152 8.52420094859368
63873816 8.07178666052803
72236736 8.31618519928542
79837404 7.32221701262742
79217016 6.70200710960355
70202136 7.69508782147658
95873856 6.48814483281563
98879772 5.74093045768346
69275760 8.87321159115105
69465516 7.74662253595447
69076716 7.35363356997152
81212736 6.36297056603451
62786796 9.50068360342095
71574576 7.88245066071801
87898524 6.65748285031254
67499076 8.58273695709467
73222476 7.50301040252293
70779444 8.7555893378874
80085456 6.60874334328292
64367352 7.95765493123924
64672092 7.51677216329377
56907312 9.81343106850166
85488972 6.74912978698015
76400736 6.61663653086283
65696376 8.14630118586356
85386960 6.33393996648255
88104444 6.194889187394
86945784 6.7561588536478
61577196 9.26889624190782
81617244 6.6347088884312
72715776 7.22061260325377
79447560 7.5359455710878
71487360 8.29654368447206
77382276 7.31551639050491
76472520 6.81336053745548
62937552 8.00547219229312
81643728 7.66419392211205
64149732 8.03073673700206
54726396 10.183238496436
64828176 8.07904322487601
77062704 7.98106154496123
70950312 8.1500816415021
79231560 6.83487918142434
67948836 7.96975151352669
67860336 8.32365552522728
67788792 7.99301647754386
77917056 6.8768973355499
75823920 7.33918703184849
85384524 6.8314408555627
81226584 6.89767673247958
68193420 8.83092784643489
72139800 7.59352256228747
78307836 6.81620794890024
86326488 6.53533579660455
85949844 6.72771589745843
71616720 8.60250222858611
69684192 7.43201595086772
65262636 7.51745679123879
66560376 8.47763788725564
70419636 7.81035889679219
79403064 8.15884987504607
68210136 8.03308830439082
78451860 7.3540683870573
80502840 6.76454420776836
67676076 7.79971474612989
70375392 7.66172930935854
81759720 6.79762661787601
69940236 8.21775662014731
70244976 7.8254922103884
68597076 8.18259076232252
67558176 8.05492290378378
74929476 6.89014394803051
65461080 9.50177546338867
100772712 5.89640530300727
78073872 8.78543071988365
77789556 6.34916145045354
72530220 7.55919124226623
57041952 8.80531007910304
70968720 8.10586366812198
74319996 7.74652649573544
84304044 6.7884718915851
78508380 7.77835867226372
79998744 7.12221270662531
83638236 6.34560587185887
63497772 8.26576903494087
60250992 8.02599548260657
74407116 6.90983972978577
71996232 6.69747464986262
76446036 6.59598112215286
78017952 6.66339725407162
80489604 7.17748764307684
79276404 6.81203269391679
82423668 7.66897742231931
76990080 7.94346855173829
76530456 7.25978338633349
70564572 7.06425532667946
72888936 7.01691712131645
63194412 8.99436090238629
79319484 7.00917223214268
78077100 6.95190930618995
74955720 7.55770993658009
81544176 6.57891688613005
78046656 6.77618083005026
62269116 8.76063626773765
71125860 8.30193562250523
73957920 8.03670508674734
68884860 8.62989578827938
70447176 8.67609114500822
64437756 8.1906108629277
57804936 9.39221838924127
70609632 6.99688192864829
81934260 6.74221171423423
66444912 8.47920650402854
74118444 7.79094610059075
65998536 8.32079434772555
79230744 7.92859288815935
57847296 9.95189148769739
68512536 8.33009975136464
69869172 6.96654601449139
77559276 6.68170247153886
82204848 8.16901609486951
67789152 7.88546943085934
68076576 8.15347505428045
79432536 7.20970206203832
68943036 8.27240708931414
75390540 7.02826647227759
71878500 7.58452278679211
68884380 9.21812905333456
66011052 8.32315544269122
91093308 6.19558192818569
62123040 9.31721474663537
68121876 7.95790726985997
70389360 7.99136061001025
57168612 9.70470349491122
72197376 7.10156108823959
75402336 7.41756928380845
68365980 8.8622809951497
79964664 8.48581769164015
82973640 6.5855229529353
69883476 7.96930879394191
67470156 7.73069615486907
74232336 7.42052501320269
91481148 7.19457420920594
56912232 8.47083110966147
77758224 7.50706862748833
70245456 7.48409922307678
77829528 7.95637059476081
70316280 8.62844123893706
79723476 6.91351778140493
62977272 8.2913232751589
75403056 7.43286475413162
72281676 8.01474980184969
83433744 7.5628831548875
82161648 8.54102080807395
76760184 7.47731998741251
73322916 7.46740744277727
80515236 7.15797520267085
76445916 6.51557339415509
82237020 6.47233321466237
83031144 7.15702639914124
67123596 8.7831395154635
60073992 8.87654418995966
85271328 7.02701737182157
65245080 9.301245495409
71099376 7.87851070604405
63223476 8.76982718131769
77496804 7.26401485857611
67558176 8.35093361267782
68321400 8.82035636171908
71731464 9.2061084847565
78840660 7.15261168073078
65607876 8.05104070333015
80719980 7.4479786731996
83249244 6.94269411639834
69523452 7.35382730586033
65161620 7.950884620507
79837404 7.83386080657169
68162496 9.0953013938215
76083720 7.01277943026422
64163460 8.57880080963323
68584920 7.53146231844536
56389872 9.26772950025307
67603836 7.54570622221779
65607396 8.97340218288842
67989936 8.54111244377755
83478804 7.11106937259938
94053924 5.90477019236005
76561476 6.87497027920452
76991040 7.41442027827461
82322652 7.46705671838543
81154560 6.63625056852074
58166412 9.35436595721269
87161064 7.44835869050344
78539904 7.08631716487488
58499976 9.22445201670097
68597076 8.30594078442481
76573656 6.96384914732819
58255632 8.00337676525028
65044416 8.317093340608
61679172 7.99149969730607
68973600 8.15774506410351
82772016 6.19644833244919
94950708 5.93696337501311
74548704 8.06979701010797
87509724 6.65925288894849
81630576 6.48990543733032
64007376 7.83182710395515
76299120 7.76248548967179
75056736 7.28620283546927
78160920 7.54379049151327
72358020 7.07577824539274
84605160 6.74334507480059
67860336 8.41642678350066
72657720 7.79458208860126
70129752 7.65999414218697
85383564 7.5427761606995
64482576 8.12718685796089
85054272 7.45070670393885
75852504 7.75025816425639
86660028 6.74317144125095
94993668 6.05936919510731
72426060 7.93446451680059
76791636 6.71618091768798
73494996 8.13123566366806
76342800 7.46302724063864
71271120 8.13988076415371
73567020 8.41157012797551
77251380 8.01082011570156
84777624 6.84700816976589
68150220 8.83946538904155
70534860 8.21905375650733
78814176 6.73465763219458
70189260 7.93934477260317
74042220 8.00565542510734
75807804 7.72419812695788
71283396 8.42368991207058
67080636 7.91206224985313
79939476 6.7822734487498
73886856 6.88877486167076
81399624 6.81117115531201
70954992 7.25827163122322
78264636 6.85959206354636
62269236 8.54448328439417
86931936 6.04201692126901
87132312 7.82621615205313
71371896 8.02198760384205
77209140 7.20058806075797
70676496 8.46772956660355
64149492 8.10041560024049
91208292 6.82387546734603
80418300 6.52472565732671
68469336 8.09077262171619
73958400 7.29118586250585
53529552 9.95496700253825
84547344 7.06018650945104
66490452 7.91025530165047
69683136 8.03563214248353
79204620 6.6565043717488
74578056 7.47004463434665
60031152 8.57488895584861
71271360 7.99825310511942
80790384 7.41487990376267
89402544 6.93899723394258
74431740 8.3758724354515
76906260 7.21414341770742
61531896 9.58041853214952
72804516 7.18928782025556
67540980 9.37071908017518
71660976 7.93477098196746
59626896 9.25948252946246
74376024 7.68986267300457
78379740 6.90884228039457
70676496 8.6590651608546
74450436 7.38515586999575
77369184 7.28927218574101
66473496 8.61617682343285
76343040 7.19812665635056
80574144 7.61511006131375
81328176 6.53865003303939
64929192 8.28219348709256
80445024 7.32438730465122
68813556 8.10225439659034
80503176 6.93392674036233
73652040 8.15415740574927
75417360 7.70335736857095
80574504 7.2087352304776
65581632 7.47278965561618
73279956 7.68918800914527
66488832 7.68294651028205
69940836 7.99439631157957
60663696 9.71753263113056
75964656 7.29563827726286
83274912 7.5164890108011
72588636 6.89782967586374
65970192 7.87376733823652
80603736 6.94314850213164
67097952 7.34668787412926
77051292 6.81337759401008
98821596 6.24899311469405
77470200 7.21615178066053
61026252 9.03591903040327
61186536 9.09046694900667
70463436 7.45907640738623
60087720 9.93194983576079
77554020 7.96931829410397
70782672 6.65594179185924
69983436 8.29506225718195
70042464 8.93413787866477
74303280 8.30561998354294
89243904 6.24157719084863
53438952 10.4237428469904
70129752 7.72866527963889
64794912 8.83904600792762
77180892 7.14986153565144
65865456 8.89677819725487
69595236 7.785928734855
79433592 7.0850332538507
77079876 7.41298324855174
69793680 8.69304075913186
78233304 7.60361339438244
77958156 7.33197003890172
81673776 6.87988119868316
77930064 8.38757882124267
93996108 6.09309888993291
89430672 6.92184098945259
72384792 7.01428604327356
61461072 8.57503615483656
63613092 9.04943247174167
75500364 8.82649697084025
74277276 7.20102327104214
69132672 7.50523607077157
62933832 8.49076580048764
73178460 7.7777837968895
70737372 7.38314183709873
67625520 9.64754852358162
78768060 7.43081822224823
70144440 8.08489519445603
73569360 7.47455191709591
87118584 6.38065584010707
59727912 8.97584145977759
68697612 8.29290882476422
82786224 6.66561144425076
64180416 7.75474963267316
75530436 7.83764949502542
69248796 8.18303362444397
72383052 7.62315916369835
82800720 6.53383625364782
70042944 8.71654655008641
71199576 7.43177320032871
75793476 7.0899116632793
73886736 6.94559889031613
76397148 9.05101409616619
80312364 8.16326866899948
65881932 7.96566726622056
90790428 6.42800514620246
60406596 9.23264577514832
74143956 7.13718415262557
91481628 6.74299379303347
74277516 6.89897110239342
87049020 6.04125420926064
82162488 7.45320294561111
64740036 8.60131273294371
74277036 7.33703159661772
72614280 7.8072199686634
82179660 6.87491618843601
87900144 6.50506435514178
85139700 6.75566838474137
69957672 7.1453822409893
63669852 8.80031294640855
61678932 8.44414177154268
73305480 8.52234563517702
60318816 9.08016710478079
85514124 7.12657977733946
52574712 9.61609468921463
68322780 8.746329933886
66879492 7.65302090974424
59325216 8.5201392931321
78351156 6.74499401246285
81947256 6.57497790331867
74910420 8.04896597208514
81584940 6.88903683135211
77887704 7.58403998842323
80056104 7.19428689881603
78017832 6.78192094755083
84418056 6.29421802550096
67532172 7.01075662999566
75663636 7.36531768679178
71936076 7.34667824040772
76485036 7.11931299721393
61199292 8.54732560020797
72125592 7.08044686208576
68786952 7.33663102136869
80590860 6.63860214233633
76068744 7.33282926952161
75027264 8.41608365633524
83176644 6.52100801722422
88694628 6.70513889286413
57643812 9.9081377913408
85892844 6.58643603579001
74505552 7.72174919743712
70996452 7.2902150563362
66778836 7.83535140326017
96799512 6.28707669426048
75011916 7.26400273545351
80619684 7.23479037743129
59320296 10.1281877114337
67832232 7.7278342858319
65102472 7.79632543758105
80836260 7.08716028035207
56158296 10.0910639640415
91700544 6.16432568861549
74406396 7.60278497040008
78347448 8.56262104084394
69120156 7.60931148013403
80313660 7.11724249903557
75475176 7.57504603349311
58192896 10.6181196335246
61896792 7.93529881083615
71545176 7.82014495372758
71980092 7.26475007718567
82135644 7.20772127091222
76240092 7.01835267074725
72139080 8.19448221487022
64436796 8.78870730064003
66676980 8.75455817599953
87478392 7.39253801505177
72831000 7.87011129959039
70535676 7.55849920931758
71499396 8.26904895179585
76818576 7.22971230504434
78076860 7.033459613432
89965788 6.51763978864961
76600140 7.58422804106259
71962320 8.53216529520772
58684812 9.24971670083018
85443072 7.47224092698119
84693660 6.6064976398432
72542736 7.77521777473424
77049588 8.12469926745457
60854052 8.54518206006826
73726452 7.17968179627579
72321648 9.58098044947217
71053260 8.11880106600789
70517664 8.86400954243833
84995604 7.11977979105092
70419396 8.11469847612687
71225580 8.74193316792619
67760376 8.13535243319554
57475452 8.46791530413332
74884536 6.91530148406003
74303280 8.38332042525762
65435436 7.93164824005398
62184336 8.58210672477822
69883140 8.22726259411681
89721660 6.15620439349454
68251476 8.30049083318118
62487792 8.49594973451097
67775796 8.34825612315843
74046900 7.17799247851964
71544696 8.03121159089726
72859704 8.20054097570124
68525292 7.53762568166908
84487740 6.73760788942052
86772744 6.8153304456574
80573664 8.28483398663013
61896792 8.27257670846985
63586032 8.06466351552939
53830572 10.024205211101
69823872 7.53015520556919
77630604 7.02852369222278
86007828 6.94198735325213
88231368 6.77811090013606
66344736 8.01660546680582
65781036 8.35042790948781
71979276 7.80125278439631
62921076 8.85411193980514
68033856 7.99997334287526
70462836 7.93929745056171
61187016 8.59609935098692
76817520 7.82820733697591
79837404 7.55565965428189
77223444 7.63553730876341
70302792 7.85158885930221
63266676 8.81581518758094
69491760 8.46987992981242
95687544 5.89834423727021
82626276 6.57103579558537
83579820 6.97322209401426
74782920 7.44843682730549
55985496 9.7084062516997
80617824 7.10255333999834
76557276 7.48123589192976
77454060 7.8631323829569
59426232 8.52713410225108
79665324 7.32374819771113
79868736 6.83876679242832
70432392 7.91162462118421
62702736 8.95113916853532
66677220 8.57852264715503
93013656 7.11679368767496
89749788 6.30210817692707
68395932 7.65075506425226
74219220 7.68653209552884
75302376 7.43159247149999
64974492 7.90130963638763
69766056 8.09244137057818
76081260 7.59989616293228
57214752 8.71470962667752
71386584 7.87607106390609
71385864 8.46255074576385
66083436 8.27459465426255
71646672 7.18737946800791
80906988 7.91240180601425
68193420 8.58910735574127
73612080 8.05058195167392
63150072 8.48194217053694
63830616 8.51265296155014
71037672 7.75412843508853
68597436 8.21935161732244
64176456 8.55810441966375
78552540 6.80830961564945
58124052 8.42704052971852
79259496 7.39435010603426
68352252 7.70951802936915
80675400 6.91178809533044
73452036 7.78575795620191
75403056 7.37613045980243
78578064 8.46707346120666
70926000 7.39211149790124
72344172 6.65520868435036
73524300 7.50188529578573
73555560 7.6750721606265
71180280 9.26136141546394
69119436 7.9688888980916
63093876 8.52687387874065
66259836 8.02395590129783
67821576 7.44997486847784
66978576 8.75311600551879
66733416 8.48594110630999
87727704 6.19844529053646
75575856 7.31787399583538
70737372 7.00382252292717
69048372 7.07024537258192
70763616 7.88011876625874
71936076 7.43856257254072
77469960 7.30192810513703
67903296 8.5598634347755
71790120 8.4655837860405
84923940 6.55111623853231
75865620 7.39938857126792
64234272 8.42856562244363
70447176 7.44471025966958
74898960 7.4821848622274
65998536 8.34557949209997
78334200 7.42267843108381
81718740 6.48662905351699
79476456 6.58972119731884
64583952 7.86373231523422
83695044 7.26116821218822
70401876 8.49038320576374
69263604 7.85363143838663
91208628 6.71410760308129
65595120 8.62908721785668
71487360 8.16412312840353
85472304 7.07434275658084
72888936 7.42438993256822
78277764 8.06306393319185
77962116 6.55811106960114
76514880 7.98342521392867
69453576 7.38647567631099
67443552 7.37301574611985
84969120 6.29423378243512
66287376 7.94442122571572
84911184 6.50147882219809
69856656 7.14553556590359
64020132 7.77118504704194
61762992 8.88109335499983
84131604 6.24113523843055
87176520 6.54942491072371
78999492 7.07312931257097
81237240 7.28956328945474
73668636 7.571682143545
72253572 7.50430385766868
69465036 8.06109757391747
73567020 8.01724004607184
71372736 7.54892718490775
84458388 7.68703974583251
77395788 8.09021709152148
63931152 8.21543521805071
77803860 6.884319618254
72657480 8.14052704251083
74291244 7.88612559296158
70189020 7.91820103281655
59121252 8.71625976504755
58685052 9.23548580409585
75762384 7.85621584679598
72370536 7.07959526176746
63830856 8.37681106093443
76227576 6.98316454840787
76951920 6.74626294787029
84561960 6.62783541118917
68642736 7.66167450859606
78178692 6.38542070500559
66345192 8.10899119951342
67789272 7.62822622721122
82482060 7.32528668892298
62993100 8.8140329954451
73061136 7.76740996826628
84446328 7.1313235687731
65940720 8.58300297813075
71777484 7.50693797142696
80258592 6.44538556234348
77569044 8.66690341557599
68800320 8.35323753794155
76138836 7.37711974231822
68884380 9.35015841325644
70936656 7.85084572450259
69984036 8.01853038470936
62096076 8.8920301936479
87670008 6.42537122247298
76555980 8.02184989848019
58512012 9.22173410618675
76818576 7.43524333719192
62717952 8.02371485933763
78091836 6.59432066089286
75229536 7.58874089425317
65980200 9.17735191744014
84215544 6.78771204938557
66113280 9.0914032864699
84201744 6.82677447424984
61835136 9.2375954761403
78334440 7.02168668729392
71979036 7.81911210675239
80546040 6.88444272058223
61879836 8.64714273467777
80906748 8.24814602627136
74506152 7.45418212703945
68209092 7.7030580047545
79710960 7.02681214181019
74998920 7.73754461440649
64710612 8.91246099181198
77398176 6.84971694655838
71456196 8.64463202235147
82498320 6.58053502999648
72814524 8.4225653032074
73324776 7.09626183221289
71763516 7.70072042862803
74450436 6.91872098405377
55813992 9.40393936708156
85341660 6.39600560160026
72977316 7.18932638670421
78450804 7.9663680882213
73406496 8.24755609399249
76849452 6.62586124648255
68365980 8.82564893803244
73120644 7.771440736944
77310036 6.98749467240591
70763856 7.7071693052112
78250140 6.95621839093062
78495060 7.05433617140319
76875816 7.46526062681355
73842936 7.64076926465757
68193660 8.04866661005958
78767580 7.85297985224432
67123836 8.42078631800736
68121636 8.04941311687087
72485976 7.46852203674052
77137236 6.88985072547811
90529944 6.20947300938181
66690336 7.81039055314574
67398372 7.18420914174032
58155192 8.99108267756887
61244112 9.2066923486133
70564332 7.12314840346087
75386220 7.54244887028908
72224676 7.85809663198148
81455340 6.92759713674742
70245216 7.36061478831809
67368180 8.93915345773361
62286072 7.95781999394314
74623356 7.06185146929852
83868084 6.73122799714369
77931360 7.34484368464632
87523212 7.43989813153693
75301080 8.150901683988
68611860 8.88092184582558
78262416 7.18719268751169
64002936 9.24166643469014
83913504 6.59116835031783
70925760 7.96628451813259
76498164 8.39535146713442
60971136 8.08624461951482
84360576 6.28078872291236
97016328 6.03248742133258
80329080 7.42867661196794
60553632 8.06295820275154
74059176 7.57493947837155
71590836 7.30805172971112
89172120 6.01198689987666
66823776 7.73960734707805
65059152 8.00195722479048
67675020 8.29263795504321
64020132 7.70838033416755
62154252 8.57315138100467
78828144 7.37925704539302
82870524 7.05214585655074
71082732 7.326453433439
74321292 6.88040611198668
72370656 7.21403849933516
81572760 7.15113758738912
79794684 7.56009061933094
77151660 7.56677711867856
75703356 7.54997114369288
64233552 8.78425153364752
67743852 8.42535099300121
65691696 9.17215676683104
66415680 9.28029958687736
70982292 7.44790586835925
64667412 8.77770500822128
85084104 6.41150082074262
69683856 7.52482317206735
63585312 8.24942435763791
81701904 7.19629745464991
79620360 7.21190864234278
75621492 6.82387953469397
66951276 8.02174279594412
85474644 6.47209634938772
78494484 7.60808699283565
58600992 9.22495786514112
82524924 6.74196818714906
77036100 7.05055714787789
77036100 7.01305865596652
82831404 6.36962782925063
68251836 7.18868449652742
70796976 7.34949795677772
81471288 7.25660534446072
77079540 7.35762591070143
84777384 7.18939752091887
60680412 8.94706179819501
82236900 6.82667681715614
70952244 8.55796771321222
69031176 7.87480928226485
69638076 8.19219473182418
72715776 7.75128746028502
58600992 8.79450925749228
73152336 6.84609405657388
74809644 8.24485670899604
81482964 7.92513246055891
85329144 6.37926935598831
69741552 7.27458785593444
71806956 7.46861463030392
74884536 6.9481097791446
83522604 7.09459467968554
68538780 8.90710786145241
71545416 7.23908667460016
83234460 6.67254716500558
64437036 8.89073707230845
68251836 7.71903786808263
66361092 7.82980139637314
74564580 8.1798034272759
65692656 8.53675370980871
68268432 7.22805946787876
59409636 8.65899496875069
73612800 7.35402192352089
70201776 7.76227265970202
61532616 9.33453550983365
56895036 9.64239755238555
88550484 6.28923930999569
64424520 8.58594203605305
73107036 7.35350120132643
84967476 6.39147283936465
69220932 7.30093411014858
79912416 6.42625826993834
65565036 8.31412935925698
75735180 7.86873040451644
84719328 7.54634850560195
82296288 6.61875943672775
65262036 8.35274165247197
61807812 8.75303879035658
62196612 9.42737352610027
74636844 7.73555435884799
79101624 6.93918418206316
66269364 9.85663494493604
73309920 7.3650402395023
75083940 7.98671686556676
79895220 7.47847172098077
57168612 9.67071815886528
56389752 9.46188193535042
66153576 8.2634419506326
63856380 9.26646790515861
68379456 8.65995499832013
59337972 8.48595324555479
67615752 8.17539907299507
95326992 6.07307432782084
74898144 7.54348653764899
70724856 7.14778982183391
59236476 9.09220748659374
62659296 9.07472406227397
68468292 8.43123268617684
63063192 8.66076233136883
79446504 7.83419327098359
63918636 8.52299383131244
49369752 10.484093855387
74912520 7.68103805636025
82915584 6.70706551837868
79953636 6.91509951680605
72192696 8.41592915334901
84867744 6.63245910559588
71815764 9.2791004374119
76716264 8.46949827620786
69537300 7.84680183359452
82944336 6.73819263380092
76285872 6.58838117507857
93259608 6.23829900612865
71429952 7.42628950624611
76357416 7.16199621447479
62933832 8.47310750864304
83030328 7.71251102451024
88448988 7.03656593177306
78986160 7.16085053808241
90585324 6.41989079115979
84650460 6.53602764981366
86440140 6.40015856186636
73814592 7.10258128083444
82422948 7.97880510363996
82351884 6.99841265731405
72397020 7.55434654077266
90601728 6.83905621036067
87308100 6.14632187717674
69638556 7.5229504089656
76254060 7.6189382737197
69520104 9.3477065581512
69031656 7.82473288993728
84604824 6.9632506309275
65909796 8.85189146228594
77932644 7.25844035759819
60668376 8.89128821578463
84157728 7.08206678899007
78451860 7.33268503761444
68640516 7.72841099710167
72599172 7.31574575048589
86108844 6.84931358278936
81745560 7.16436412801109
80548020 6.57843222635409
69393252 7.69349734266415
64526016 8.04736566598645
76573656 6.96819636774333
74841336 6.98948576455245
84532080 7.30988842405194
57342132 9.06068246659239
55653372 8.87302119472882
74822640 8.01218583087434
62847360 8.81053060897743
86729304 6.88146098074719
73305960 7.94278300020719
77079300 7.01327936917891
87725724 6.35499739757102
73426272 6.5375744559142
74086020 7.97750403969349
71963376 8.43368946264322
89186208 6.50682877521542
75084276 7.96542797526784
66358104 9.26066810409852
81585276 6.72937705741298
80445024 6.99458854794282
67803000 8.24550542443265
82524924 7.02010651419175
68167656 7.3356996372743
74104236 7.32116876324643
55552116 9.27968450561765
82224144 6.8044604085299
66805440 8.65142994560311
70070892 8.22589944213867
83218560 6.79874335844759
65809020 8.85099245394728
68657472 7.11328731607678
59755356 9.13280227230404
74219700 7.21229638941999
73049676 7.31397559182668
81096744 7.23115432199082
66777996 8.56241893592288
66344736 8.4104932570542
75201360 7.63784599333653
80184864 7.80724975090087
72426372 7.09056586535904
67848876 7.96701198716646
72615120 7.68824944484871
77528136 6.53297329611303
71398380 8.26402119741151
72888096 8.07482018552884
82625220 7.16987748950065
88507860 6.21327671932761
77470440 6.8208036852167
55998012 10.3607968116427
70765716 7.67672471997003
66631680 9.16688587676248
76817520 7.555427276012
73132680 8.6237398051723
86974488 6.86148781686803
73189356 8.03853517040118
68830272 7.48435974246316
80936820 6.69308328677079
76198584 7.39725425557498
64885752 8.11973604990729
75318636 6.61389219954341
71026776 7.66598121640659
78839364 7.91548677523711
59856372 8.88716818554535
69030696 8.50758053684198
80111220 7.4806490889517
67456680 8.68475024009668
72787920 7.65755096267775
76415160 7.37647339605018
78249660 7.15887975478693
66286800 8.26946494768361
59782176 9.67360068697702
79247940 6.50714913664347
75287952 7.01698404017194
70792320 7.84787575967671
77757504 8.08114497587303
65128956 8.57046190083182
70475952 7.58573805579317
67164696 8.85088272209318
62269692 8.60677551502447
60016416 9.10327842334798
84014520 6.46939268756358
68513136 7.69602171596121
69318480 8.68089562773729
65392236 7.72637703796421
64854660 9.25650270493727
92016744 6.38701409844494
76153044 8.10419408362739
72151596 7.84476290109647
88649640 6.21609046004245
81269544 7.35770134146084
67386192 7.53256851424999
66690216 7.89836765892843
61604976 9.16942147222591
66025020 9.15982924866284
74260800 7.94720414243172
91005144 6.50075962794862
77483292 6.82154039646403
78134916 6.68109634654806
65708412 8.66583931024497
72947604 7.98140025648527
81802560 7.19759981232305
71413836 7.70710682936436
67196220 8.42043498275279
58812312 10.2165644846522
76599900 7.90669731097113
90050544 6.67909915165828
72441480 8.35280936200548
87318108 7.54030924449703
72193416 8.29993475527306
75345240 7.19501763313158
79074420 7.110782006232
73120164 8.70772288229533
71124804 8.87166949760214
68628576 7.68016823707896
80418420 6.36288409474921
75083820 7.35553608454679
73670736 7.07993875918356
54916392 9.45653248073305
73974876 7.03116933082873
82306824 7.57904202925521
73886616 7.28529435422657
72631836 7.04297326862645
70707180 8.35437878379991
74330004 8.48818513844211
80938920 6.41584816320577
82208892 6.28968616837684
70362060 7.9399486266147
61661496 9.58866100403827
79434876 6.65017432302962
84203028 6.78457566736956
73150116 7.20359386578503
65000976 8.63267595564736
86121360 7.18833400926137
60971136 8.45780459538067
89025444 6.87728674684659
61143336 9.27719583404581
74565300 7.44485758257832
77309676 7.03148030274524
62748036 8.53964435448059
67227432 7.39885934468195
82224384 6.51959647566294
74378292 6.84108900303414
82625940 6.75102720368948
71460876 7.29840099237403
64319712 8.67914691854716
80528364 7.80540904985936
87670344 6.44606789311026
67097592 7.51351476216086
68738064 9.33587314720849
64884372 8.11542595400898
75807684 7.85468757212283
66805440 8.73635127371594
82423428 7.68354918203405
68004552 8.1135377422227
59813052 8.39369830190553
82339128 7.20122414619899
67253676 7.99577257113358
67097592 7.57437963710544
78510960 6.83567689866104
85285944 6.64469304458799
79749384 8.06758857236323
83004660 6.69960831765271
80312364 8.01328048116465
81571704 7.46365358909228
67994136 7.71943723697638
70636692 7.36454946435573
84532800 6.81380483402146
76025064 7.80384042282837
74867820 7.45162337596734
86554884 6.82802298051197
71099376 7.50081579590713
76733820 6.88320605255308
79593300 6.82723185356434
60376872 8.83660177030297
73406976 7.72023051481164
63195372 7.7582447964685
78249900 6.93398129541666
59915976 9.01851589086472
82482060 6.89148537443954
93996444 6.14031155981692
70662600 8.22679968552733
68249616 8.05268397814756
83274432 8.60116713357007
61923276 8.59966616821981
76081740 6.97530640649438
75907980 7.9975304104902
63266676 8.79823391734189
68020620 8.27611780923483
62069112 8.56371126480468
68659092 7.06115867036599
75041076 7.57862824111645
71936436 7.21626791295915
66041736 8.29216543707484
74104716 6.87956709003166
67170192 7.56715778496598
69337776 7.49695935151492
86108844 6.64347568437285
81487884 6.68966365893101
64219416 8.55177536548077
83349204 7.2920646534956
95858244 5.99292398966581
56389632 8.95199925936099
81050160 7.88594321578119
69869052 7.16268609909572
77469720 7.21445818197968
83350260 6.71339049731794
70983936 7.42787964418629
81816048 8.00526606039004
88622268 6.65904411103738
54523752 9.50140167977306
65129292 8.58100188370855
60970776 9.01574903147959
70995612 8.08116038944855
61431120 9.50141980227584
66361572 7.4493319073275
65480616 7.68759874975057
75954000 6.60465659074475
84676944 7.41489227868891
67515216 7.97941195894188
72543792 7.32420831416187
61013736 9.22548573656665
91311288 6.13875775827897
91642728 6.46277907395566
80773908 8.4103027635156
80646288 7.12700456725515
70734960 8.4337879898834
78539544 7.37633621963783
85889928 7.43257235792915
74884416 6.79993404807447
75967092 6.88714496069554
67039776 7.69507681357303
72024936 7.0383117411068
69292476 7.91273949020352
74450436 7.06438922580097
79274184 7.13656138054445
73452516 7.37052878817424
64322292 8.02989049442764
74001840 7.37257014107772
66387336 8.3915472729274
65838972 7.81124532319341
68193180 8.86967934510115
72413376 7.35998655830914
74999640 7.17678777742066
64074720 9.18941819297911
65926752 7.84948505292912
71360100 7.2749529556435
61098036 9.27063557833881
66778476 8.10242439043595
80312364 8.35316185873743
82325520 6.55099519179418
77771076 7.47532537638017
84174204 6.97788127163059
78033660 7.17398899715753
73049100 7.49711664563186
84144576 6.66225588690338
76630512 7.47544478851636
77945400 7.53953085900578
66778956 7.47925450184332
73756536 7.39419144219643
71979756 7.6001462170352
77381700 7.13481331490278
73511304 7.99977307444291
64437276 8.26847132396549
81859728 7.92745121475876
64411032 7.62863908574808
85647684 6.35730311563756
87886344 6.43496901809393
86297544 6.59125556675796
63048096 9.12902521295937
79765860 7.22211307095708
77206080 7.950056269586
81181044 7.54383365755221
76038060 7.72559418009768
86036244 6.81702949182106
74926896 7.59649407042998
58629336 9.04662808768428
75709536 6.567363011686
68468292 7.80434279574501
73408596 8.07765455835672
64567116 7.92027038265058
72643752 7.34116719598395
78986520 6.94482725590701
78712584 7.26063848510508
61405236 8.15888877956671
78249900 7.29681769643808
76285872 6.4880164418614
67440204 9.33964671795356
75083940 7.52341138115298
72468204 8.93167160449269
84432360 6.87924479501741
73410936 7.36416494424766
64928952 8.36915534776923
63093636 8.76765919667931
71111556 7.65474537214315
72051300 8.01931807124311
72008100 7.78607538473129
77887704 7.46704247611859
53484252 9.66731096583033
73105392 7.61081923071426
61199772 8.34219165065289
72236136 8.23851967593616
83683344 6.49038976469386
64406112 8.75539311554031
77816040 6.93716358953062
67776636 7.53861595432569
77571216 7.01533300380708
85155048 7.54936634997798
76644720 7.81157310296839
71704980 8.12171090387724
73885896 7.76527502696413
67126176 7.80129742365052
69377136 7.66228829952547
76055136 6.79080130952246
86974944 7.17898428407554
74320236 7.32479245049929
57485220 10.1905320104754
86538744 7.53594197766979
75806352 7.31813919764302
78539904 7.21339440276774
61244952 7.91641910650072
75491316 6.77502014428735
77988360 7.53044605446853
85720044 6.88707845907233
86293704 7.01584567006371
62875296 9.80631393042429
62575836 8.08880529061796
78768540 7.38251168440147
68570952 7.11868160116024
66676980 8.83422350186894
73639044 8.08632559218023
63266676 8.46148348715582
63657576 8.49635283693405
71443920 8.44808663043201
74464860 7.46663480274823
66663852 7.46352902697386
74711616 7.08054983754946
78149460 7.46034272313199
62285832 8.34506615465763
67949076 7.80343110584329
84662640 6.62006538969495
65868696 8.4143983225093
74304120 7.38056347987075
61160052 8.23956077627462
78595020 7.51676857901834
67933176 7.94739930522334
78610236 6.79251610333137
61332612 8.60020952023434
78033900 6.86002547259895
76530456 6.83344694634763
63758112 8.85454048008746
69132192 7.87261291263492
69684192 7.72839257115595
81399144 7.06671054720638
73786176 7.22617183523428
82714200 6.40908605454739
71991312 8.37852881818874
61547352 8.26451772696775
71891136 7.85646496876572
83248668 7.14884733499219
85847544 7.17065703286896
68657472 7.37462524620316
76241544 7.81520194785562
83926020 6.6963074890275
82208892 6.30116315033267
69491280 8.39786786515215
79550220 6.99149659341686
77887344 7.31282478251157
76299120 7.65276364231422
76299360 7.27630944854043
72817152 6.89821945014357
69436404 8.3993195912163
67776756 7.24811115666862
69103776 8.5487501699263
73075104 8.41976848986744
83133444 6.86113610605465
82308204 7.51065808374647
77829528 8.22546014344379
65491272 8.09108705327941
69549096 8.58046997392309
76127376 6.74493933620025
86007372 8.20231840994578
86612940 6.69425626976735
81079788 7.96840063074049
65826792 7.81206852350434
59337012 9.26236393832618
71418036 7.02295995620136
64437516 8.1698653123186
74277516 7.20566629213522
80848200 7.42074439613328
67948836 7.75015653561806
75374232 6.88182685947076
78207276 6.50140984430025
74174640 7.65029358538625
70925520 8.01114099009042
67958364 9.61746579502266
75071760 7.67189614660832
66704184 8.42554785380183
66791232 8.28851273417529
87999876 6.42799748342776
78060384 7.09698260997807
63165900 8.6166431523081
76760424 8.02685471094696
69465636 7.63244316412718
72295644 8.97517594216019
73701060 7.21557114720078
73076160 8.06690961849413
83479284 6.94209410794304
64783356 8.48885907096092
93504528 6.62597577778312
75620676 7.07724945970081
73179276 7.50569595750487
74116512 7.58667314974241
72960840 7.91590196993009
72223380 8.38837276140215
77308056 7.07996745505368
73090320 8.22281700200707
70130472 7.46189211803756
66459120 8.6623235263696
84348060 6.49778449735666
71893236 7.35519499849352
66560136 8.96313881292484
68973600 8.35401030168938
81845280 7.57883061502543
67616352 7.21357842449011
81673320 6.58822017081685
65409072 7.04391870798551
65000736 8.49649058485989
77643120 6.88190315501893
83927112 7.72836308973417
79537104 7.09415490768862
76037580 7.99190173036096
58212192 8.38800677964981
92206428 6.04380992571036
74147676 7.14802840904077
77917056 6.77195097975126
78582984 6.93160606834122
88289424 6.57254387599375
69894696 8.60467450795202
72108876 7.48273967317201
65767680 8.90360245479227
72597564 9.14583476942649
59321136 8.68782356278079
74924796 7.78933952331155
75937860 7.72334183398598
74131320 7.74014802895558
67470036 8.24785892062499
59165052 7.74841981580598
61186296 9.10196977182406
63485136 8.22609164269522
72484920 7.88334338954333
69364260 7.98424942732779
60015936 9.85011114123914
72050820 8.08063827094743
72197376 7.40578815120445
74521620 7.89602729056475
85645824 6.64981283312917
69090204 8.6774047681843
57732552 9.65736367329718
68294916 8.08563156707216
81065820 7.17193594106399
71385864 9.02332497900301
83016600 6.75333974743162
60606600 9.33719761928865
60162252 8.41742012521005
65679180 9.15940777077948
71806236 7.77903930545748
68929680 9.14829474585748
67341936 8.39392043955699
72845136 8.00604099118403
88852404 6.86855365947514
73874100 7.10357790919872
73886376 7.21786900867736
80182764 8.12872551543373
79895220 7.27293603045372
67529952 7.18793641114537
75736476 7.45400440760692
80982240 6.3614582465333
59408796 9.58396875854096
81252348 8.2248679118041
72876060 7.74888351885849
68858736 7.55876592284613
79722420 7.38004087832678
70117476 7.29700819573607
68383416 7.60182795397811
78582984 7.10808946450621
78986976 6.6484011496285
82397424 6.56018469850877
72384144 8.21852272880571
75473880 7.881375761438
82728936 6.25288662834646
65518896 9.60219749196198
74910900 7.6673740597351
76139556 7.00029086412963
80675976 6.99207836665721
75807804 7.70461188457368
68122116 7.87843932780093
82670760 6.69618615429392
70564572 7.08976037707692
67181412 8.44347138914079
78321204 7.58357168528852
69954924 8.215407796123
71098920 7.51357208594797
77036220 6.82477929164054
85097232 7.76057948132812
78480276 6.84684574252358
67932360 8.79080294155672
71417916 7.03904761076124
77310156 6.99488622799261
80893620 6.78468323655352
65520192 8.47673242619545
69827592 7.45100159000058
76863420 6.86069444824344
68513136 7.56505443726663
70101120 7.88127805059036
80418540 6.51377554267619
77009376 6.80958072142803
85762788 6.60319388167089
58322496 9.92570511768118
65320332 7.58958226391323
61115472 8.21970632092599
73133640 7.7634738374727
75129000 7.3466966320689
77296920 7.32137909933763
81718740 6.54422794420779
74881188 9.00894191661514
73567260 8.00725698205991
68858616 7.30703686656652
81455220 7.04615602547457
74969448 8.89592341196236
77861100 6.7061876759532
69582120 8.312654701327
70808436 7.88291862595745
88867428 7.34631567134511
71443680 8.58741398979703
81846576 6.6912571938618
62225196 9.22727632545474
77293776 7.19704641020861
70358220 8.47209143600513
63093636 9.1250386821161
80529324 7.47180624848509
72178320 8.68864385156899
77714544 7.71653170191422
72397140 7.79633287273992
72265320 8.21533532432607
67847820 8.76434449208004
67743012 8.7824108115462
68930520 8.03719179083528
64091436 8.56756899517712
61417752 8.30620416725047
71502456 7.3472422722951
80502120 7.34699703571915
80747184 7.34700316653378
80375676 6.431274152516
75981060 7.72146568733723
63931872 7.78035808582231
71155896 8.05228080725148
76544184 7.77856637962181
68601516 7.51652664437853
83407500 6.34090851183501
72298872 6.77345914570739
58078872 8.71763143102189
52313412 10.1917833375598
67195860 8.85154113362468
64756872 7.90387958338071
58584036 9.78275645262101
77643240 6.88460850186243
91885860 6.21777131092526
80502840 7.02720417822648
70273920 7.60754828084977
73406736 7.98099875170759
64782636 8.68932955641955
87855660 6.75887116929519
62805852 8.5032470243317
70375392 7.40080708519435
81154560 6.58247842657044
73191336 7.58363496780605
85918272 7.82544743269091
75981060 7.61065592200277
70734960 9.07816264667743
83925900 7.05454472820206
86382660 6.8089946521175
69811356 7.57597439067565
70156236 8.68730367236099
80446404 7.44501733360524
81891420 6.58138622512575
77469960 7.34145337081324
67514976 8.27018855436918
74797368 7.44726131020581
68340336 7.43916381046257
68454480 8.38498953874745
71416056 7.48314287349496
77137236 6.75577146884669
78350916 6.77090240491551
67427292 7.59657013891438
70763856 7.94917304308977
61802472 9.08827170252901
61333332 7.86832518782171
78885144 7.13499107914676
71053620 8.14304860086612
76644480 8.04116317092638
73581396 8.03984235431628
73123392 6.83431782030644
67570932 7.53728064444548
75390060 7.27147701323236
70981236 7.92811465064889
74682144 7.51499994762356
69146976 8.0273082828183
89980404 6.21768088321857
84765444 6.73109720315453
85935468 6.74814668753012
58975536 9.31417192957687
88087728 6.95495722232852
69722856 7.86801378546875
81109020 7.21480048221276
79000608 7.60009185674775
66805200 7.95089030742487
80459160 7.19692200783931
91872888 6.34976319779278
68783364 9.27736393661331
71760936 8.02771785918588
82409700 6.84120317697725
71731704 9.01608651276136
88188408 6.72005228403981
77240160 7.08731573543989
69292956 7.42705442988716
68774316 7.36608159883577
52229352 9.81593487144988
62024532 8.88846502615421
67599636 8.04948412498067
66823776 7.81438773282921
67023876 8.23643001500825
67760376 8.59734141940742
69797880 8.59775548209499
62614716 8.87507346034174
70795920 7.94691993334589
59772072 8.16473629219842
72759216 7.63538985341681
74851152 7.64206278209542
70937796 8.37234654006173
77583972 6.55669071507095
78437556 6.77793798739167
76734276 7.01912494380049
68769636 8.25358325472238
70765476 7.37312825027021
76211220 7.08157883037019
69249036 7.96166863275258
79664844 7.51827412509097
81297648 7.95049602408772
73655520 7.93461585614436
67040256 7.41138569750687
70375056 7.93941102393508
74711136 7.20800482150905
75040500 7.75178275376112
71359620 7.86157464757343
63842412 8.95603830928505
67296396 8.33970784257495
65288280 9.55824230218919
72109356 7.57943234794274
65826792 7.79618974717705
79648944 7.63012701683657
77917056 6.95150904007552
77497260 7.75275495163023
87452244 6.50703355648874
74231736 7.60585802489567
78871416 6.57463852735109
83766588 7.58397851068712
72584436 7.81790418446819
84098820 6.3473330940321
73494996 7.97960791267421
71864652 6.78740214881941
81064776 7.39165328375629
67380696 9.26377737073533
82409700 6.50542340492879
63567456 8.65429545706396
75461844 7.53024317719937
66126756 8.38544335519304
66606492 8.01551800649747
93173088 6.20911919102063
68395692 7.63844512727819
68812596 8.91205939546219
69293292 7.33731848490873
70029336 7.64583891893247
81053784 6.72089668874907
66370620 9.59243612274061
67600092 8.38473365307865
78597120 7.15292802375393
67051812 8.07505891226491
68729256 7.92547446722479
68740812 8.30607148463273
81425988 7.67746418619772
71978796 7.99645507024334
59944152 9.37867157097418
83913144 6.88858270215694
66185544 8.73447893967653
69638316 8.3055427555515
63267036 8.35372150274783
89085528 7.07131080125434
86209524 6.62000146696693
82857288 7.74993295730465
58384752 8.96043166966236
68193900 7.80267578632029
63484536 8.79887372764526
73740540 7.7226108374719
54207996 10.2110293684933
64886352 7.86106296791603
77168376 6.83806897871418
79592580 7.56214931582734
60492192 9.42507669639597
78801204 6.75487919918059
71288316 7.0523745255709
72716016 7.17270972285909
82872144 6.86799608243917
70590576 8.37256412029219
70782672 6.96104461674382
61071792 8.78985774564791
72122364 8.59463615409883
74522220 7.3652992485148
71634036 7.23430310720626
67385376 8.08941279769129
73207452 7.38280211122508
66517656 8.00254294551436
66171096 8.65287805525232
74695476 7.81061215121322
60882636 9.04491568370598
63005376 9.06412437458844
69813336 7.03194301417889
77904060 6.81273434779748
71460876 7.33014352506354
67789152 7.41045630744783
73495836 7.24377928012987
62024772 8.08848130550055
76299120 7.72027653110852
64756152 8.14094433657747
68033736 8.06464813341913
76310256 7.37828154920357
80068020 7.3695289687941
76499460 7.32254522146726
81426108 7.54454773161635
75793956 6.97821401087124
61751292 8.77593261272796
82743024 6.82920821461578
69836880 8.6719736565797
81111840 6.53593882672297
73061616 7.74502325211562
65696136 8.17464867812863
70823532 7.49314240635992
63119880 9.51251045643501
86383704 6.79015533802179
78582984 7.17364777802605
73541136 7.20168171608555
68469816 7.48644243914337
72370416 7.35289286216728
87392976 6.56795803555582
68730636 7.90336515025775
76383180 8.42837070061354
75634404 7.98529456850511
83088504 6.86100033414536
76818120 7.41554994733959
69970920 7.98950316928652
76414344 7.40204233120506
80620260 6.88130101746189
89330424 6.25000482242682
72798792 7.39011494943182
77570976 6.67607344047031
83694804 7.27891386037533
60407436 8.75556637547065
91297128 6.20260750229164
76139076 7.66522458083668
82972680 7.4278619347623
75446592 6.8861023548152
75718704 7.9353952994788
62223336 9.49540503021008
79537104 7.20910475967687
76153044 8.15973305335673
71199816 7.43263260832694
66964032 8.2046380618172
68627280 8.66446959613019
78232944 7.63997322263714
68122116 7.58272194263781
78034020 6.99052069001236
67759560 8.44616330672678
82641768 7.17816190582915
55998972 9.39633060611976
69941292 8.01906952102038
67988892 8.16830718277476
74477040 7.71188217852381
71558664 8.61702321873606
60853212 9.00871424218421
64610436 8.36556247201078
80992656 6.59655672049377
79331280 7.78216504801011
70635396 8.00754716730047
61071552 8.65225917531813
72495168 8.70024389312353
73294260 7.79959759240459
68513136 7.50043667871343
66299076 8.88107641567472
66227772 7.83114185205124
72140040 7.41225335120634
81572304 6.98857678977229
69899616 7.48658880294555
75403056 6.78786902791699
66025260 8.73830526033215
69883140 8.04363285566066
86108268 6.95842287564233
66791232 7.92864770774053
75996960 7.23805981744479
83479044 6.97969239677231
72324876 7.9845197421669
76254540 7.668902457191
74884656 7.04756815191217
72817152 6.91993186089558
73061856 7.01327268079769
65000736 8.5975381991882
70374816 7.60793825372778
75735180 7.81765442135458
71646192 7.34696375424325
59683092 9.32751216558752
73786176 7.2005030819377
70473660 9.31253765864399
76153284 7.88485844074564
83467344 6.81167702198325
71737152 6.48719433591496
64336020 9.06423675017905
68352252 7.79409521003322
71153796 8.09969139902371
74898144 7.78803036144072
70215504 9.00039518685657
65301276 8.51497308146118
81066540 6.75465856583193
100149408 5.72459655724395
59337012 9.30067780976144
74666556 7.09739209849851
70130232 7.39816435126565
75660648 9.0350034861243
68901336 8.2056944444186
77643576 6.67461878522287
72396420 8.14779489731757
71847096 8.44267625980391
61762992 8.80883139215686
69363780 8.25728356222229
84619128 7.79488129242674
63110592 7.80129556367649
68669220 8.09402748323898
81558336 6.43726538223154
75345000 7.4491134552578
87207324 6.28175315908057
82064676 6.55230495822256
84693324 6.77013968690776
70172904 8.36336481564575
80284740 7.18032288258578
82397760 6.5515325001919
75735180 8.07130748323895
72499536 7.78844629824108
84040164 7.75706107257332
69522612 8.1885138308784
61572996 9.93757296725949
57990372 9.00926195927028
72307680 8.65104629904566
76055256 6.78038179920113
67296876 8.37237448582989
80300568 7.42478998877079
64655136 8.4933026978692
75820320 7.25557859709633
71962080 8.70821285164807
78149460 7.06181106117589
74711376 7.01733202850822
76876056 6.94472211493666
90803760 6.42665357405253
80473488 7.48562499638307
67514976 7.88517426972406
75895944 7.17120840582639
79647888 8.26654947409415
77365752 6.9168036460068
74838876 7.51270690155231
74219940 7.19657798213833
70016220 7.90109676770625
65492412 8.12553806606802
69074616 8.23305311259697
87843144 6.53178341167724
67874064 9.12806323773205
83695860 6.86459837936092
75257076 7.97039378565435
62933112 8.47651820178939
74826840 6.77363032923203
78132744 8.32413579150001
67208856 8.61334652274917
72397140 7.86130662074214
81802560 6.69811100584442
71356020 8.1780640185794
85863684 6.63329092232942
69908664 9.75429611527989
74481576 7.0113993491417
86570952 7.00484203530606
59409516 9.32063854848721
63700536 9.00966793577432
85791900 6.28130985947091
70431912 8.19919984470814
74246760 7.63925922347131
84520284 6.61557809351613
58020096 9.79627966376866
75896760 6.99670510309806
74884416 6.79264809076979
71992272 7.5379383852961
80271744 7.52601452064475
87163404 6.65799397009952
78017952 6.4387581129436
64710852 8.66378585306451
88188744 6.83154346710592
72743880 8.39640638069984
76182516 7.33690652383144
76036440 7.99482136369081
66706212 8.24623873090804
69726816 7.51404502387947
68640516 8.05971391357209
62631192 8.30980919252287
74822520 8.34352434252401
66617712 8.57359289606451
75748992 7.17973143776384
67860576 8.52063292779097
71039532 7.48604263065848
95283312 6.26955363232991
77150364 8.41888928176792
74219460 7.57988413077948
64449552 8.57285909419169
78160920 7.8921012475965
60841176 8.72789667607785
71645712 8.03008194421809
63093396 9.31381884947902
79046244 7.08822656799889
74766804 7.9203270330415
59378112 9.81553000768421
60668616 8.65108548796758
79458780 8.22073720391429
83100180 8.0636022187478
68339736 7.68782419561979
68395212 8.22562291656347
68206416 8.11289940934826
84230400 6.69256548417183
62268876 8.93242121165846
79377876 6.79203918850453
73524420 7.78917609817896
67470156 7.7240802659472
89199936 7.46929309124022
76600140 7.80088638017109
86440872 7.33276108681193
83841120 6.73973506021181
82582620 6.69119657197518
77003556 7.11045905081187
83061900 6.31740227461189
78295776 6.55076169505022
62285832 8.16129927638028
63773376 8.63245779022862
75242652 7.32342604609223
77443836 6.39298162483428
83203608 7.51331234103658
75968544 7.74101356764582
85863684 6.56891801664037
85748700 6.17121576781378
79836552 6.5610739325176
65373876 9.24589128910455
80937276 6.5937822014455
68078436 8.25193636409701
91206840 5.92851754292802
85012320 6.12253188422854
73175880 8.65876375172677
76543464 7.99324516285097
80317284 6.98375978130525
72051420 7.68111680275762
75562620 7.55144733176967
90428928 6.87995911297058
76688976 7.53962613051214
84477660 6.46728530928028
81298944 7.39237057769909
62575836 7.96264057545207
69305472 7.47983941209318
68539020 9.04790936763329
76733820 7.22651382977068
70880940 7.87169887781135
66879012 8.0762160668543
69132192 7.60323995795652
71687652 7.5811149238185
73394820 7.89180583822558
63918876 8.41029674800044
60060996 8.96044021499998
79707072 6.56264622421301
83191620 6.46731075102639
60189792 8.80355099994054
66632160 8.83472058920505
88752444 6.36054981419084
64365252 8.31581840175886
77381220 7.4903577636044
86369088 7.14617360323711
65852220 8.508481178688
78595620 7.0549265376723
78163620 6.71935777259592
75473880 8.08156500632091
66344376 8.35518551759136
82006044 7.12607940729854
76587960 7.66631021168884
77079540 7.22281132945716
71372616 7.65020421127412
65825976 8.09739755699997
68005272 7.53073332366745
69377256 7.94013414584645
85674744 6.71547559867796
64609596 9.09015269068783
66778476 7.90953678663802
85572672 7.73773647332195
58629096 9.19905675481686
88739928 6.23299968334433
75128280 8.18211476104238
79460880 7.85868306444354
62241912 8.66510381089306
85213344 6.82067033760172
63350496 9.04952956213993
64521096 9.35246597324038
80343528 7.77684925148614
61071792 8.45076793050371
74131776 7.69477410239606
62268636 9.15673085635018
80720460 7.08208114122317
73222476 7.47589393781001
75851652 6.97175338957674
66600996 9.0960018426853
79550676 6.93215062923017
76861200 7.58200425547253
54743832 9.0320312995852
74418504 8.46460897793217
76400616 7.06690936054335
83362200 6.85865501230231
74450436 7.01580552518762
77873136 7.37983677464145
71706276 7.49259754233929
67369476 8.66747581364784
77528136 6.73728822919476
77816040 7.2097355811912
76026360 7.47722550321311
64739676 8.67743580105751
65781156 8.24771537154947
76845060 8.08597857218011
76227936 7.01565665661084
72726672 7.36142735525477
80848320 6.89017105326626
71873820 8.72789667607785
75487236 7.75364593201907
59644092 8.01554093911125
69307092 7.61629028218036
67165992 8.40216970878581
85429584 6.61927073988735
74176500 7.46898323529268
72382692 7.24832630636497
64290960 8.95197151320572
66850020 8.87100112879586
73133520 7.53047837170635
72092640 7.82790312130576
73452636 7.18173792584681
73005420 7.92640797489583
72858864 8.58560427976003
67501980 8.35217012622129
82006860 6.80773501736125
73785120 7.85679277286675
85921500 6.33228130702565
67642956 8.46584012068338
73279716 7.30029269835827
76344660 7.08544965476441
66951636 7.93897377536086
86730360 6.65074592939721
69465276 8.03961041907918
66171336 8.64697986669235
69292236 8.05855335947109
84403440 6.57644455376384
72454956 7.43413548214078
73874100 7.26387890757439
74115132 7.34155226562611
64091916 8.14054645106287
73651080 9.13591870586085
70779204 8.74357987203499
91208628 6.33025481412033
75474360 7.83053133751409
82262664 7.88587553047812
72627636 7.88296373250869
68365980 8.98755922207964
59119632 9.13726709429309
75518040 7.18128333527069
62614956 9.13453349301312
75448236 6.73874449269102
68623320 8.61743412021901
64739196 8.93402498596174
86221080 7.45079374740567
77386476 6.39255028920264
74738100 7.644945745181
79983960 6.8978181638781
80485164 8.10495733478962
92665224 6.40951850592541
65101992 8.26147990614417
66415920 9.10988966258885
77771880 7.80770022109713
70173360 8.20665117490341
73276896 8.39981623925191
71675136 7.58107335192358
59581596 9.38995027315306
67861056 8.09100024579854
67425996 8.630056276916
77469480 7.64541783830621
59609376 9.57441538398515
86326488 6.57140240355392
81483804 7.45651242074169
83812608 6.85474547255852
74104836 7.2085246932418
80632200 7.10988437901649
81500976 6.59849776924976
72934692 7.12017871185486
80401344 7.30220839788365
63830736 8.6456378688158
61232436 8.20897792361636
65058312 8.5148472144689
83043660 6.84621484310468
73944432 7.0311383182112
58428672 8.42378430571589
68218212 8.62255354027059
79620024 7.66114844121899
65781036 8.14920727950934
62269116 8.90489532425624
66661392 8.12277210219223
60810972 8.33256877802919
67107120 8.92963818598318
67469196 8.3036122891266
67730976 7.59460347001686
73048860 7.59590909301545
64322652 7.8930025967516
73395276 7.65952662751519
81066540 6.52741898404474
79908948 8.69572931420625
83639688 7.04762024051139
74623236 7.04859151135629
79696536 6.30705347174798
69620880 9.40909979441645
73034652 7.25656555205051
74404776 7.60779677288471
65953956 8.28483003611437
77297160 6.91267142547211
71704980 8.39276578816094
67124556 7.6729022299889
69594876 7.6082919673466
81745560 6.89253043865524
80821716 6.4758270195915
85126944 6.81657117079981
69755520 7.71164683414802
66694176 7.62779702352376
82453140 6.70598861838029
83580540 6.51049952598602
72542976 7.53018572622242
81049704 7.47522735291786
88245264 7.16652778549402
61155612 9.4327986925055
64234152 8.47773086417893
58846392 9.40151823903476
64103712 8.83463001612356
64319712 8.97958511314904
74159712 7.69174947935258
70952604 8.44995801164428
76225644 8.51528572687937
67258236 7.22821025852258
85660440 6.40724120554984
75705216 7.48897029409009
68685336 7.95240317203344
77571456 6.81000041701079
83479404 6.77409787609009
72197856 7.16630481230778
71532660 7.70253093232208
84347244 6.74998347803087
78641376 6.62590389928727
75546504 7.08661874876821
80530704 7.43037709570697
60145296 9.78412799460225
95730168 6.04920871795477
84348060 6.41072279990592
64277352 7.68782786146091
74796156 7.39612208351603
61590192 8.75979665119721
69465636 7.48451677222701
76760760 7.66319628876891
70733664 9.17735191744014
76861200 7.34059662992521
71527980 8.89662759636717
65520192 7.99193031167989
78089856 6.72205210882106
81385656 6.42721975931158
63240192 8.15544839207586
80011260 7.22530873711858
77252676 6.97221217063949
82497960 6.55676965900883
77470776 6.6106903421414
77598276 7.46363579437666
80284620 7.29206117636904
86019048 7.88730456576506
83783784 6.74388288485801
73367976 7.11733752510918
69307452 7.05166668449113
87841848 7.59066804002374
60380592 8.17903507782313
76499460 7.88008306977193
73048620 7.79529759511605
66125796 8.81772387772462
73841076 7.80555792764196
67877772 7.19602465858938
76414104 7.80983565447746
77987880 7.93999784558026
59204052 9.67157821533029
71386104 9.01354389155092
60752676 9.35478302412759
72325116 7.7648825430855
78623844 7.51635281466716
78148884 7.15903336932955
78813720 6.78057174871859
83695404 7.02418070289911
85026744 6.84586391516379
69119196 7.99872413122724
61923276 9.15565245128661
79491804 7.64471608879571
68005272 7.61538421939053
77063472 6.92327937140476
79231560 7.08452735544649
81571464 7.72589073574447
82889676 6.23763792458085
70357380 8.73761777385068
63915036 9.29731675635958
71763276 7.46878913667841
74304576 7.57727861762784
70241592 8.68305457949339
75575376 7.46076072565512
76863060 7.24932264504325
81442584 6.92579952954172
72959880 8.3992034438965
63523296 9.55441457974318
68757600 8.18140666283668
73958400 7.16322405029035
60707376 9.25437768279592
68623080 9.44562644732918
60924996 9.47829872572839
73004376 7.76416982827527
73293204 8.45245450319015
66504180 8.83749088886661
79491564 8.05213682253766
62633652 7.60773147492146
75448356 6.67857208099582
68306712 8.42068995030716
75478560 7.05532014263302
84158088 6.79222217733107
65190012 8.2590595113899
61791096 9.71770407882683
67949076 7.91298474473805
69638316 7.72866712229651
85544568 7.42201482158316
72716592 7.36915648729108
68642736 7.74618297700606
72569460 8.25608471716188
72863544 7.59584389708454
76371504 7.41570553340134
71981136 7.68701958579491
74969448 8.53228124691901
71936556 7.27949525207346
87190944 7.25346933369685
59973216 9.45984057654491
71558664 8.50014374533961
88378260 6.24209507390452
73205760 7.90901255702616
62242392 8.27978676433423
75085560 7.3564699871946
74476080 8.34251386409915
70156956 8.42464594766798
67886580 9.09784321784595
72986604 9.20279696536918
71041752 7.05323462286838
69836880 9.32040077468642
73152336 6.95387202097911
80041536 6.86079095622651
71200056 7.50640105258353
70635636 7.92524961035162
67759320 8.65796279763566
73985004 8.43470696263617
65390592 8.43262785438454
62503692 7.7791190565687
83568024 6.41426822167571
72497916 7.40054065201401
62112312 8.63334283507306
78741576 6.67183449813887
79939476 6.61066512440713
86369568 6.73771471393218
71214360 8.2588882003153
89258328 6.7279147979442
81092904 7.527469872451
91309068 6.3276632072771
75735900 6.8236029605563
62530992 8.56407266180339
76472520 7.2124442718454
71271120 8.1229463998427
75011916 7.37269582182431
77151204 7.80918584005074
68193900 8.33353036688603
78871416 6.73135718879353
65301756 9.32801032178176
86688444 6.47263181613869
74028852 6.92576072552728
59075712 9.58193304314681
74522220 7.74518390427896
70374816 7.64511343515347
69696132 7.46381018441919
66184452 8.02051886851238
94214208 6.03518115896358
71660160 8.27187064232062
66989796 9.45342162653261
66996936 7.65452454627311
71572140 8.51421384752067
80591100 6.78628727111988
76038300 7.3603226020489
69115836 7.88928684068539
75230016 7.0328987102575
70535676 7.46330482039934
76691076 6.89613186554532
58166412 9.59460903305184
64264476 8.58157474650708
75806472 7.36996033292776
81644616 6.36957391784339
84649884 6.90123230942798
89013744 6.43035881651871
76860720 7.76200431718781
61750236 8.50258208541154
75158472 6.51645891156189
73377912 8.20572379032122
67701504 8.93277687115279
83522484 6.95330420235487
80515236 6.75050330888123
78610236 6.86019557269048
70635396 8.15357808374807
83160744 7.52119646175852
64756632 7.60434944414274
77309676 7.21269533499942
78914376 6.77093791980513
67152660 8.88020831852019
77427000 7.05583488994724
94442484 6.07878259177472
74059416 7.49770474037099
74767572 6.84927520731197
69291996 8.1318230920949
65262636 7.91489799101394
68268432 7.13680469759407
76530216 6.84550076449082
60753036 8.86960956039624
68597076 8.62733660361631
83117544 7.28500428942998
78115380 7.95977444481146
73829376 7.36071043138836
98590008 5.63887843865089
76688400 7.10398015651314
76760760 7.02323875002321
74059536 7.09615016896768
79332240 6.96471837439044
66343896 8.66155321906453
59581596 9.95652648072482
73195176 7.12045542324294
78206460 7.11962701878968
61372092 9.20664186268204
75563340 7.08390748912485
82524204 7.27123430555256
82267824 6.44066885269221
84157968 7.22315574815153
73869420 8.20953377952498
87408588 6.81978656900527
77137236 6.94117474732471
72845856 7.18390939942975
76138596 7.79064704781625
75461844 7.5360210332619
56478132 8.63540348863894
82161648 7.87211177567747
75040620 7.65351174890179
81136224 6.88831089592995
62774520 9.32957390440241
65435436 8.45286158787568
72788040 7.63776222759397
71545536 7.44113280569366
65780196 8.7113007079875
90978660 6.037702637152
68078196 8.56900919688842
70953060 7.99490523314451
74912760 7.23296651668652
67181892 8.08061515208896
67023060 8.85719029063426
78986976 6.43572543111932
72859344 8.47900636795421
84923700 6.67741458236435
82844040 6.50623773814012
71314560 7.79570648547032
69772236 7.16527973750214
89404188 6.117994550358
80068500 6.89587127016445
80893500 6.86430542565743
79549620 7.15206173762041
68020860 8.22922632222606
59799936 9.29911463579464
88231608 6.65991340058187
85429584 6.67123324467664
81183504 6.84692573133725
61678212 8.47350346656008
87552924 6.63030256105906
63266676 8.61994720906717
61821780 8.91176192835143
71399340 7.61021137715251
79765380 7.60473743993328
57631536 9.61076345060066
78941676 7.16158214485189
81833724 6.70415820527508
75128280 7.93179952568102
82132572 6.55855044904113
67529760 8.41428999116649
75462084 7.39166914454057
78250140 7.0138604466453
78077100 6.82938243532075
93274560 5.86999108489603
83349684 6.79220436404286
82078644 7.15841295748809
58512492 8.97005674471351
83740584 6.55268223826796
62095836 8.56127784714062
83549208 7.18004384466003
81008244 7.49338180176899
84591588 7.19045433256768
66850740 7.93875421373078
72833220 7.20215648630506
74695020 7.51720587323513
78813840 7.04382466215232
68787072 7.24397962088157
75980484 8.03662269487796
75172200 7.22814994188756
70580520 7.38561720309701
61373952 8.87217926841887
79144992 6.51062448122085
70879980 8.20711490649753
79231560 6.8538605569498
61577916 8.05202163662034
74047140 7.29734571355284
62775000 9.01859759814113
59119632 8.60917260251161
95094612 6.48578392835623
89128152 6.505532752321
73701060 7.13205215884359
61026732 8.91939935264933
75966516 6.80539816819693
84432360 6.86358536913027
73511304 8.09544598592374
76180008 8.32605514862908
72181020 7.8718734183577
71589192 7.254700743851
64436796 8.70619917076246
67297116 8.04870498918422
69638316 7.60286835253605
56389152 9.61202379474474
73107156 6.94436944897557
69074856 8.0012876096489
68538780 8.7905744924338
75793476 7.14160637578903
71053020 8.51133789878221
58166412 9.450201392969
85256304 7.03580851444514
71545992 7.40568397696535
70257252 8.40485847808274
75040620 7.66252579135149
74822640 7.99093764708097
66210096 9.33816827610359
69191820 7.88459713942777
59598312 8.90229279324316
76400736 6.83438951552963
61851492 8.59992451244397
78494604 7.49671805445471
76746216 6.78173985314165
71806476 7.41170023232541
70247436 7.54495246355079
59944632 8.19905127809432
74176500 7.31836340535237
70893456 8.37756403442022
89055492 5.88829302386159
54309012 9.88801741366202
84477324 6.39918891525679
66967752 7.47759809877749
77551680 8.5144878947446
68004312 8.22318557906833
70190076 7.28081179861704
66127092 7.85636007434194
70273800 8.35495643711404
77264856 7.41015772587491
80228064 7.70080121282395
78839364 8.16546241554498
74666556 7.08435169299797
69611592 7.14215381213343
86381604 7.04808149345402
76876056 6.71203972933915
91481628 6.6332434775052
64162980 9.5242453058377
74219940 7.06650668510137
81762276 6.40434933764022
78725100 6.80539979073048
71373192 7.56351608065165
78770520 6.59038659682804
65908656 8.46238933695722
69957432 7.2931730720833
81514944 7.19668779404153
68138352 7.44986474412158
82381356 6.39344957307742
78737856 7.19542505831325
83304960 6.99411995683826
78262536 6.86159742345724
72758496 8.09446941183882
76659744 7.59463063048395
65017932 7.51838346815638
75964656 7.0890420229692
65999136 7.91044578507867
70708140 7.77836794479536
75504072 6.87676289129663
66083436 8.37789959878203
72670716 7.9013341260728
73280292 7.31785742104151
75748176 7.47399414935702
61704936 8.91803421169556
72369936 7.71991945183862
89473992 6.46780187343537
70632156 8.54272742983715
60942432 8.40365824301408
65072760 8.67292271838211
70808436 8.02760110865265
76499460 8.12742713288311
76083360 7.31467139620135
75318756 6.64914460419832
80111940 6.73992065718276
66215016 8.22872210355902
73540536 7.40460171097908
79883304 6.9438603501285
76299720 7.18390768665249
60145296 9.40984011392674
67136952 7.41191405294123
74245704 8.21067692544814
72193992 7.74062415553372
95296644 5.97473129040318
75390876 7.07383593498482
72025056 7.00017987654931
81543840 6.59816819114597
59582892 9.193296953952
65435436 8.08084249040322
76357536 6.73385885998505
65709132 8.05773108124154
92769672 6.33748598647157
78813120 7.05526379185804
75213876 7.25679133361921
73178460 7.96526655289182
56478252 8.91680108643134
69422076 8.12195295333074
71807292 7.09946105354511
81904788 7.34496889273797
48544512 10.7785159981331
72889056 6.93804520019534
69768492 7.5784367136443
74449836 7.22953907549735
60419112 9.31150750477972
97305636 6.30965995473742
72108636 7.97906382000547
75056736 7.33942763309201
83968860 6.98896336038258
65461080 9.54259933106894
84302760 6.64898924861161
74622396 7.86660137411476
76633260 7.21147793222546
83306484 6.66804973151077
90066444 6.51245406939221
81297648 7.98953936144237
69638076 7.83683667822921
90701448 7.23335108452237
74495616 6.7237423284808
61097796 9.35442840455104
68339976 7.92759675007204
66387336 8.26790359258811
83767188 7.20871546549597
67515216 8.27157285036668
60769632 8.48871739902287
66534132 7.66170556231334
63311736 8.64768702463088
80385756 7.21680386622543
73294260 7.99685735259108
66605676 7.94846804859221
74636604 8.13575394427097
64912836 8.83496493052129
68555496 8.21882448941621
60765432 9.31077936131552
77976084 7.17417628974515
80689128 7.69712638972159
68122236 7.84350052505151
72096360 7.49518823309012
76791756 6.46135856952163
77844552 6.97551179528449
65998776 7.9684386271262
67558176 7.95235956413771
79146444 7.14855418110296
75302376 7.41121253234926
75992280 8.40559593621888
76734276 6.914338689059
85138980 7.23523196746854
76791276 6.88900726687684
84867744 6.60036149308718
61835136 9.0965808922235
71327556 7.61280643407485
57687012 9.59363001885698
63510780 9.03816627701183
52531752 9.71852197230713
74318736 6.97067055328489
68092404 8.9803644345372
83134260 6.61653478101952
74059536 7.32015120592008
66370620 9.40988049666616
81617604 6.7208341959607
66605196 8.39613413225175
78002568 8.25181438527211
78724860 7.47365024302986
72761436 7.00527460054305
77757984 7.31769952620321
74549160 7.19555029258341
68627280 8.54192702657639
79722900 7.01700495244515
69031416 7.83494230149733
76834716 6.68409803953455
65262036 8.22347966836024
65190252 7.84382778822252
72527076 7.82618256564918
76528692 7.47859831552095
83683344 6.77350436357647
63497052 8.4543591027125
67226712 8.09248574663243
65838492 7.61297341907956
71936556 7.53378623577163
77670060 7.69743653428119
70969200 7.31931003890974
73785840 7.69849735984089
75563100 7.42233157711697
66921072 8.27699986780696
71877780 8.10021281737309
64322652 8.079611472091
71069976 7.54433188346208
75389580 7.82786579504396
87509604 6.61270491941257
71041560 7.84063802201776
81455100 7.08025442015188
68902056 7.26457774011643
82424244 7.1860935226579
59464752 9.24685906795407
80373240 7.13036214784838
68741532 7.58696075500309
67860096 8.51586638454057
69102720 8.55204042686554
67803576 8.7513423155905
64391736 8.94709806174644
62269692 8.82364596820973
51058512 10.5546263814688
67299792 8.07614867393692
70261044 8.11596967022134
88071324 6.80781860703568
74104716 7.08538884012319
76340820 7.42869963675241
73162752 7.24701995354186
74694180 8.18644856449303
78204120 7.83324260969945
58368036 9.74454507768393
66025260 9.3036274917401
62024052 8.82642331711724
83377788 7.26869936140301
81339876 7.10071879900214
81226584 6.85829200067557
83985744 7.00808609033091
73567500 7.55290760167534
68729016 7.78761073343014
60188496 9.23237502730094
74102376 7.34365650280335
64193172 7.80946139945121
57775992 8.76254345699068
83143380 7.82689537470749
83913384 6.67035055007518
82135164 7.50546511589464
89747328 6.81093975210374
76919256 7.33458213243527
74014356 7.782476763592
72223380 8.47835747438441
86237148 7.64011712340558
61186776 8.67597737598139
81745224 7.2825583041461
69337776 7.60873640007596
74783976 7.14899732535174
79665204 7.42125749443833
73406976 7.76569900589516
69465036 8.01043431946513
65027220 9.51116791932042
69638556 7.45927736730431
76701156 7.30802123820681
84014520 6.37872412361369
71127792 7.20868195108576
62588232 8.20659638977913
73453092 7.10794880574895
70260072 7.38326065683239
74147916 7.29092511404243
66866736 7.77296949337161
83752860 6.74570082345878
72526260 7.58696979937049
64756392 7.59166347124656
83376744 7.19655138732007
75707244 7.91473193158749
69248796 8.29089827286626
74707992 7.04580576783548
61851012 9.15694043968562
76716264 8.53583582952693
71138040 8.43525598100513
76543704 7.95432215620269
73178460 7.76034450106135
72586656 7.18989119461878
70564452 7.1178542515904
72080532 7.05230054360594
86221800 6.48247871431718
73022376 6.8286733685367
73305480 8.15380747478599
69722736 8.19341164799857
74956440 7.1803074753009
65288280 9.20121952989625
78250140 7.02512864433093
83133684 6.66723739986817
63784596 9.21576894706374
75865620 6.94794495353279
78422700 6.81819331059801
70591056 7.77661377859187
68339976 7.6869316153405
83362776 6.79796534853554
56907792 9.85043758112907
77714904 7.38826250099129
72096600 7.51155168643555
66197580 9.52317810982663
69882420 8.70696929680688
68352492 7.70780511763053
80473488 7.27312243817301
67279680 9.81207179445463
70228740 8.38868875849247
63830376 8.54425512512129
72569220 8.60396061060245
68512536 8.05686086413947
77079876 6.70223161592697
70778472 7.86723533350401
75908460 7.3825847300726
84373968 7.57083012306886
63484296 8.78759890864312
81745224 6.91569966535265
78060624 7.70895926954906
70720656 7.64612147521127
58819092 8.46808893203013
78667524 7.30265584400451
83176644 6.88345796358841
83650224 6.6376936967635
67656852 8.14249530525242
61416912 9.0937965870681
75966636 6.994804510639
69103200 8.39436072975251
69448920 8.36824551209869
57775992 9.17176314901216
65145672 8.06982779399928
73120404 8.57996264454399
57804576 9.37273897263101
64002696 9.08041390451621
64583112 8.42744639042357
77569044 7.61300972065222
66056112 8.30095195094561
82684488 7.34207914363165
66562836 7.70449615931786
89128728 6.67452887437678
76156032 6.43129255256526
68628240 7.95393149540992
74809164 8.52599161750985
73322676 7.62318279127106
65434836 8.19816579872413
74130480 8.47238230717455
83379492 6.08066986639447
86238108 7.01291653371083
70189020 8.05157050764246
80417820 6.94563200959147
84330888 7.12284611409132
80344344 7.45514010775252
70257972 7.43619711104215
62920836 8.61864022922144
76734276 6.67254318785873
74880792 7.74469087890863
66879972 7.08874794134643
79215156 7.04743121114106
68627280 8.65542211666969
93606828 6.25971376418515
65043936 8.60004753623086
77758560 7.31015246502208
76746336 6.84503400135902
77470200 6.84826609107873
61244112 8.83201643493275
90542460 6.30643321827382
76153860 7.64821818666816
77656488 8.10317008739354
52056552 10.0310093362206
80286840 6.91648537809141
65089476 8.08143976560038
68148120 8.67724960548293
82178364 7.7845681784661
78321684 7.50414641275961
68623920 8.79724807123655
68685096 8.17436413081519
68438004 9.10021000813554
54554436 9.45313764300784
66517416 7.93848923364321
85372008 6.85990280688124
74347776 7.65146284086346
80574384 6.96508701919976
67170192 7.47245649413939
68875572 6.88012888715814
79331520 7.60950560214184
57168852 9.2610611213669
81197760 6.6170309248866
72977436 7.29408949199005
76282884 7.59214675492474
73958160 7.40767590099394
58239492 9.61566597216848
71545176 7.91569814435948
77799660 7.79839640335137
72441720 8.06216238538612
71962320 8.47006773393113
82454760 6.68549498742453
68639796 8.70051977936929
77221656 7.2865607004795
57041952 8.52326206482366
67123596 8.98456194323705
68729256 7.66932483126102
68411760 8.02146357105611
64218936 8.99600582502918
69523452 7.11147289187911
68642616 7.46183163045637
81167436 6.66776119142377
72135600 8.08058818017102
79938900 7.31278991232883
82397304 6.65456688487498
65998296 8.3907910421107
57892596 9.61456102491115
76210380 8.17664078668232
74203104 8.11105432947325
60361296 10.0136185170392
87190608 7.31218755616766
74493756 7.06466208469627
79403904 7.54046565035314
79029360 7.19180535774404
66026076 8.53867934033012
86542608 6.55500966933771
84326496 7.67012027415391
65043696 8.62352597760504
59079912 8.51002303916952
71789760 7.70623222068317
65275032 8.01541863259596
61897152 7.54979474052127
67095660 9.10174625646241
79130544 7.12495051805189
78334776 7.31189467732353
99326388 5.76304256885183
85674408 6.93236466411299
74335332 6.63871372828347
71288076 7.26004302106202
72122364 8.65133712632746
75403056 6.98567402787192
71660400 8.02744034020553
77036220 7.13961620661069
65881452 8.3373957222182
73784880 8.11362479150597
72197616 7.10682363588983
73595844 8.64870147460063
71720076 7.53525566624649
73132920 8.22967759470177
79230984 7.2034710676828
74231736 7.73442757369555
63093396 9.03914894967161
80286720 6.89019733723307
77470776 6.67344685654055
71460876 7.34638398009031
64394076 8.74917472865403
69566652 7.18702304704719
88276188 6.76323958403893
78422460 6.87073691493082
68774316 7.42297574738488
82090824 7.59242732697941
71142000 7.62321368897663
72801048 8.83737078942751
68180172 7.48234719814982
85269540 6.45726211753868
74796036 7.12363328202114
91410084 6.19481386204139
73668516 7.35061335289953
77681520 8.17514178699561
76977804 8.10235484706802
72050580 8.24027194306662
80387736 6.83530288072403
72977316 6.97197945183478
70113036 8.64251353194867
87105828 6.88184408742383
78594780 7.9367349100747
65972052 7.65978594853551
85010028 7.45549204995397
68813316 8.17553161742758
67961952 7.58842789235825
73984164 9.01277673251108
64522056 9.15307701795712
72755592 7.89648476580124
74720664 8.50143275570151
71936556 7.50946737565645
74463564 8.37937783990052
60261000 8.95736655561692
66026076 8.51204005207959
68757720 8.12206913963073
63528216 8.27051587410265
79664364 8.01538614524154
71962560 8.32816357713024
75301920 7.36661550623947
78044436 7.35323647118428
78249900 6.71556125776131
68902392 7.5174729219684
75071184 7.62126192692958
85156008 6.60509200213656
81529104 6.83508532414907
56331336 10.0342695880924
70202256 7.60739048355224
71501736 7.9954847188641
60234276 8.81407292269077
65447352 8.45339969524237
70273080 8.56668456574791
82844040 6.56059919012995
72485400 7.48743134291182
68411760 8.01346389269846
74898384 7.5400162169709
64538772 7.69149641139033
44860152 10.9770349528164
67699812 8.58592565968387
70330092 8.39911333070313
67456920 8.71930474005893
65649792 8.82255630795055
60419112 9.02462232323516
61762512 8.97899424421097
72844896 8.03096650150989
72627636 7.30492483517347
77411664 7.84578978343637
76198704 7.60602123065436
66677820 8.49083867762783
72627636 7.33693276270079
64509300 8.4076804068852
75171720 7.8308375223415
66126516 8.75018230815225
68916552 7.58606722465654
90141144 6.16841351583333
73190736 7.94483604392409
65665932 7.84671577619262
73495836 7.37899930482926
55652412 9.7287990010883
71679336 6.82561976852367
71561892 6.87591119883696
69608844 8.9816941472093
60769152 8.44337073571817
71616480 8.81062723683999
77007756 6.82427001138452
74493036 7.41921238956786
74610600 7.12629263369928
77786088 8.50709171485727
80317284 6.72590601288232
56823852 9.03929118745993
86557560 6.19461299891214
81341568 7.03493796269062
70331736 7.62627318181015
73048620 8.01475362358112
72586656 6.99571179357067
73857960 7.67231502711363
58845816 9.0305864810283
72384960 7.47678162172848
59425512 9.05787675577103
89733840 6.09800084472552
55825452 9.41366602610749
65101512 8.55497500134557
71873580 9.02456638083013
51749712 11.3642869199686
80720700 6.80845002627646
75882216 6.8290502800605
80473944 7.66064798009148
75431640 7.3978927218381
68942196 8.64748497360456
57931836 10.4286299229052
73034892 7.22371201902347
65085636 8.6720997786347
77078820 7.60355175798041
78753852 6.99178080610104
72569460 8.51630291899294
75608160 6.96099233820558
68712060 8.44092522634993
60567360 8.94537890448096
65546676 9.01336982452919
72742740 7.9722334786193
75635460 7.46264291647506
72286116 6.86861752581342
78552876 7.04989655218667
81802800 6.81136765122593
79358604 7.90843745299806
59190696 10.2140632049962
82915704 7.08638474558391
67745832 7.72651335544252
71905224 8.2564646278721
81080268 7.25959732048968
81527460 7.58555719986028
61156452 8.11769200112931
69261552 7.75431885643984
86036724 6.42429743076583
78334440 7.61472698278443
78060384 7.37103753568623
74175780 7.92120705447977
62576292 8.25553161416942
76892772 6.53041235424677
67123596 8.87148547964791
55160496 9.8368654062057
63542592 8.17185625519724
67472136 7.92254615877472
71980092 7.48478801321563
78033660 7.17928210921555
62703456 8.25787615911965
57804096 9.6887238068422
83016360 6.93708668134304
76325364 8.43998947809116
78552300 7.04532618669741
70880820 8.18924402132628
70707900 8.02503876641301
69784392 7.42124157016441
86569620 6.12626188838715
82208244 7.07901295778651
74015976 7.3164321292023
77195664 7.94829180973747
74982204 8.31640131999705
88332960 6.40683334790473
70011780 8.79436038776982
71200392 7.27724630482171
87509604 6.55147548718193
78885384 7.5776327124455
72602244 7.81212067486218
80965860 6.76364836057169
81512436 7.19834289665688
79984320 6.8522593380782
70737132 7.14915839804888
63178536 8.52537978026718
70419396 7.97036338107296
72236616 7.59323651865133
62775576 8.75852067169437
70085172 7.70156136016902
68842020 8.47772075794222
72324396 8.2711429444702
75678852 6.62458652827885
70374096 8.37635970874429
82498320 6.33110156019732
75992280 8.40232195590076
68974176 7.81302406612696
60937752 9.33778757069342
64482576 8.1438718190034
82006044 6.9586982779631
70707660 7.98792039906506
65998776 7.95907040768915
85172484 6.20736520109682
70808196 8.41774725126982
72370176 7.59777828100122
72353220 8.3572236143122
94012512 6.52531215084868
74087280 8.33853082759507
62948040 8.83402341104855
79259976 7.1034796796307
80414100 7.08705129485095
68712876 8.74266893535492
82367076 6.5531087549129
76253820 7.91441303177736
62933952 8.30377264924594
68469936 7.34236797984561
65190252 8.0111982904409
67976040 8.64337487883122
79620024 7.42498117368317
78578064 8.68753979403398
67385616 7.81818750751022
92825268 6.4452872143151
57932436 9.58506790474316
79113900 7.66008910959147
72858864 8.62393307695838
73394700 7.234987019666
77932164 7.72467879751443
70420236 7.12254638477083
65825976 7.98360603868159
80893500 6.84269903162623
53484492 9.54010611109185
75217620 7.04271551987615
77254200 6.98926496695745
73150116 7.43698787877134
82768548 8.45493762159882
71890296 8.23607458972994
82961004 6.63346093573625
75275316 6.74624364668478
74692560 8.43209508999994
83319120 6.68790786033389
72077304 8.89376878425977
67877772 7.52354949894174
78897420 7.67613356429517
88015488 6.74481872836462
71916780 9.06833941285803
75083220 8.02745947913754
76153044 8.09961608581419
59164692 8.69628910254907
55825212 9.31502914827287
77630004 7.28276145375228
88507284 6.35247896076135
71154756 7.7493066028239
71936316 7.31848118258188
69595116 8.04368847064689
62587992 8.06421936890276
76645440 7.50888730958165
85096260 6.88521585352414
70348452 7.12236298721404
63177696 8.97540490889114
69102720 8.64684586368822
70463076 7.54433907830106
65102472 7.73042890395767
83680836 6.67262193580757
86498688 6.94774865878485
65999256 7.7593029025655
72109236 7.52891832554814
78206820 6.85585198206005
85659720 6.77413260020108
71038812 7.78909252983386
70547376 7.82842384121792
79564188 7.40344899802677
69292476 8.00979645951538
79737444 7.49716311952525
75057216 7.05269400205851
79420500 6.92208276196471
76355556 7.27108521770879
75652176 6.92385629357255
88575636 6.59723932569823
65418360 8.86809980759123
79320060 6.869023664116
82074636 7.13244751599623
70980996 8.32765329640963
87758388 6.2933529553178
64407072 8.04856298733716
79537344 6.91804470094144
65173536 8.532675901394
63773376 8.94945977532402
75082980 8.21146390948776
88314948 7.82887553313719
89359344 6.65207881134344
72255192 6.9178459522547
67644936 7.85152521276175
69338016 7.03790146634748
71271360 7.70639206821843
79679460 7.09875017890266
71473872 6.93194982258802
75997200 6.9555409300601
70400580 9.07755446990867
74431500 8.40422928506822
68193660 8.42268177358371
70246836 7.65717122599026
86454444 7.05345912300177
70680936 7.5678560236177
67469676 8.31502141641853
81659352 6.19325808142512
68639796 8.43042262959927
77945976 7.41172497158524
71183340 7.94439849657679
51143292 9.87839883275453
73048620 7.78383881026316
72814284 7.80126394418591
71154756 7.85405275130789
86165844 6.69016767899021
85214160 6.59526483972201
80964564 7.72211372571859
77830416 6.9773331183328
73900584 8.23808755971485
65301636 7.83539997383777
61085280 9.31136986354094
72165072 7.57405819856231
80936940 6.49742509462564
63093636 8.97931750464629
72154416 6.95056937541964
75244224 7.82495862615875
72977316 7.10290303171598
73568076 7.23984785096218
75301800 7.5851430560169
67629960 8.94540236470153
63367212 9.00739126690945
84444420 6.84945565557708
79664844 7.36331257513855
63121176 8.83266712539507
76211340 7.37593261921954
85617120 6.45436383080834
62859540 9.95181081568622
79811976 6.63911814413439
81227160 6.80575432358901
64091196 8.74315044841128
76011336 7.11529304767953
57657780 10.3230419674965
86828940 6.44587425136302
68294436 8.26866254782354
74085180 8.7400575538089
72269520 7.52639493069645
76283292 7.17138622196004
67124316 8.43995929439065
76543464 8.3637855563369
60635592 9.23942586381407
69536820 8.71551790839795
66344376 8.15518395654625
79925904 7.49705408507645
74610600 7.0112489024475
66516936 8.35189931210727
60162972 8.17041462383014
62268396 9.96469102267767
93679428 6.04862535848915
82624980 7.5810570847224
80111940 6.95705432097269
88649328 6.92370607458801
79634640 7.46664192348946
76228392 6.79921101766303
75012036 7.4108344102526
83189520 6.47232009811751
78249660 7.12854421807079
77036676 6.93559499656945
83594388 7.29724306472983
81630000 6.80414649882806
70417536 8.00077065167598
92769792 6.43543006656863
72484920 7.63457252912377
73554744 7.95073297086414
74965896 8.13295929520076
72080532 7.28888464480783
67385376 8.33994048175106
75416952 7.31293375290433
77482956 6.8138097076362
60402396 10.7540202885779
63267492 8.38134790162053
81833004 7.20289574781082
80875260 7.98171424348909
66126636 8.71862082712503
66183612 8.45402249147427
74565060 7.82205626680494
76907076 7.07008607781907
72888096 8.01667618550208
81181524 7.18153502593246
80893500 6.89473775374545
72631716 6.87847725242732
72903360 8.2205431685324
73869180 8.60408984624903
70593156 7.63601428259693
84432024 6.86627860391701
75635460 7.36434403330697
70202136 7.63230122757913
74839356 7.18478039957112
83188680 7.47622547007489
74118204 7.87031958061003
80112276 7.1222814787046
82524684 7.27505355640798
75328284 7.36925575528545
63293640 9.42681612265127
66416160 9.06477487568134
76645320 7.21533374608785
62268876 9.37093132716403
65101752 8.16652154231078
68136732 7.30208565967357
60980712 9.66305711836155
64263996 8.75066840765955
73886616 7.18348293049843
71027136 6.97577373713123
68685816 7.63300001761367
95629272 6.07826231724053
76484916 7.32357009587756
50625132 10.0722433622784
66229632 7.99554000094629
59944392 8.39559766849983
72223620 8.19042144411903
69321060 8.50300577523733
74795676 7.76345532793075
67700772 7.79787582160272
89805624 6.31139319261602
77470200 6.91964067020562
74665836 7.33432944954398
78089856 6.79883818449265
85717608 7.04828734467303
70156476 8.33770184750447
69031176 8.20174348807602
71933496 8.53351409412783
77815320 7.51760555372413
53138892 9.99013942369761
72210132 6.88936533405871
77151324 7.52005787041146
70792320 8.09300477159437
84360240 6.77591830543244
76152804 8.22257978827489
77225376 6.82610473741256
60841416 8.45114471025826
65953236 8.91267135902698
66689976 8.5780236135506
59582076 9.82502881140904
83159448 7.98857746776596
83131104 7.34632092584142
74536644 8.14618853732831
76746456 6.90025666687211
75289860 7.1740480066233
72454836 7.48840787966775
82107540 6.55200502436986
79458780 8.48749709437615
76010292 7.07654080912279
75532992 7.45463888541926
69434352 8.11151265919557
73378560 8.07553061083897
77378880 8.0307558837933
77323404 7.92958915141588
87451188 7.09541255894421
78105204 7.69807521451103
60618396 10.4250277817974
86628528 6.91539628705021
65085516 9.27013385568584
79492860 7.16150530982331
71111556 7.7170339739751
82508544 7.58945740961828
58991652 8.61961017014369
77251860 7.637938865125
75559632 9.16668917884133
72859344 8.47539664351352
71098920 7.4718400954929
79346544 7.77477473958348
76472520 7.27473094508595
64840452 8.48083404850349
61632912 8.87869041109644
87104376 6.34501964618416
83159448 7.80697054688461
69510936 7.47579412452377
64495332 7.85948128245611
74998680 7.82884566840407
63873336 8.53867119721482
60964236 9.9251466458805
62269356 8.38378614446035
71413836 8.06872734282502
84705720 6.60903484444311
61633872 8.2822922191212
65523816 7.83885112345745
84592644 7.09280362511189
60407316 8.4839302778058
60579396 9.68356239524242
74565060 7.89691026038568
78480756 6.87566202291535
84547008 7.38555909466974
72180660 7.89760315018711
82726644 7.46667396690907
86697972 7.95479628487924
63224292 8.9055704932625
73467060 7.72371932778918
75275436 6.64380435756966
80229360 7.0062458819699
80359032 6.53017492038895
77036676 6.67107737299441
81891420 6.32734036816427
80009964 8.23050172133959
71372616 7.31666675118001
73886736 6.98191680522489
75184716 7.44428073240843
88060668 6.47038454184288
79230264 8.21677704560727
68278320 8.49561551836136
71314080 8.33505443434835
75837156 6.92370277310847
83218560 6.83598085423633
80982120 6.50277093671082
83133804 6.58516262231325
71026536 7.62628409128925
78148644 7.48968453200965
66863016 8.44404513656205
73494996 8.01199671796403
90892260 5.90743788500013
76944780 8.24888743433459
58802616 9.05697842082114
72153936 7.50524322832586
68512296 8.24534225786704
68513256 7.69088028073244
75517800 7.19754833126156
57821532 8.98258287331945
68555736 7.94299888574325
76761564 7.94348559659095
75447876 6.96140642818228
86137620 6.30281140472816
80893500 6.49806645651761
79113180 7.80552629087556
78725676 7.29012467451529
62314536 8.23956666966985
80893020 7.19109723802177
81227160 6.70883674331475
72627636 7.77452820794297
73812660 8.38663499016717
76600140 7.84731258498912
62614956 8.87757913715199
79492860 7.08286042671691
74405256 7.22636910466653
74333472 7.07879439517731
67743012 8.77659800378371
75273216 7.08325896771157
64264236 8.93295364131925
67777092 7.44582856671683
87956340 6.28901964125731
71356476 8.22537973863346
64176456 8.50020656992979
63573636 7.92486793513881
67644336 8.39181937264449
76978044 7.35819867756879
83753340 6.44780862471528
68946636 7.90460700750397
71691732 7.13323149326834
67788312 8.23741978831639
82354104 6.51182914163442
80835804 7.13421286173613
76673904 7.77878707476705
82044564 8.30773314077809
59999820 9.30328146558213
86888544 6.71401075731608
67297356 8.34540837611068
69838980 8.84790781917387
65128956 8.52306088889885
85602384 6.57757827684197
67776636 7.6019602615719
80646576 6.78912579619735
62976312 8.85938463816569
79518288 8.25567136267255
69739572 7.30180885341116
79447560 7.32339898250934
64349256 8.22937543561097
93779988 6.07223241270712
76906020 7.38978547386463
69927960 8.06541535192854
90601728 6.51442473116014
72761076 7.43492603063565
67763520 7.94267316595845
77079300 7.08391931168083
72471552 7.04789245171209
74001120 8.29310654547509
76081620 7.44542205154879
76038420 6.96223053222228
77642760 7.34027198713251
60158532 9.17146576008525
78249900 6.98507113764904
81529104 6.96684000955302
62859876 9.51492840822398
73541136 6.89129888986261
74710896 7.67022268199148
76907076 7.18988348070653
79722900 6.90298897825135
73987152 7.56472618017417
71980092 7.44028483215345
74884416 7.11384784628259
70459356 8.08149756876868
58411476 9.41002856819343
77020272 6.99649074981478
77861676 6.95506334736338
67937376 7.66521909824278
61405116 8.3917053297773
79247460 6.88410132220477
72557760 7.48702969656798
70158816 7.53318453460675
64060992 8.02819062050615
66015492 7.559239903217
80373576 6.96042476791887
81354660 7.46025556810982
55071996 10.7047593154881
86672208 6.69624362836735
66778716 7.86042763183758
66344136 8.53728901593285
81111720 6.44648823866709
68048352 7.3719092538067
71590716 7.12054879454268
75448116 6.755850393678
69030696 8.91740061914035
69377592 7.72061706023015
80011260 6.68071804410301
73856904 8.44399077987143
88534344 7.07335781877916
73570176 7.08893723386546
82640076 6.91781626414436
73985460 8.01419567008134
65190492 7.8082214587171
85674744 7.02032828610086
70849536 8.30105486484437
74637660 8.03004939743169
74838396 7.76575640220187
83061900 6.32199404461572
74519760 8.43929729237384
63067632 7.91404319956911
69986136 7.54218093431679
83247948 7.51176301483886
64020372 7.75848896199107
61013976 8.53609429137485
66905976 8.40040103990579
85876440 6.51305731741264
85993524 6.46628853419277
72383904 8.00939161667716
60535392 9.22337003403609
70534860 8.12526878871561
77887104 7.91558679742188
84578340 6.32677015987985
54048192 9.91266023496482
71255460 8.19953999419797
65013852 8.10425398175232
81789804 7.02775457394741
65434836 8.40202748042082
57631536 9.62785173080386
77007756 6.82601034479405
75735420 7.84891427744484
66618192 8.38810877295945
57994092 9.08988178706359
65907696 9.10818482807596
68033856 7.9526382795912
64149732 7.89865013161857
66836292 7.58367112948174
82481484 7.26991862420906
79504560 7.24889315702501
63612036 9.23133393272019
73886736 7.10443324128985
78552876 7.34812957157406
76199160 7.09299979033931
66099792 7.68308389329962
82498200 6.38185014638174
64149492 7.75579616731984
77252340 7.13307758203882
71936076 7.42367307161679
67341936 8.31346731648578
80212188 8.063715647788
47201832 10.3334679709112
72761436 7.20701502064864
75692820 7.27902579636135
67270152 7.73047129486503
75014256 6.84324558135688
68250996 8.61708074376416
74016336 7.02852285435752
68857896 8.62714942616939
73511904 7.49434660705368
84750660 6.5745389908401
79739616 6.42069671382449
76314144 8.33152983049929
77209020 6.84884492678699
74392020 7.51818450081347
72485976 7.95018516062695
75954000 7.06290973932413
87135300 6.08949941681119
72223380 8.2214095033372
77369304 7.13245431803149
83260944 7.16066786147282
75545904 8.03354605919494
72915540 8.64961705599631
83842176 6.40498303907579
80649492 6.32918107356498
85589868 6.59160680140125
90311844 6.27744953364864
78684000 6.94445802770877
65806680 9.61965354915007
74231496 8.11819328743193
79638360 6.8130648972934
69594396 8.10657295913169
54220992 9.86114798721536
67123596 8.47696282452357
64192452 8.43804385634294
65128476 8.81336056374532
50190312 10.1620797425251
58845576 9.49378422977726
72442200 7.49615684540592
74682960 7.45160028013218
73191336 7.38259969132333
84247044 6.57807620454295
58339692 8.14664302543703
61923636 8.39742338680043
67097832 7.56859222095568
69709860 7.88428885260565
69911652 8.01976165693647
75908700 7.49534549004713
82945056 6.1719669287643
77182416 6.6513611944758
85442220 6.58187424101624
61981452 8.13261415187387
68959152 7.79670463972461
59466852 8.90962683089338
68121636 7.93300424045367
80662644 7.31370618159393
61287792 8.47721344034168
69220452 7.66404043160616
87509724 6.53423194376961
65646396 9.71315015775557
76371960 7.48183701139627
74320836 6.88008459783575
82742064 7.57431462596253
77681280 8.45874635225909
69899856 7.32521944958049
77688420 6.71913028964468
71388852 7.23594184543867
73639404 7.85508459528791
77685480 7.69169629771297
81833484 6.90346627699059
57152616 10.5761334497619
61994580 9.49781410511877
93794076 6.89693837610653
69031536 8.07599848602988
76818240 7.19410079641801
69503796 8.90090268262969
81008724 7.28068247664568
73714392 7.21650018316332
61199772 8.65219522691496
77396244 7.49339966740471
75057216 6.99844686270548
57775752 9.50376242674051
58814892 9.1252105544565
83043324 7.4654172558578
63412992 7.71975012105088
69465756 7.86937391650068
60145296 8.77310840099176
76907076 7.11584440490945
70707660 7.96615726536319
60669192 8.37813130582864
94357056 6.99057319031482
85952760 6.2164995141825
72442320 7.5825881620454
86672088 6.55941522124233
66663492 7.90832432270201
69899616 7.58597860086515
75390876 7.05156749153607
66862296 9.07669962839461
71216532 6.81578299572197
71718792 7.58348670673851
75402936 6.82896642969337
77425140 7.32099857871572
67860816 7.75596998710239
82991568 6.47991053010326
87291504 6.83772417415886
72872220 8.23233668058933
